Coherent-to-Diffuse Power Ratio Estimation for Dereverberation

The estimation of the time- and frequency-dependent coherent-to-diffuse power ratio (CDR) from the measured spatial coherence between two omnidirectional microphones is investigated. Known CDR estimators are formulated in a common framework, illustrated using a geometric interpretation in the complex plane, and investigated with respect to bias and robustness towards model errors. Several novel unbiased CDR estimators are proposed, and it is shown that knowledge of either the direction of arrival (DOA) of the target source or the coherence of the noise field is sufficient for unbiased CDR estimation. The validity of the model for the application of CDR estimates to dereverberation is investigated using measured and simulated impulse responses. A CDR-based dereverberation system is presented and evaluated using signal-based quality measures as well as automatic speech recognition accuracy. The results show that the proposed unbiased estimators have a practical advantage over existing estimators, and that the proposed DOA-independent estimator can be used for effective blind dereverberation.

==> figures/coherence-measured-abc-rir-1-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-measured-abc-rir-1-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-measured-abc-rir-1-3.tsv <==
0	0.999829056112528
0.03125	0.999758070435364
0.0625	0.998715395970896
0.09375	0.997902329922365
0.125	0.996065670545588
0.15625	0.991959369512027
0.1875	0.987946882708977
0.21875	0.986736161981674
0.25	0.994867911340456
0.28125	0.991953853314022
0.3125	0.964052289516249
0.34375	0.977829604086996
0.375	0.975815770758226
0.40625	0.95517808167847
0.4375	0.919666832122502
0.46875	0.96612307536918
0.5	0.977295793442592
0.53125	0.978215243054753
0.5625	0.988087955884136
0.59375	0.985371256054839
0.625	0.947265250326166
0.65625	0.836510547206034
0.6875	0.732986489749178
0.71875	0.954653702917325
0.75	0.941122979713016
0.78125	0.964400739149401
0.8125	0.886788087367494
0.84375	0.943798028715722
0.875	0.964050997274945
0.90625	0.962765248840946
0.9375	0.877452110189499
0.96875	0.680368449570015
1	0.673800670408169
1.03125	0.599213087378817
1.0625	0.816247818167627
1.09375	0.84442819698667
1.125	0.48823338155067
1.15625	0.165517282353465
1.1875	0.113137635577381
1.21875	0.910998055187768
1.25	0.83623577635994
1.28125	0.505523018786604
1.3125	0.762586711220499
1.34375	0.654121236572391
1.375	0.652913412721315
1.40625	0.41260864457503
1.4375	0.118617050040191
1.46875	0.684813291628456
1.5	0.784822438506695
1.53125	0.696425894323642
1.5625	0.598733196016584
1.59375	0.669323719519461
1.625	0.63808891400457
1.65625	0.334157177298614
1.6875	0.272461142771487
1.71875	-0.0668751008025996
1.75	0.500577392214336
1.78125	0.831731857996526
1.8125	0.71870906424297
1.84375	0.538225573676484
1.875	0.60005732610148
1.90625	0.920468557041901
1.9375	0.891260497025916
1.96875	0.876354197401815
2	0.735465242982806
2.03125	0.633189513594264
2.0625	0.50757498940399
2.09375	0.24628732303199
2.125	-0.231031443171918
2.15625	-0.355914474095702
2.1875	0.512818184511584
2.21875	0.0670623187229136
2.25	-0.0260895211417896
2.28125	-0.21546207490394
2.3125	-0.384365731465894
2.34375	-0.252431733675508
2.375	0.616986620768361
2.40625	0.107035728104852
2.4375	0.335760144152377
2.46875	0.483639605555646
2.5	0.393821601818987
2.53125	0.531222907085507
2.5625	0.379893249948304
2.59375	0.595260896452869
2.625	0.588797032735878
2.65625	-0.486700812790681
2.6875	-0.652179870387326
2.71875	0.363824719259983
2.75	-0.195131368462084
2.78125	-0.649264596709684
2.8125	-0.0801338839373605
2.84375	0.740642314448064
2.875	0.614901694934338
2.90625	-0.0295160663214426
2.9375	-0.0484881704065319
2.96875	0.266288334455119
3	0.609848594939223
3.03125	0.604951190604132
3.0625	0.55957441392796
3.09375	0.445508414937446
3.125	-0.372425419556174
3.15625	0.0293319545283678
3.1875	0.0951714077932377
3.21875	0.192680025929366
3.25	0.59615072760473
3.28125	0.68738334822158
3.3125	0.558716333222466
3.34375	0.377888718736624
3.375	0.338581263482642
3.40625	0.257879995642539
3.4375	0.777976869551506
3.46875	0.726458167383459
3.5	0.53740283124381
3.53125	0.148171330297936
3.5625	0.246281523017323
3.59375	0.593710670831575
3.625	0.324111362935713
3.65625	0.772632497113917
3.6875	0.911532092609382
3.71875	0.938085367891786
3.75	0.524876598626467
3.78125	-0.0148437886010258
3.8125	-0.00583636027639276
3.84375	0.38236087571186
3.875	0.78686285381312
3.90625	0.246074415231987
3.9375	-0.243219868208261
3.96875	-0.312761688869607
4	-0.445539364075683
4.03125	0.347920933684783
4.0625	0.471416752898062
4.09375	0.682599435597225
4.125	0.526330463566188
4.15625	0.393838956753297
4.1875	-0.0631894859895119
4.21875	0.240960663702599
4.25	0.73415208618009
4.28125	0.604311596889458
4.3125	0.311034237386387
4.34375	0.22083074181802
4.375	0.569796242422191
4.40625	0.401104457475692
4.4375	0.309413271260706
4.46875	0.6254972044883
4.5	0.695131967873636
4.53125	0.343421328472034
4.5625	0.327083223818762
4.59375	0.38591329569215
4.625	-0.146420165860581
4.65625	0.425299301678446
4.6875	0.815276846655378
4.71875	0.561824774028709
4.75	-0.0924061830169772
4.78125	0.595533369824644
4.8125	0.76825178362559
4.84375	0.140765243231244
4.875	0.555634443738191
4.90625	0.608396384505546
4.9375	0.619747306620273
4.96875	0.843718705254444
5	0.192386113012915
5.03125	0.303900556160541
5.0625	-0.0016150390193745
5.09375	0.409572889130829
5.125	0.542101403652022
5.15625	0.474594302459454
5.1875	0.622938584111531
5.21875	0.838978095100482
5.25	0.713020033705542
5.28125	0.744069618360609
5.3125	0.29454494146292
5.34375	0.220922778349734
5.375	0.31438907703352
5.40625	0.457379723915032
5.4375	0.376198842572013
5.46875	0.552264681232471
5.5	0.360690151756176
5.53125	0.368364084026589
5.5625	0.445103237215755
5.59375	0.33492238529984
5.625	0.177986037415017
5.65625	-0.208972543084649
5.6875	-0.0920489534286402
5.71875	0.653437686191024
5.75	0.20968212861032
5.78125	0.0413609848528609
5.8125	-0.0233152630608341
5.84375	0.194536879684576
5.875	-0.120169138053108
5.90625	-0.463424652860255
5.9375	0.116924626328976
5.96875	0.30335982967768
6	-0.255999013702591
6.03125	0.331984749907292
6.0625	0.430240413623556
6.09375	-0.191733145797647
6.125	-0.565758666247687
6.15625	0.107327421085832
6.1875	0.0793530597827192
6.21875	0.292785275384824
6.25	0.038746227463879
6.28125	0.267203382653976
6.3125	0.49563573989944
6.34375	0.3968105537097
6.375	0.73049048973765
6.40625	0.254738806661714
6.4375	0.37154414144517
6.46875	0.564315922324291
6.5	0.515440324879153
6.53125	0.626729468851806
6.5625	0.649250064220506
6.59375	0.677011246479812
6.625	0.212823853375696
6.65625	-0.137769559541847
6.6875	-0.0432226334692428
6.71875	-0.315663094269546
6.75	-0.144426494795787
6.78125	0.493199715656653
6.8125	0.251210697764787
6.84375	-0.567177874620248
6.875	-0.208887840859007
6.90625	-0.205946349612745
6.9375	-0.0618345226277531
6.96875	0.0118928676098452
7	0.259031274328903
7.03125	-0.0441685865205273
7.0625	-0.185175133390587
7.09375	0.00474654527807152
7.125	-0.273570003235162
7.15625	-0.386001415373607
7.1875	-0.091462811774572
7.21875	0.785287793228114
7.25	0.320732700356373
7.28125	0.355378683836611
7.3125	0.405034898380107
7.34375	0.232743936926949
7.375	0.726784365395298
7.40625	0.763125301628926
7.4375	0.194539559726445
7.46875	-0.127794505672007
7.5	0.466386426310393
7.53125	0.118781818956003
7.5625	0.366444776723434
7.59375	0.56305794129833
7.625	-0.194940290729158
7.65625	0.265621427340369
7.6875	0.371013003711579
7.71875	0.519441116575032
7.75	0.789361489682153
7.78125	0.746733543698072
7.8125	0.0734152446369132
7.84375	0.357478143897951
7.875	0.484657001737078
7.90625	0.617520371808454
7.9375	0.397457422316902
7.96875	0.016895073921502
8	-0.590120812104996


==> figures/coherence-measured-abc-rir-2-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-measured-abc-rir-2-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-measured-abc-rir-2-3.tsv <==
0	0.991498793022673
0.03125	0.988296661080957
0.0625	0.981553611576188
0.09375	0.997338626687522
0.125	0.993789471185384
0.15625	0.974248743502051
0.1875	0.98863188681122
0.21875	0.98140775920259
0.25	0.983474545711322
0.28125	0.974570863377795
0.3125	0.980491005072501
0.34375	0.960083344741108
0.375	0.963441369108564
0.40625	0.965602916035377
0.4375	0.962735880444225
0.46875	0.923023126675137
0.5	0.917178111903668
0.53125	0.889900592867185
0.5625	0.78607763156369
0.59375	0.905296095859267
0.625	0.859930250441478
0.65625	0.755372292131893
0.6875	0.811508970506692
0.71875	0.931655837722919
0.75	0.865584327084787
0.78125	0.64092800172932
0.8125	0.429345648954475
0.84375	0.729476351321098
0.875	0.875998449205333
0.90625	0.857026518383542
0.9375	0.710351291143788
0.96875	0.654213769759073
1	0.478491112574254
1.03125	0.466414953322024
1.0625	0.730251920549663
1.09375	0.849156744762488
1.125	0.629564200970664
1.15625	0.552153163194284
1.1875	0.57398269359265
1.21875	0.135679397732044
1.25	0.399799260427002
1.28125	0.541239051060579
1.3125	0.486074501197455
1.34375	0.442322003165833
1.375	0.427200505264664
1.40625	-0.0425060581984633
1.4375	-0.0842817142691408
1.46875	-0.125144957597689
1.5	0.193033747902942
1.53125	0.358148101100844
1.5625	0.729730077538598
1.59375	0.622046098073774
1.625	0.513226984036597
1.65625	0.525565933262726
1.6875	0.316086323125129
1.71875	0.375119002178094
1.75	0.235381713480213
1.78125	-0.303707343558969
1.8125	-0.216488605244777
1.84375	0.283323618178103
1.875	0.014270216217909
1.90625	0.282086022939816
1.9375	0.114892902197464
1.96875	-0.32840994977
2	-0.0707499661404349
2.03125	-0.144615437208975
2.0625	-0.4311485798299
2.09375	-0.104042898129837
2.125	0.0739313642851867
2.15625	0.0463007834325011
2.1875	0.0585502228945703
2.21875	0.0548079393831414
2.25	0.204968873701368
2.28125	-0.0207142153250777
2.3125	-0.0274046324704568
2.34375	-0.0755642834099862
2.375	-0.14179650713145
2.40625	-0.0362898634785128
2.4375	-0.215919266664109
2.46875	-0.521863012412924
2.5	-0.397098307222701
2.53125	-0.266186279212954
2.5625	-0.618807125188709
2.59375	-0.536198800730462
2.625	-0.249480930415888
2.65625	0.287570070563665
2.6875	-0.119984524392412
2.71875	-0.392959158842826
2.75	-0.496366249803805
2.78125	-0.2181724640206
2.8125	-0.0669980261283176
2.84375	-0.302166050082611
2.875	-0.0054642228639599
2.90625	-0.188453098450823
2.9375	0.110753997348201
2.96875	-0.148567479277134
3	0.0531453057142593
3.03125	0.290942195781361
3.0625	-0.47049969406702
3.09375	-0.499540146383073
3.125	0.0958830775338249
3.15625	-0.169675018819956
3.1875	-0.314467241969936
3.21875	-0.242588882872934
3.25	-0.692125478567198
3.28125	-0.734411290464814
3.3125	-0.342380411193788
3.34375	0.0838334144586776
3.375	-0.170936137730053
3.40625	-0.509208718575397
3.4375	-0.457791003286141
3.46875	-0.492699265954464
3.5	-0.298018133491013
3.53125	-0.532940712300214
3.5625	-0.396032207873742
3.59375	0.0214965568690751
3.625	0.0734180386757171
3.65625	0.0313444109563694
3.6875	-0.235753090832313
3.71875	-0.198218281453662
3.75	-0.438780803021292
3.78125	-0.207022280074047
3.8125	-0.00285648594694653
3.84375	-0.130463984433955
3.875	-0.295458818569588
3.90625	0.219673425539335
3.9375	-0.0368372302155414
3.96875	0.0277858735711501
4	-0.388573926128397
4.03125	0.163003796370013
4.0625	0.231277862004327
4.09375	0.299510215402648
4.125	0.229096056995509
4.15625	-0.204840942856086
4.1875	0.162765424145754
4.21875	0.0297253025938702
4.25	-0.239938410786669
4.28125	-0.108054269878288
4.3125	-0.294661816510448
4.34375	-0.170156398252075
4.375	-0.156640119794327
4.40625	0.102379924123447
4.4375	0.242144794029183
4.46875	0.0551254690954418
4.5	0.0913994806775027
4.53125	0.237962401234026
4.5625	0.184552655113234
4.59375	0.350818332906789
4.625	0.528028837035397
4.65625	0.212385022967306
4.6875	0.670872714204935
4.71875	0.35129226809749
4.75	0.347432507620147
4.78125	0.559874387656769
4.8125	0.42313379953049
4.84375	0.511515200276713
4.875	0.601534950868536
4.90625	0.282245478867316
4.9375	0.475609543927946
4.96875	0.72300498077216
5	0.474431446697766
5.03125	-0.15860012235014
5.0625	0.223488472739291
5.09375	-0.0381963246074411
5.125	-0.178949097804089
5.15625	0.0962738384169018
5.1875	0.0403709312243423
5.21875	-0.0518890966184916
5.25	0.0823150270521045
5.28125	0.13272291628928
5.3125	0.338053827091519
5.34375	0.346812381637234
5.375	0.19659711239777
5.40625	0.282980683984156
5.4375	0.367885394119538
5.46875	0.0726469748484277
5.5	0.183315735737107
5.53125	-0.165765495841822
5.5625	0.141567213655093
5.59375	-0.394470018752346
5.625	-0.510651377195582
5.65625	-0.100272638526603
5.6875	-0.185883072190128
5.71875	0.20923175249594
5.75	0.119363598000973
5.78125	0.552214174187167
5.8125	0.285271830600495
5.84375	-0.122253790018123
5.875	-0.0926659335696074
5.90625	-0.332235589115575
5.9375	-0.565169979924825
5.96875	0.19275590253771
6	-0.198530371272889
6.03125	-0.680281636999256
6.0625	-0.0156582972195292
6.09375	0.0403507855996304
6.125	-0.191085500979043
6.15625	0.107665202264392
6.1875	-0.231306371801807
6.21875	-0.228918723906011
6.25	-0.183494479221313
6.28125	-0.063637733586634
6.3125	0.140847592824517
6.34375	0.193889015039085
6.375	0.497330198497998
6.40625	0.409716817802837
6.4375	-0.24579246518733
6.46875	0.0506819999447695
6.5	0.376595391241744
6.53125	-0.0463724460476306
6.5625	-0.392249430623925
6.59375	-0.356885803453123
6.625	-0.718692690370022
6.65625	-0.633038834042332
6.6875	-0.143864666404184
6.71875	0.698523634987761
6.75	0.408283231006717
6.78125	-0.128704545333431
6.8125	-0.409839184226307
6.84375	-0.617518027365571
6.875	-0.365400873497005
6.90625	-0.352414027507632
6.9375	-0.478308142271142
6.96875	-0.287007487910946
7	-0.147368978468657
7.03125	-0.233364717398608
7.0625	-0.476414826715216
7.09375	-0.465583876683151
7.125	-0.0213131479392085
7.15625	-0.015791445534084
7.1875	-0.164410575853569
7.21875	-0.0247992336775578
7.25	-0.212124064562975
7.28125	-0.47038172213109
7.3125	-0.158046652857345
7.34375	-0.275177602091383
7.375	-0.640141309035493
7.40625	-0.371203083127712
7.4375	0.122394063787696
7.46875	-0.0464948213040616
7.5	-0.402998458809229
7.53125	-0.118430157834262
7.5625	-0.431603217532758
7.59375	0.250245972250792
7.625	0.624901765530903
7.65625	0.554294799287481
7.6875	0.207360234083485
7.71875	0.448344813232134
7.75	-0.416830063053149
7.78125	-0.594258794888451
7.8125	-0.358183772768483
7.84375	-0.176377384330379
7.875	-0.00621609063054365
7.90625	-0.0631889299949768
7.9375	0.101118676015487
7.96875	0.61005597356989
8	0.188711320961143


==> figures/coherence-measured-abc-rir-3-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-measured-abc-rir-3-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-measured-abc-rir-3-3.tsv <==
0	0.684581785166135
0.03125	0.822859606344984
0.0625	0.980884426657804
0.09375	0.977695822666059
0.125	0.976345644127258
0.15625	0.971406372883839
0.1875	0.96381953575069
0.21875	0.960044955966056
0.25	0.957241977652072
0.28125	0.974564538852488
0.3125	0.965292428061198
0.34375	0.954529599997423
0.375	0.961051536534134
0.40625	0.958356100792781
0.4375	0.949968027636449
0.46875	0.91990424379996
0.5	0.880255241841232
0.53125	0.907575552827773
0.5625	0.803298043906138
0.59375	0.866232904529288
0.625	0.836554373839951
0.65625	0.864126332384213
0.6875	0.903099820564191
0.71875	0.883531083382985
0.75	0.886966388192999
0.78125	0.760044705730251
0.8125	0.802610906715389
0.84375	0.793108337958694
0.875	0.716999841662755
0.90625	0.635310609503662
0.9375	0.705102714373327
0.96875	0.769536556562013
1	0.623693390934827
1.03125	0.610089784267626
1.0625	0.823111262710341
1.09375	0.804771770185572
1.125	0.779668339297962
1.15625	0.667607246605227
1.1875	0.681004012193783
1.21875	0.726073899631408
1.25	0.6671657809209
1.28125	0.487487779023451
1.3125	0.519935579185555
1.34375	0.527849838738825
1.375	0.633988948113049
1.40625	0.665183401528218
1.4375	0.497735678414436
1.46875	0.54521052732473
1.5	0.695296905994637
1.53125	0.532089993043345
1.5625	0.457376678387779
1.59375	0.300792667433109
1.625	0.393972554043882
1.65625	0.346523660720461
1.6875	0.475991165802854
1.71875	0.213811834732901
1.75	0.235110182982331
1.78125	0.0707907047103974
1.8125	0.351721846033333
1.84375	0.2528628575015
1.875	0.296984422593316
1.90625	-0.0664879242628783
1.9375	0.0768760974864377
1.96875	0.0638883437084135
2	-0.061911329530365
2.03125	-0.111432624263715
2.0625	0.221538787015782
2.09375	0.171422396822383
2.125	0.0605571386121777
2.15625	0.186626392616792
2.1875	0.243314707704787
2.21875	-0.0458640577667595
2.25	-0.0919459276790917
2.28125	-0.283830077064963
2.3125	-0.409746436009242
2.34375	-0.21935214128681
2.375	-0.0436047495672819
2.40625	-0.017248273130659
2.4375	-0.0390119426096725
2.46875	-0.0682457281462721
2.5	-0.216403738014964
2.53125	-0.195897374255513
2.5625	0.0678698952881163
2.59375	-0.305026272588109
2.625	-0.541665428453327
2.65625	-0.381920277575096
2.6875	-0.130169598636753
2.71875	-0.332650291386335
2.75	-0.535219506334378
2.78125	-0.313635663717921
2.8125	-0.176556182934527
2.84375	-0.086574379066805
2.875	-0.198595340244569
2.90625	-0.00247610074241291
2.9375	-0.0705744252453956
2.96875	-0.243326333804433
3	-0.241868174566504
3.03125	-0.263905056429426
3.0625	-0.335566689374132
3.09375	-0.465215352782807
3.125	-0.0364563812178411
3.15625	0.0772788753713873
3.1875	-0.0031705142712581
3.21875	-0.0559164263326802
3.25	-0.262438367806311
3.28125	-0.222627949232955
3.3125	-0.154523381317825
3.34375	-0.419057027960458
3.375	-0.244386173856016
3.40625	-0.320265597541986
3.4375	-0.13655507524906
3.46875	0.0112692032876541
3.5	0.0136730067404717
3.53125	-0.14174307647233
3.5625	-0.245881206052367
3.59375	-0.326293326946509
3.625	-0.460530437612679
3.65625	0.0399567824046431
3.6875	-0.155441770876115
3.71875	-0.236980895847435
3.75	0.0927575211817187
3.78125	0.0343937737033387
3.8125	-0.0989464556066741
3.84375	-0.231264662929502
3.875	0.26125489165893
3.90625	0.348674622539043
3.9375	0.323925632802285
3.96875	0.274790084086931
4	-0.0509853904791024
4.03125	0.119522743381532
4.0625	0.00373632542623969
4.09375	0.0145183380793872
4.125	-0.094951264458423
4.15625	0.353635768725084
4.1875	0.410892248935578
4.21875	0.239394520727593
4.25	0.25646803950298
4.28125	0.0868044355621878
4.3125	-0.0311252517679916
4.34375	0.18207751922803
4.375	0.010465640822769
4.40625	0.273562970741201
4.4375	0.34796765448621
4.46875	0.0860769340953826
4.5	-0.104872301966597
4.53125	-0.281823138610761
4.5625	0.24320855720253
4.59375	-0.0586377725480197
4.625	0.0393108694772949
4.65625	0.457007162372434
4.6875	0.51212772731361
4.71875	0.364398382241275
4.75	0.029426044414797
4.78125	0.630930694650275
4.8125	0.409087136983943
4.84375	0.34935265837546
4.875	0.686329135849557
4.90625	0.466637768420062
4.9375	0.422225483904646
4.96875	0.365489272575156
5	0.420778308113176
5.03125	0.374947331118363
5.0625	0.238711630258238
5.09375	-0.0567075890376256
5.125	0.0931405905426823
5.15625	0.38785850805985
5.1875	0.158264704844692
5.21875	0.116344316899674
5.25	0.301008744735616
5.28125	0.482701564887152
5.3125	0.126642190390853
5.34375	-0.0951267146421127
5.375	-0.0691256725083525
5.40625	-0.163093103491021
5.4375	0.349367209688667
5.46875	0.270285872184567
5.5	0.164031572627294
5.53125	0.143829330374714
5.5625	0.56720628313151
5.59375	0.149955947996456
5.625	0.0998931076249914
5.65625	0.167550585445826
5.6875	-0.184743140991675
5.71875	-0.121415368342848
5.75	0.0640865312989767
5.78125	-0.0196355667864978
5.8125	-0.213877761441639
5.84375	-0.00155385598034708
5.875	-0.344601340942469
5.90625	-0.226350288627834
5.9375	-0.103847884772518
5.96875	0.124029345474272
6	0.0371309130922995
6.03125	-0.097270850468312
6.0625	-0.26041010641074
6.09375	-0.0991932962823368
6.125	0.0557656139917147
6.15625	0.0667546069827286
6.1875	-0.323304527973418
6.21875	0.105504160353622
6.25	-0.00672997091451952
6.28125	-0.289489208864404
6.3125	-0.140119787119977
6.34375	0.0145438627028739
6.375	-0.216554616619248
6.40625	-0.288710862460125
6.4375	-0.644742822346739
6.46875	-0.257938475618172
6.5	-0.254133748996807
6.53125	-0.0401609440602749
6.5625	-0.0999399225175669
6.59375	-0.325918031926977
6.625	-0.471508613669594
6.65625	-0.26101898855154
6.6875	-0.417152012836356
6.71875	0.159877221075573
6.75	0.239416673336923
6.78125	-0.484188425575678
6.8125	-0.435854724990985
6.84375	-0.562553629689362
6.875	-0.401316113671304
6.90625	-0.412571513840389
6.9375	0.0273898722045973
6.96875	-0.174633088252035
7	-0.439154543503014
7.03125	0.220874891017204
7.0625	-0.132918558063959
7.09375	-0.209561172655168
7.125	-0.0574054823712551
7.15625	-0.305077953645741
7.1875	-0.546458152062069
7.21875	-0.33421755789914
7.25	-0.546645095349904
7.28125	-0.585530909540164
7.3125	-0.632057659600857
7.34375	-0.346410051796639
7.375	-0.372866495370748
7.40625	-0.159036109313
7.4375	-0.427087126449944
7.46875	-0.444770059692276
7.5	-0.315111596979758
7.53125	-0.424847997587633
7.5625	-0.159584978608726
7.59375	-0.142216641333315
7.625	0.274931470326301
7.65625	0.2843333284901
7.6875	-0.131637567731423
7.71875	0.145470193332613
7.75	0.458739215948179
7.78125	-0.356876846005824
7.8125	-0.503815159258397
7.84375	-0.374382313537365
7.875	0.0455171372537673
7.90625	-0.0473514410342044
7.9375	-0.184750931967058
7.96875	-0.133971431688547
8	0.181667475792174


==> figures/coherence-measured-rir-1-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-measured-rir-1-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-measured-rir-1-3.tsv <==
0	0.982739412014035
0.03125	0.98389361202309
0.0625	0.992005807201387
0.09375	0.99458693417212
0.125	0.991910719973779
0.15625	0.988477189296395
0.1875	0.962158354898561
0.21875	0.989176097721592
0.25	0.985969837557092
0.28125	0.940280106160147
0.3125	0.923521447652178
0.34375	0.831584387142936
0.375	0.889608524965125
0.40625	0.908245885693793
0.4375	0.831354801422856
0.46875	0.868260705409026
0.5	0.960208169015512
0.53125	0.926016387062684
0.5625	0.920105497513659
0.59375	0.819480477880676
0.625	0.756701587923392
0.65625	0.800523098794845
0.6875	0.747142020976843
0.71875	0.68093418822579
0.75	0.642031127569985
0.78125	0.689799905083236
0.8125	0.714672622941908
0.84375	0.789967514205655
0.875	0.789708611676321
0.90625	0.809710428130951
0.9375	0.797580538828418
0.96875	0.72350141858849
1	0.634506290630422
1.03125	0.670385256077999
1.0625	0.69073164121703
1.09375	0.729946636895316
1.125	0.659172771256829
1.15625	0.5704808589364
1.1875	0.562056242641141
1.21875	0.517660260120293
1.25	0.299979841648337
1.28125	0.53523686419257
1.3125	0.684704267652775
1.34375	0.649902134010503
1.375	0.586684105278289
1.40625	0.431967658702092
1.4375	0.587490164027404
1.46875	0.585010643342026
1.5	0.466346468337862
1.53125	0.548786787452967
1.5625	0.499636234329872
1.59375	0.395056701680364
1.625	0.426170237563055
1.65625	0.301161199454638
1.6875	0.350163226027832
1.71875	0.562970052498856
1.75	0.236452476960277
1.78125	0.12469380077766
1.8125	0.325145296370737
1.84375	0.271666700260243
1.875	0.0373365383602339
1.90625	0.0013103341545817
1.9375	-0.017375236733263
1.96875	-0.015218507248932
2	0.0152377267823666
2.03125	-0.0756518516211924
2.0625	-0.057047088135047
2.09375	-0.166594143694941
2.125	-0.0115391393338331
2.15625	-0.0562650891148706
2.1875	-0.0688508670721559
2.21875	-0.315507351260012
2.25	-0.346592628882158
2.28125	-0.209435019414427
2.3125	-0.0258807624671117
2.34375	-0.313280584366822
2.375	-0.54342003092452
2.40625	-0.26183907176506
2.4375	0.0481550592689747
2.46875	-0.00856143397218277
2.5	0.121740924240461
2.53125	0.14026365334832
2.5625	0.0462217625886796
2.59375	-0.188519949787791
2.625	-0.0356124147374402
2.65625	-0.092120158523092
2.6875	-0.238845015538733
2.71875	-0.380940336265193
2.75	-0.102025117852436
2.78125	0.207426063404434
2.8125	0.0647900265166527
2.84375	-0.277522785439464
2.875	-0.174196586167142
2.90625	-0.0482711766808114
2.9375	-0.468569038882989
2.96875	-0.0282286836606536
3	0.0136987513547948
3.03125	-0.143126851161575
3.0625	-0.514476932566454
3.09375	-0.208412094006133
3.125	-0.255589133836355
3.15625	-0.330749353239342
3.1875	-0.108287626235373
3.21875	-0.0724648591519433
3.25	-0.10979119570358
3.28125	-0.10085877567106
3.3125	0.0545021953516495
3.34375	-0.123279467254878
3.375	-0.324337365422588
3.40625	-0.267990674224104
3.4375	-0.401018534807456
3.46875	-0.239288001143471
3.5	-0.0499234289470484
3.53125	-0.185046820094874
3.5625	-0.462505803380426
3.59375	-0.399389747214504
3.625	-0.533753158498097
3.65625	-0.416304515306323
3.6875	-0.335448497096048
3.71875	-0.172497549534012
3.75	0.157570715315336
3.78125	0.155858374782797
3.8125	0.181103285109153
3.84375	0.0486830873982574
3.875	-0.228167100734389
3.90625	-0.296821238713357
3.9375	-0.200522638647895
3.96875	-0.0448320221870257
4	0.0296245444964423
4.03125	0.0450240427222435
4.0625	-0.00216119149743264
4.09375	0.156849464043988
4.125	0.0916888249610818
4.15625	0.144831723218872
4.1875	0.197957819936559
4.21875	0.0395781573881621
4.25	-0.048322765435153
4.28125	-0.129684998743583
4.3125	-0.138728766168954
4.34375	-0.200436985892907
4.375	0.212555198503846
4.40625	0.340747257670917
4.4375	0.129337918977991
4.46875	0.176082688316818
4.5	0.179183546376421
4.53125	-0.105827269872236
4.5625	-0.141821368379943
4.59375	-0.134331552528487
4.625	0.0450639521304286
4.65625	0.258386037605281
4.6875	0.0576632616219015
4.71875	0.0803530185963719
4.75	0.268502722830228
4.78125	0.119309406101143
4.8125	0.357532679126042
4.84375	0.243102371435998
4.875	0.0612686761507969
4.90625	-0.150907340206967
4.9375	-0.00106800335322962
4.96875	0.0825829411037195
5	0.159998412862771
5.03125	0.184873927099284
5.0625	0.182684801807185
5.09375	0.276361804445597
5.125	0.133709290292871
5.15625	0.0598714553058731
5.1875	0.146846100787173
5.21875	0.256502507070385
5.25	0.0723776014752944
5.28125	0.233807376088191
5.3125	0.253605392255969
5.34375	0.217508349419203
5.375	0.151268583100023
5.40625	0.371740387030306
5.4375	0.265448007161188
5.46875	0.0726798693178805
5.5	0.143915368308771
5.53125	0.148352827327307
5.5625	-0.0549774455629879
5.59375	-0.231556187878946
5.625	-0.014661486506169
5.65625	-0.0816530419154073
5.6875	-0.250637626752738
5.71875	-0.12559357426243
5.75	-0.0472161503395879
5.78125	-0.00649412324204857
5.8125	0.0253767968198639
5.84375	0.158072262118015
5.875	0.0669410867467778
5.90625	-0.0734666434175427
5.9375	0.220642147901047
5.96875	0.250999373299331
6	0.172808103524327
6.03125	0.143730856150915
6.0625	0.230849935464873
6.09375	0.0482056554587538
6.125	-0.0479139230400742
6.15625	0.119966249607656
6.1875	0.115707056057114
6.21875	0.0970249417904774
6.25	-0.0750823123278472
6.28125	0.125267947759622
6.3125	-0.0516967658408966
6.34375	-0.264978438405524
6.375	-0.0883015591492908
6.40625	-0.0997220141962906
6.4375	-0.365503695455438
6.46875	-0.359254667028501
6.5	-0.310863294656364
6.53125	-0.192821072688441
6.5625	-0.391154396023234
6.59375	-0.319382141739542
6.625	-0.247650773231824
6.65625	-0.221114787952757
6.6875	-0.293157278578125
6.71875	-0.0963427318281916
6.75	-0.187822387303632
6.78125	-0.280137004358938
6.8125	-0.153980163474152
6.84375	-0.0310337453843676
6.875	-0.142205005487713
6.90625	-0.27662895728533
6.9375	-0.439863785222844
6.96875	-0.291472317833692
7	-0.137577576305595
7.03125	-0.109227439671959
7.0625	-0.159874040489818
7.09375	-0.148093039770071
7.125	0.0687358470022773
7.15625	0.000310198424481564
7.1875	0.0314033011336445
7.21875	-0.167423324833318
7.25	-0.207319429926708
7.28125	-0.198002358077092
7.3125	-0.156950282460915
7.34375	-0.384328525833018
7.375	-0.218087656009618
7.40625	-0.127041157679945
7.4375	-0.14632362233182
7.46875	-0.106174475771694
7.5	0.0852157332554375
7.53125	-0.03660379049495
7.5625	-0.157368850362707
7.59375	-0.173346061935889
7.625	-0.358287976004433
7.65625	-0.322445868918782
7.6875	-0.166048982673931
7.71875	-0.152010830081892
7.75	-0.151186433090772
7.78125	-0.0775803413794386
7.8125	-0.0515679199024212
7.84375	-0.136941745682282
7.875	-0.246111622051621
7.90625	-0.215938346282616
7.9375	-0.0983178436532568
7.96875	-0.277381950992528
8	-0.345110520579379


==> figures/coherence-measured-rir-10-1.tsv <==
0	1
31.25	0.999650493930454
62.5	0.998602415460421
93.75	0.996857083147081
125	0.994416692391329
156.25	0.991284312149943
187.5	0.987463880340109
218.75	0.982960197943823
250	0.977778921821769
281.25	0.97192655624839
312.5	0.965410443181949
343.75	0.958238751285445
375	0.950420463716254
406.25	0.941965364704406
437.5	0.93288402494133
468.75	0.923187785802871
500	0.912888742432247
531.25	0.901999725710451
562.5	0.890534283143434
593.75	0.878506658697117
625	0.865931771613
656.25	0.852825194238743
687.5	0.839203128909724
718.75	0.825082383919035
750	0.810480348614884
781.25	0.795414967665719
812.5	0.77990471453474
843.75	0.763968564206689
875	0.747625965210988
906.25	0.730896810986404
937.5	0.713801410633424
968.75	0.696360459101494
1000	0.678595006859093
1031.25	0.660526429095457
1062.5	0.642176394503404
1093.75	0.623566833693373
1125	0.604719907289285
1156.25	0.585657973757313
1187.5	0.566403557018971
1218.75	0.546979313900217
1250	0.527408001468459
1281.25	0.507712444309428
1312.5	0.48791550179591
1343.75	0.468040035400219
1375	0.448108876102168
1406.25	0.428144791944007
1437.5	0.408170455783465
1468.75	0.388208413295618
1500	0.368281051273779
1531.25	0.348410566279024
1562.5	0.328618933687281
1593.75	0.308927877182153
1625	0.289358838740814
1656.25	0.269932949159389
1687.5	0.250670999163241
1718.75	0.231593411146518
1750	0.212720211584179
1781.25	0.194071004158487
1812.5	0.175664943640697
1843.75	0.157520710567308
1875	0.13965648674883
1906.25	0.122089931647577
1937.5	0.10483815965941
1968.75	0.0879177183328305
2000	0.0713445675571359
2031.25	0.0551340597496811
2062.5	0.0393009210705511
2093.75	0.0238592336911641
2125	0.00882241914150389
2156.25	-0.00579677724117587
2187.5	-0.0199863007412346
2218.75	-0.0337348005520864
2250	-0.0470316419051397
2281.25	-0.0598669170251372
2312.5	-0.0722314548988009
2343.75	-0.0841168298457059
2375	-0.0955153688823247
2406.25	-0.106420157872229
2437.5	-0.116825046457479
2468.75	-0.126724651768277
2500	-0.136114360909999
2531.25	-0.144990332228791
2562.5	-0.153349495358904
2593.75	-0.161189550057015
2625	-0.168508963830744
2656.25	-0.175306968370616
2687.5	-0.181583554796629
2718.75	-0.187339467732597
2750	-0.192576198223288
2781.25	-0.197295975511313
2812.5	-0.201501757692546
2843.75	-0.205197221270663
2875	-0.208386749633175
2906.25	-0.211075420473047
2937.5	-0.213268992181663
2968.75	-0.214973889240555
3000	-0.21619718664087
3031.25	-0.216946593361061
3062.5	-0.217230434934798
3093.75	-0.21705763514244
3125	-0.216437696860807
3156.25	-0.215380682107227
3187.5	-0.213897191315075
3218.75	-0.211998341879144
3250	-0.209695746010279
3281.25	-0.207001487939687
3312.5	-0.203928100514287
3343.75	-0.200488541225298
3375	-0.196696167713054
3406.25	-0.192564712791722
3437.5	-0.188108259038238
3468.75	-0.183341212990306
3500	-0.178278278998776
3531.25	-0.172934432780086
3562.5	-0.167324894714785
3593.75	-0.161465102938336
3625	-0.155370686270577
3656.25	-0.149057437030244
3687.5	-0.142541283780968
3718.75	-0.135838264055024
3750	-0.128964497100958
3781.25	-0.121936156700942
3812.5	-0.114769444103347
3843.75	-0.107480561115654
3875	-0.100085683402263
3906.25	-0.092600934031257
3937.5	-0.0850423573134592
3968.75	-0.0774258929764689
4000	-0.0697673507155218
4031.25	-0.0620823851621843
4062.5	-0.054386471310952
4093.75	-0.0466948804428295
4125	-0.039022656583908
4156.25	-0.0313845935358336
4187.5	-0.0237952125138783
4218.75	-0.0162687404270843
4250	-0.008819088833656
4281.25	-0.00145983360343042
4312.5	0.00579580468215116
4343.75	0.01293497956358
4375	0.0199452367428377
4406.25	0.0268145313030143
4437.5	0.0335312440835954
4468.75	0.0400841971886399
4500	0.046462668606706
4531.25	0.0526564059230566
4562.5	0.0586556391063697
4593.75	0.0644510923539034
4625	0.0700339949808055
4656.25	0.0753960913410148
4687.5	0.0805296497689792
4718.75	0.0854274705331933
4750	0.0900828927943564
4781.25	0.0944898005627431
4812.5	0.0986426276511781
4843.75	0.102536361621802
4875	0.106166546726604
4906.25	0.10952928584348
4937.5	0.112621241411342
4968.75	0.115439635369566
5000	0.117982248108792
5031.25	0.120247416441814
5062.5	0.122234030604992
5093.75	0.123941530302275
5125	0.125369899805561
5156.25	0.126519662126736
5187.5	0.127391872278278
5218.75	0.127988109640865
5250	0.128310469457891
5281.25	0.128361553478267
5312.5	0.128144459770261
5343.75	0.127662771730484
5375	0.126920546313446
5406.25	0.125922301508349
5437.5	0.124673003090961
5468.75	0.123178050679575
5500	0.121443263125139
5531.25	0.119474863266634
5562.5	0.117279462083772
5593.75	0.114864042279955
5625	0.112235941329282
5656.25	0.109402834022148
5687.5	0.106372714544682
5718.75	0.103153878127906
5750	0.0997549023030492
5781.25	0.096184627799957
5812.5	0.0924521391259479
5843.75	0.0885667448628355
5875	0.0845379577201028
5906.25	0.0803754743824414
5937.5	0.0760891551899984
5968.75	0.0716890036897497
6000	0.0671851460964176
6031.25	0.0625878107012793
6062.5	0.0579073072670681
6093.75	0.0531540064469705
6125	0.0483383192654276
6156.25	0.0434706766981217
6187.5	0.0385615093880971
6218.75	0.0336212275345009
6250	0.0286602009898776
6281.25	0.0236887396013462
6312.5	0.0187170738303219
6343.75	0.0137553356847156
6375	0.00881353999675308
6406.25	0.00390156607871646
6437.5	-0.000970860211989978
6468.75	-0.0057941839680059
6500	-0.0105590382579634
6531.25	-0.015256260654831
6562.5	-0.0198769092393611
6593.75	-0.0244122780524921
6625	-0.0288539119717483
6656.25	-0.0331936209879049
6687.5	-0.0374234938594476
6718.75	-0.0415359111236594
6750	-0.0455235574444979
6781.25	-0.0493794332787827
6812.5	-0.0530968658436105
6843.75	-0.0566695193693179
6875	-0.0600914046237518
6906.25	-0.0633568876950605
6937.5	-0.0664606980216846
6968.75	-0.0693979356597085
7000	-0.0721640777792313
7031.25	-0.0747549843829077
7062.5	-0.0771669032413211
7093.75	-0.0793964740413519
7125	-0.0814407317452133
7156.25	-0.0832971091593251
7187.5	-0.0849634387136944
7218.75	-0.0864379534539518
7250	-0.0877192872496722
7281.25	-0.0888064742240607
7312.5	-0.0896989474115286
7343.75	-0.0903965366511059
7375	-0.0908994657250294
7406.25	-0.0912083487532253
7437.5	-0.0913241858557442
7468.75	-0.0912483580965231
7500	-0.0909826217231327
7531.25	-0.0905291017184133
7562.5	-0.0898902846811153
7593.75	-0.0890690110538299
7625	-0.0880684667176292
7656.25	-0.0868921739739192
7687.5	-0.0855439819350527
7718.75	-0.0840280563462491
7750	-0.0823488688623096
7781.25	-0.0805111858035192
7812.5	-0.0785200564159735
7843.75	-0.0763808006623591
7875	-0.0740989965699615
7906.25	-0.0716804671633563
7937.5	-0.0691312670098696
7968.75	-0.0664576684064681
8000	-0.0636661472372499


==> figures/coherence-measured-rir-10-2.tsv <==
0	1
31.25	0.999475754639685
62.5	0.997903843034318
93.75	0.995286737169922
125	0.991628552223498
156.25	0.9869350393727
187.5	0.981213575747871
218.75	0.974473151544858
250	0.966724354322247
281.25	0.957979350511828
312.5	0.948251864176206
343.75	0.937557153052496
375	0.925911981926046
406.25	0.913334593382998
437.5	0.899844675995292
468.75	0.885463329996428
500	0.870213030510862
531.25	0.854117588404404
562.5	0.837202108827313
593.75	0.819492947525976
625	0.801017665003142
656.25	0.781804978610581
687.5	0.761884712661787
718.75	0.741287746655932
750	0.720045961707711
781.25	0.69819218528092
812.5	0.675760134326705
843.75	0.652784356930249
875	0.629300172572347
906.25	0.60534361111479
937.5	0.580951350620738
968.75	0.556160654123314
1000	0.531009305457492
1031.25	0.505535544272001
1062.5	0.479778000339327
1093.75	0.453775627283132
1125	0.42756763584334
1156.25	0.401193426799881
1187.5	0.374692523676602
1218.75	0.348104505347134
1250	0.321468938664554
1281.25	0.294825311236514
1312.5	0.268212964467105
1343.75	0.241671026986111
1375	0.215238348585426
1406.25	0.188953434781375
1437.5	0.162854382120348
1468.75	0.13697881434367
1500	0.111363819525867
1531.25	0.0860458882986036
1562.5	0.0610608532703519
1593.75	0.0364438297495485
1625	0.0122291578764292
1656.25	-0.0115496537340226
1687.5	-0.0348599827384985
1718.75	-0.0576701461047704
1750	-0.0799494513509789
1781.25	-0.101668245895174
1812.5	-0.122797964429105
1843.75	-0.143311174234027
1875	-0.163181618360272
1906.25	-0.182384256596336
1937.5	-0.200895304157512
1968.75	-0.218692268028406
2000	-0.235753980898114
2031.25	-0.252060632631426
2062.5	-0.267593799224082
2093.75	-0.282336469194825
2125	-0.296273067371888
2156.25	-0.309389476036416
2187.5	-0.321673053390306
2218.75	-0.33311264932099
2250	-0.343698618440733
2281.25	-0.353422830383141
2312.5	-0.362278677344692
2343.75	-0.370261078864246
2375	-0.37736648383865
2406.25	-0.383592869777694
2437.5	-0.388939739306785
2468.75	-0.393408113930861
2500	-0.397000525078074
2531.25	-0.399721002446857
2562.5	-0.401575059684935
2593.75	-0.402569677433766
2625	-0.402713283776727
2656.25	-0.402015732134142
2687.5	-0.400488276652908
2718.75	-0.398143545143038
2750	-0.394995509617939
2781.25	-0.391059454499557
2812.5	-0.386351942553776
2843.75	-0.380890778625541
2875	-0.374694971247131
2906.25	-0.367784692196839
2937.5	-0.360181234088938
2968.75	-0.351906966079353
3000	-0.342985287774751
3031.25	-0.333440581435946
3062.5	-0.323298162569485
3093.75	-0.312584229004088
3125	-0.301325808551198
3156.25	-0.28955070535135
3187.5	-0.277287445010251
3218.75	-0.264565218630492
3250	-0.251413825846629
3281.25	-0.237863616972958
3312.5	-0.223945434374713
3343.75	-0.209690553174577
3375	-0.195130621407386
3406.25	-0.180297599736615
3437.5	-0.165223700846796
3468.75	-0.149941328626312
3500	-0.134483017255099
3531.25	-0.118881370311676
3562.5	-0.103169000013564
3593.75	-0.0873784667045918
3625	-0.0715422187018442
3656.25	-0.0556925326139571
3687.5	-0.0398614542413283
3718.75	-0.0240807401673593
3750	-0.0083818001482573
3781.25	0.00720435959291374
3812.5	0.0226471920642234
3843.75	0.0379166640934422
3875	0.0529833097080814
3906.25	0.0678182822103992
3937.5	0.0823934048536273
3968.75	0.0966812200285844
4000	0.110655036872953
4031.25	0.12428897721876
4062.5	0.137558019796993
4093.75	0.150438042621857
4125	0.162905863480885
4156.25	0.17493927846091
4187.5	0.186517098443908
4218.75	0.197619183510771
4250	0.20822647519523
4281.25	0.218321026534487
4312.5	0.227886029867429
4343.75	0.236905842335792
4375	0.245366009048167
4406.25	0.253253283871323
4437.5	0.260555647818011
4468.75	0.267262325005076
4500	0.273363796160463
4531.25	0.278851809662491
4562.5	0.283719390099519
4593.75	0.287960844342961
4625	0.291571765131395
4656.25	0.294549032168302
4687.5	0.296890810740756
4718.75	0.298596547871128
4750	0.299666966018573
4781.25	0.300104054351764
4812.5	0.299911057618914
4843.75	0.29909246264571
4875	0.297653982496254
4906.25	0.295602538336489
4937.5	0.292946239043939
4968.75	0.289694358611758
5000	0.285857311399251
5031.25	0.281446625284965
5062.5	0.276474912782398
5093.75	0.270955840182057
5125	0.264904094787272
5156.25	0.258335350314615
5187.5	0.251266230533116
5218.75	0.243714271219649
5250	0.235697880510873
5281.25	0.227236297734957
5312.5	0.218349550809035
5343.75	0.209058412290804
5375	0.199384354175037
5406.25	0.189349501527907
5437.5	0.17897658505402
5468.75	0.168288892692747
5500	0.157310220342121
5531.25	0.146064821809842
5562.5	0.134577358092198
5593.75	0.122872846082644
5625	0.110976606812559
5656.25	0.098914213327328
5687.5	0.0867114383011881
5718.75	0.0743942014945315
5750	0.0619885171572685
5781.25	0.0495204414816366
5812.5	0.0370160202074152
5843.75	0.0245012364818473
5875	0.0120019590757429
5906.25	-0.000456108943786624
5937.5	-0.0128474809847579
5968.75	-0.025146937048111
6000	-0.0373295730956772
6031.25	-0.0493708495739217
6062.5	-0.0612466390010372
6093.75	-0.0729332725271046
6125	-0.0844075853793473
6156.25	-0.0956469611070199
6187.5	-0.106629374543077
6218.75	-0.117333433402603
6250	-0.127738418440906
6281.25	-0.13782432209731
6312.5	-0.147571885553858
6343.75	-0.156962634141539
6375	-0.165978911030143
6406.25	-0.174603909141391
6437.5	-0.182821701228772
6468.75	-0.190617268071262
6500	-0.197976524732043
6531.25	-0.20488634483732
6562.5	-0.211334582834385
6593.75	-0.217310094192222
6625	-0.222802753512152
6656.25	-0.227803470520239
6687.5	-0.232304203917498
6718.75	-0.236297973068237
6750	-0.239778867511261
6781.25	-0.242742054282992
6812.5	-0.245183783045968
6843.75	-0.247101389020556
6875	-0.248493293722073
6906.25	-0.249359003509881
6937.5	-0.249699105959341
6968.75	-0.249515264071804
7000	-0.248810208342077
7031.25	-0.247587726706993
7062.5	-0.245852652402862
7093.75	-0.243610849763663
7125	-0.240869197995812
7156.25	-0.237635572969293
7187.5	-0.233918827068733
7218.75	-0.229728767151756
7250	-0.225076130665558
7281.25	-0.219972559976168
7312.5	-0.214430574968254
7343.75	-0.208463543976588
7375	-0.202085653113445
7406.25	-0.195311874059192
7437.5	-0.188157930386191
7468.75	-0.180640262488841
7500	-0.17277599119516
7531.25	-0.164582880137684
7562.5	-0.156079296963709
7593.75	-0.14728417346698
7625	-0.138216964724813
7656.25	-0.128897607326386
7687.5	-0.119346476779463
7718.75	-0.109584344184211
7750	-0.0996323322639559
7781.25	-0.0895118708437019
7812.5	-0.0792446518681175
7843.75	-0.0688525840512867
7875	-0.0583577472509823
7906.25	-0.0477823466605014
7937.5	-0.0371486669111635
7968.75	-0.0264790261784639
8000	-0.0157957303845837


==> figures/coherence-measured-rir-10-3.tsv <==
0	0.9796810042823
31.25	0.982405594211388
62.5	0.982065030263509
93.75	0.996057774600058
125	0.993202267903248
156.25	0.993988152385439
187.5	0.970127942850542
218.75	0.97223621252922
250	0.952414935410082
281.25	0.914133646233206
312.5	0.925431118149203
343.75	0.939909380212257
375	0.861738200842227
406.25	0.846535983163348
437.5	0.734146399467961
468.75	0.888627408314164
500	0.91506787559578
531.25	0.890961485878008
562.5	0.797815796119936
593.75	0.794458572499919
625	0.844356355717884
656.25	0.963081829569723
687.5	0.955223275903136
718.75	0.83077433524933
750	0.651524338804605
781.25	0.697081367092688
812.5	0.681062440106398
843.75	0.763928729703305
875	0.718390146727698
906.25	0.692953363880797
937.5	0.787428182429506
968.75	0.767111175296136
1000	0.737417185341918
1031.25	0.703268145228528
1062.5	0.623387166603534
1093.75	0.537568244612104
1125	0.612866960839033
1156.25	0.593488435213446
1187.5	0.579957469387527
1218.75	0.562635484079242
1250	0.439472591688853
1281.25	0.436133116315169
1312.5	0.313474465699423
1343.75	0.295934486416715
1375	0.284205144693466
1406.25	0.533907998476397
1437.5	0.585800951334448
1468.75	0.539566360226748
1500	0.51446703845064
1531.25	0.554407521592499
1562.5	0.424110346861276
1593.75	0.150092852930786
1625	0.457376227799234
1656.25	0.316967455932598
1687.5	0.254566524551466
1718.75	0.125846509403686
1750	0.0367963866688328
1781.25	0.0589349071711684
1812.5	-0.0306155863305302
1843.75	0.0410287596843743
1875	-0.0530141159275511
1906.25	0.172087704762312
1937.5	0.0870375044060053
1968.75	0.00893161041647644
2000	0.00644996474185742
2031.25	0.163638529258251
2062.5	0.194651839084453
2093.75	0.0289421358589046
2125	-0.0205878412367985
2156.25	-0.0450579158649482
2187.5	0.0556864816473723
2218.75	-0.0678151168055572
2250	-0.0655702947667342
2281.25	-0.155885226764604
2312.5	-0.270757494650635
2343.75	-0.251336912400441
2375	-0.215807037406751
2406.25	-0.260350518939353
2437.5	-0.110925528753573
2468.75	-0.152898809587395
2500	-0.234381574874217
2531.25	-0.239299479941863
2562.5	-0.32727516759736
2593.75	-0.16865017654726
2625	-0.328050912557995
2656.25	-0.263537407566824
2687.5	-0.492116523955987
2718.75	-0.2838470827584
2750	-0.0508300755656397
2781.25	-0.115580449356778
2812.5	-0.0794710246882568
2843.75	0.158224282094262
2875	0.143919801244908
2906.25	-0.157575300101226
2937.5	-0.485111235605859
2968.75	-0.337576307554231
3000	-0.16124493143087
3031.25	-0.0980781415698516
3062.5	-0.298945543237534
3093.75	-0.255805397598592
3125	-0.0185624331700592
3156.25	0.191963884900896
3187.5	-0.0564770747486986
3218.75	-0.28861848574123
3250	0.0424286827800108
3281.25	0.142742572042336
3312.5	-0.074928757240643
3343.75	-0.0407443558782777
3375	-0.177259092139566
3406.25	0.182484142850554
3437.5	-0.245682577283907
3468.75	-0.443477730687497
3500	-0.148258594045217
3531.25	-0.0996580017848387
3562.5	-0.0589544096604361
3593.75	0.0710840702966693
3625	0.0503725408165318
3656.25	-0.0845283752239945
3687.5	0.0758445050957423
3718.75	0.0935472465110643
3750	-0.218066688997726
3781.25	-0.179171389035124
3812.5	-0.0699949914748014
3843.75	-0.128207085114132
3875	-0.0147907388058654
3906.25	-0.116636026865777
3937.5	-0.26371784784185
3968.75	-0.281886413817732
4000	-0.0302400104587068
4031.25	-0.112945861432342
4062.5	-0.132534820341636
4093.75	-0.0626354726679852
4125	-0.00841689460209677
4156.25	-0.0766547505326963
4187.5	-0.108752969797001
4218.75	0.0125931668381103
4250	0.298992027461232
4281.25	0.345714698957094
4312.5	0.0519931091058513
4343.75	0.253563120931296
4375	0.0753188931521869
4406.25	-0.0349826006629401
4437.5	0.0518529655308394
4468.75	0.0221865377313377
4500	0.149588134699916
4531.25	0.298704163287621
4562.5	0.233375596675767
4593.75	0.186599602632807
4625	-0.00414216222915796
4656.25	0.060277111775665
4687.5	0.0474837700017211
4718.75	0.140318581156588
4750	0.198902534964823
4781.25	0.193347336910976
4812.5	0.210747016098223
4843.75	0.326155076339975
4875	0.360123617397988
4906.25	0.0248109242855639
4937.5	0.0900841683275294
4968.75	0.24098627062799
5000	0.070892207385845
5031.25	-0.193629261076339
5062.5	0.00784413309684797
5093.75	-0.103701022070544
5125	-0.120157028102832
5156.25	0.261226083981817
5187.5	0.276312519782884
5218.75	0.248823130541308
5250	0.292783304682224
5281.25	-0.00507271001306729
5312.5	0.0525851514629808
5343.75	-0.150003498582897
5375	0.0480525617506666
5406.25	0.286314055957787
5437.5	0.0455942744651324
5468.75	-0.0551704235760902
5500	0.166613731995507
5531.25	0.36609923744614
5562.5	0.108774493293065
5593.75	0.142510257007431
5625	0.290765191113738
5656.25	-0.204652704293201
5687.5	-0.527169540306147
5718.75	-0.352840332194818
5750	-0.141596193364516
5781.25	0.0394248504755115
5812.5	0.0786858765739146
5843.75	-0.0972753531717808
5875	-0.188430844719666
5906.25	-0.0642182047756305
5937.5	-0.129754128158739
5968.75	0.133766293404099
6000	0.281038569244487
6031.25	0.280410294111626
6062.5	0.0779446146920927
6093.75	0.0802874654606052
6125	-0.0506335299055949
6156.25	0.186309799100525
6187.5	0.0975963286199848
6218.75	0.0493557686621304
6250	-0.324057205693995
6281.25	-0.29058261380409
6312.5	0.289240350880805
6343.75	0.507154975316495
6375	0.128936718263899
6406.25	0.0774434653427909
6437.5	0.054429271859701
6468.75	0.0359157714274203
6500	0.0769683013811236
6531.25	-0.0692165310090086
6562.5	-0.243797263273384
6593.75	-0.203430340429763
6625	-0.301278427810942
6656.25	-0.355105007823764
6687.5	-0.243971511921437
6718.75	-0.0374386458704839
6750	-0.244389948997501
6781.25	-0.211745411632072
6812.5	-0.496710184447351
6843.75	-0.312191836348513
6875	-0.250074415847203
6906.25	-0.312657771537309
6937.5	-0.257465444190626
6968.75	-0.178222730485557
7000	-0.0933204050651061
7031.25	-0.141548839676869
7062.5	-0.115691564574363
7093.75	0.0987538534359643
7125	0.0358049343791733
7156.25	-0.0597073629241512
7187.5	0.100250165553716
7218.75	0.105380210009279
7250	-0.11852537151134
7281.25	-0.0610031455285852
7312.5	0.143045489038477
7343.75	-0.00141602070826503
7375	0.116697816145165
7406.25	0.0203717142288164
7437.5	-0.338582895890629
7468.75	-0.465582198595764
7500	-0.339546149975605
7531.25	-0.146569726662911
7562.5	0.0242444685977213
7593.75	-0.209093027558291
7625	-0.0857139344719893
7656.25	-0.215591858298152
7687.5	-0.0215983673194593
7718.75	0.122950647278098
7750	-0.0492625246289748
7781.25	-0.0282557161420026
7812.5	0.116792763763593
7843.75	-0.0313376425833025
7875	0.0856406619439622
7906.25	0.0808055625547725
7937.5	0.147489262931883
7968.75	-0.0445366705322644
8000	-0.422966380428854


==> figures/coherence-measured-rir-11-1.tsv <==
0	1
31.25	0.999650493930454
62.5	0.998602415460421
93.75	0.996857083147081
125	0.994416692391329
156.25	0.991284312149943
187.5	0.987463880340109
218.75	0.982960197943823
250	0.977778921821769
281.25	0.97192655624839
312.5	0.965410443181949
343.75	0.958238751285445
375	0.950420463716254
406.25	0.941965364704406
437.5	0.93288402494133
468.75	0.923187785802871
500	0.912888742432247
531.25	0.901999725710451
562.5	0.890534283143434
593.75	0.878506658697117
625	0.865931771613
656.25	0.852825194238743
687.5	0.839203128909724
718.75	0.825082383919035
750	0.810480348614884
781.25	0.795414967665719
812.5	0.77990471453474
843.75	0.763968564206689
875	0.747625965210988
906.25	0.730896810986404
937.5	0.713801410633424
968.75	0.696360459101494
1000	0.678595006859093
1031.25	0.660526429095457
1062.5	0.642176394503404
1093.75	0.623566833693373
1125	0.604719907289285
1156.25	0.585657973757313
1187.5	0.566403557018971
1218.75	0.546979313900217
1250	0.527408001468459
1281.25	0.507712444309428
1312.5	0.48791550179591
1343.75	0.468040035400219
1375	0.448108876102168
1406.25	0.428144791944007
1437.5	0.408170455783465
1468.75	0.388208413295618
1500	0.368281051273779
1531.25	0.348410566279024
1562.5	0.328618933687281
1593.75	0.308927877182153
1625	0.289358838740814
1656.25	0.269932949159389
1687.5	0.250670999163241
1718.75	0.231593411146518
1750	0.212720211584179
1781.25	0.194071004158487
1812.5	0.175664943640697
1843.75	0.157520710567308
1875	0.13965648674883
1906.25	0.122089931647577
1937.5	0.10483815965941
1968.75	0.0879177183328305
2000	0.0713445675571359
2031.25	0.0551340597496811
2062.5	0.0393009210705511
2093.75	0.0238592336911641
2125	0.00882241914150389
2156.25	-0.00579677724117587
2187.5	-0.0199863007412346
2218.75	-0.0337348005520864
2250	-0.0470316419051397
2281.25	-0.0598669170251372
2312.5	-0.0722314548988009
2343.75	-0.0841168298457059
2375	-0.0955153688823247
2406.25	-0.106420157872229
2437.5	-0.116825046457479
2468.75	-0.126724651768277
2500	-0.136114360909999
2531.25	-0.144990332228791
2562.5	-0.153349495358904
2593.75	-0.161189550057015
2625	-0.168508963830744
2656.25	-0.175306968370616
2687.5	-0.181583554796629
2718.75	-0.187339467732597
2750	-0.192576198223288
2781.25	-0.197295975511313
2812.5	-0.201501757692546
2843.75	-0.205197221270663
2875	-0.208386749633175
2906.25	-0.211075420473047
2937.5	-0.213268992181663
2968.75	-0.214973889240555
3000	-0.21619718664087
3031.25	-0.216946593361061
3062.5	-0.217230434934798
3093.75	-0.21705763514244
3125	-0.216437696860807
3156.25	-0.215380682107227
3187.5	-0.213897191315075
3218.75	-0.211998341879144
3250	-0.209695746010279
3281.25	-0.207001487939687
3312.5	-0.203928100514287
3343.75	-0.200488541225298
3375	-0.196696167713054
3406.25	-0.192564712791722
3437.5	-0.188108259038238
3468.75	-0.183341212990306
3500	-0.178278278998776
3531.25	-0.172934432780086
3562.5	-0.167324894714785
3593.75	-0.161465102938336
3625	-0.155370686270577
3656.25	-0.149057437030244
3687.5	-0.142541283780968
3718.75	-0.135838264055024
3750	-0.128964497100958
3781.25	-0.121936156700942
3812.5	-0.114769444103347
3843.75	-0.107480561115654
3875	-0.100085683402263
3906.25	-0.092600934031257
3937.5	-0.0850423573134592
3968.75	-0.0774258929764689
4000	-0.0697673507155218
4031.25	-0.0620823851621843
4062.5	-0.054386471310952
4093.75	-0.0466948804428295
4125	-0.039022656583908
4156.25	-0.0313845935358336
4187.5	-0.0237952125138783
4218.75	-0.0162687404270843
4250	-0.008819088833656
4281.25	-0.00145983360343042
4312.5	0.00579580468215116
4343.75	0.01293497956358
4375	0.0199452367428377
4406.25	0.0268145313030143
4437.5	0.0335312440835954
4468.75	0.0400841971886399
4500	0.046462668606706
4531.25	0.0526564059230566
4562.5	0.0586556391063697
4593.75	0.0644510923539034
4625	0.0700339949808055
4656.25	0.0753960913410148
4687.5	0.0805296497689792
4718.75	0.0854274705331933
4750	0.0900828927943564
4781.25	0.0944898005627431
4812.5	0.0986426276511781
4843.75	0.102536361621802
4875	0.106166546726604
4906.25	0.10952928584348
4937.5	0.112621241411342
4968.75	0.115439635369566
5000	0.117982248108792
5031.25	0.120247416441814
5062.5	0.122234030604992
5093.75	0.123941530302275
5125	0.125369899805561
5156.25	0.126519662126736
5187.5	0.127391872278278
5218.75	0.127988109640865
5250	0.128310469457891
5281.25	0.128361553478267
5312.5	0.128144459770261
5343.75	0.127662771730484
5375	0.126920546313446
5406.25	0.125922301508349
5437.5	0.124673003090961
5468.75	0.123178050679575
5500	0.121443263125139
5531.25	0.119474863266634
5562.5	0.117279462083772
5593.75	0.114864042279955
5625	0.112235941329282
5656.25	0.109402834022148
5687.5	0.106372714544682
5718.75	0.103153878127906
5750	0.0997549023030492
5781.25	0.096184627799957
5812.5	0.0924521391259479
5843.75	0.0885667448628355
5875	0.0845379577201028
5906.25	0.0803754743824414
5937.5	0.0760891551899984
5968.75	0.0716890036897497
6000	0.0671851460964176
6031.25	0.0625878107012793
6062.5	0.0579073072670681
6093.75	0.0531540064469705
6125	0.0483383192654276
6156.25	0.0434706766981217
6187.5	0.0385615093880971
6218.75	0.0336212275345009
6250	0.0286602009898776
6281.25	0.0236887396013462
6312.5	0.0187170738303219
6343.75	0.0137553356847156
6375	0.00881353999675308
6406.25	0.00390156607871646
6437.5	-0.000970860211989978
6468.75	-0.0057941839680059
6500	-0.0105590382579634
6531.25	-0.015256260654831
6562.5	-0.0198769092393611
6593.75	-0.0244122780524921
6625	-0.0288539119717483
6656.25	-0.0331936209879049
6687.5	-0.0374234938594476
6718.75	-0.0415359111236594
6750	-0.0455235574444979
6781.25	-0.0493794332787827
6812.5	-0.0530968658436105
6843.75	-0.0566695193693179
6875	-0.0600914046237518
6906.25	-0.0633568876950605
6937.5	-0.0664606980216846
6968.75	-0.0693979356597085
7000	-0.0721640777792313
7031.25	-0.0747549843829077
7062.5	-0.0771669032413211
7093.75	-0.0793964740413519
7125	-0.0814407317452133
7156.25	-0.0832971091593251
7187.5	-0.0849634387136944
7218.75	-0.0864379534539518
7250	-0.0877192872496722
7281.25	-0.0888064742240607
7312.5	-0.0896989474115286
7343.75	-0.0903965366511059
7375	-0.0908994657250294
7406.25	-0.0912083487532253
7437.5	-0.0913241858557442
7468.75	-0.0912483580965231
7500	-0.0909826217231327
7531.25	-0.0905291017184133
7562.5	-0.0898902846811153
7593.75	-0.0890690110538299
7625	-0.0880684667176292
7656.25	-0.0868921739739192
7687.5	-0.0855439819350527
7718.75	-0.0840280563462491
7750	-0.0823488688623096
7781.25	-0.0805111858035192
7812.5	-0.0785200564159735
7843.75	-0.0763808006623591
7875	-0.0740989965699615
7906.25	-0.0716804671633563
7937.5	-0.0691312670098696
7968.75	-0.0664576684064681
8000	-0.0636661472372499


==> figures/coherence-measured-rir-11-2.tsv <==
0	1
31.25	0.999475754639685
62.5	0.997903843034318
93.75	0.995286737169922
125	0.991628552223498
156.25	0.9869350393727
187.5	0.981213575747871
218.75	0.974473151544858
250	0.966724354322247
281.25	0.957979350511828
312.5	0.948251864176206
343.75	0.937557153052496
375	0.925911981926046
406.25	0.913334593382998
437.5	0.899844675995292
468.75	0.885463329996428
500	0.870213030510862
531.25	0.854117588404404
562.5	0.837202108827313
593.75	0.819492947525976
625	0.801017665003142
656.25	0.781804978610581
687.5	0.761884712661787
718.75	0.741287746655932
750	0.720045961707711
781.25	0.69819218528092
812.5	0.675760134326705
843.75	0.652784356930249
875	0.629300172572347
906.25	0.60534361111479
937.5	0.580951350620738
968.75	0.556160654123314
1000	0.531009305457492
1031.25	0.505535544272001
1062.5	0.479778000339327
1093.75	0.453775627283132
1125	0.42756763584334
1156.25	0.401193426799881
1187.5	0.374692523676602
1218.75	0.348104505347134
1250	0.321468938664554
1281.25	0.294825311236514
1312.5	0.268212964467105
1343.75	0.241671026986111
1375	0.215238348585426
1406.25	0.188953434781375
1437.5	0.162854382120348
1468.75	0.13697881434367
1500	0.111363819525867
1531.25	0.0860458882986036
1562.5	0.0610608532703519
1593.75	0.0364438297495485
1625	0.0122291578764292
1656.25	-0.0115496537340226
1687.5	-0.0348599827384985
1718.75	-0.0576701461047704
1750	-0.0799494513509789
1781.25	-0.101668245895174
1812.5	-0.122797964429105
1843.75	-0.143311174234027
1875	-0.163181618360272
1906.25	-0.182384256596336
1937.5	-0.200895304157512
1968.75	-0.218692268028406
2000	-0.235753980898114
2031.25	-0.252060632631426
2062.5	-0.267593799224082
2093.75	-0.282336469194825
2125	-0.296273067371888
2156.25	-0.309389476036416
2187.5	-0.321673053390306
2218.75	-0.33311264932099
2250	-0.343698618440733
2281.25	-0.353422830383141
2312.5	-0.362278677344692
2343.75	-0.370261078864246
2375	-0.37736648383865
2406.25	-0.383592869777694
2437.5	-0.388939739306785
2468.75	-0.393408113930861
2500	-0.397000525078074
2531.25	-0.399721002446857
2562.5	-0.401575059684935
2593.75	-0.402569677433766
2625	-0.402713283776727
2656.25	-0.402015732134142
2687.5	-0.400488276652908
2718.75	-0.398143545143038
2750	-0.394995509617939
2781.25	-0.391059454499557
2812.5	-0.386351942553776
2843.75	-0.380890778625541
2875	-0.374694971247131
2906.25	-0.367784692196839
2937.5	-0.360181234088938
2968.75	-0.351906966079353
3000	-0.342985287774751
3031.25	-0.333440581435946
3062.5	-0.323298162569485
3093.75	-0.312584229004088
3125	-0.301325808551198
3156.25	-0.28955070535135
3187.5	-0.277287445010251
3218.75	-0.264565218630492
3250	-0.251413825846629
3281.25	-0.237863616972958
3312.5	-0.223945434374713
3343.75	-0.209690553174577
3375	-0.195130621407386
3406.25	-0.180297599736615
3437.5	-0.165223700846796
3468.75	-0.149941328626312
3500	-0.134483017255099
3531.25	-0.118881370311676
3562.5	-0.103169000013564
3593.75	-0.0873784667045918
3625	-0.0715422187018442
3656.25	-0.0556925326139571
3687.5	-0.0398614542413283
3718.75	-0.0240807401673593
3750	-0.0083818001482573
3781.25	0.00720435959291374
3812.5	0.0226471920642234
3843.75	0.0379166640934422
3875	0.0529833097080814
3906.25	0.0678182822103992
3937.5	0.0823934048536273
3968.75	0.0966812200285844
4000	0.110655036872953
4031.25	0.12428897721876
4062.5	0.137558019796993
4093.75	0.150438042621857
4125	0.162905863480885
4156.25	0.17493927846091
4187.5	0.186517098443908
4218.75	0.197619183510771
4250	0.20822647519523
4281.25	0.218321026534487
4312.5	0.227886029867429
4343.75	0.236905842335792
4375	0.245366009048167
4406.25	0.253253283871323
4437.5	0.260555647818011
4468.75	0.267262325005076
4500	0.273363796160463
4531.25	0.278851809662491
4562.5	0.283719390099519
4593.75	0.287960844342961
4625	0.291571765131395
4656.25	0.294549032168302
4687.5	0.296890810740756
4718.75	0.298596547871128
4750	0.299666966018573
4781.25	0.300104054351764
4812.5	0.299911057618914
4843.75	0.29909246264571
4875	0.297653982496254
4906.25	0.295602538336489
4937.5	0.292946239043939
4968.75	0.289694358611758
5000	0.285857311399251
5031.25	0.281446625284965
5062.5	0.276474912782398
5093.75	0.270955840182057
5125	0.264904094787272
5156.25	0.258335350314615
5187.5	0.251266230533116
5218.75	0.243714271219649
5250	0.235697880510873
5281.25	0.227236297734957
5312.5	0.218349550809035
5343.75	0.209058412290804
5375	0.199384354175037
5406.25	0.189349501527907
5437.5	0.17897658505402
5468.75	0.168288892692747
5500	0.157310220342121
5531.25	0.146064821809842
5562.5	0.134577358092198
5593.75	0.122872846082644
5625	0.110976606812559
5656.25	0.098914213327328
5687.5	0.0867114383011881
5718.75	0.0743942014945315
5750	0.0619885171572685
5781.25	0.0495204414816366
5812.5	0.0370160202074152
5843.75	0.0245012364818473
5875	0.0120019590757429
5906.25	-0.000456108943786624
5937.5	-0.0128474809847579
5968.75	-0.025146937048111
6000	-0.0373295730956772
6031.25	-0.0493708495739217
6062.5	-0.0612466390010372
6093.75	-0.0729332725271046
6125	-0.0844075853793473
6156.25	-0.0956469611070199
6187.5	-0.106629374543077
6218.75	-0.117333433402603
6250	-0.127738418440906
6281.25	-0.13782432209731
6312.5	-0.147571885553858
6343.75	-0.156962634141539
6375	-0.165978911030143
6406.25	-0.174603909141391
6437.5	-0.182821701228772
6468.75	-0.190617268071262
6500	-0.197976524732043
6531.25	-0.20488634483732
6562.5	-0.211334582834385
6593.75	-0.217310094192222
6625	-0.222802753512152
6656.25	-0.227803470520239
6687.5	-0.232304203917498
6718.75	-0.236297973068237
6750	-0.239778867511261
6781.25	-0.242742054282992
6812.5	-0.245183783045968
6843.75	-0.247101389020556
6875	-0.248493293722073
6906.25	-0.249359003509881
6937.5	-0.249699105959341
6968.75	-0.249515264071804
7000	-0.248810208342077
7031.25	-0.247587726706993
7062.5	-0.245852652402862
7093.75	-0.243610849763663
7125	-0.240869197995812
7156.25	-0.237635572969293
7187.5	-0.233918827068733
7218.75	-0.229728767151756
7250	-0.225076130665558
7281.25	-0.219972559976168
7312.5	-0.214430574968254
7343.75	-0.208463543976588
7375	-0.202085653113445
7406.25	-0.195311874059192
7437.5	-0.188157930386191
7468.75	-0.180640262488841
7500	-0.17277599119516
7531.25	-0.164582880137684
7562.5	-0.156079296963709
7593.75	-0.14728417346698
7625	-0.138216964724813
7656.25	-0.128897607326386
7687.5	-0.119346476779463
7718.75	-0.109584344184211
7750	-0.0996323322639559
7781.25	-0.0895118708437019
7812.5	-0.0792446518681175
7843.75	-0.0688525840512867
7875	-0.0583577472509823
7906.25	-0.0477823466605014
7937.5	-0.0371486669111635
7968.75	-0.0264790261784639
8000	-0.0157957303845837


==> figures/coherence-measured-rir-11-3.tsv <==
0	0.928327300850793
31.25	0.947022656769913
62.5	0.991036411234915
93.75	0.985922761799891
125	0.990252173414489
156.25	0.9923331959744
187.5	0.99063979941331
218.75	0.984321775832539
250	0.975966988234813
281.25	0.971890915608678
312.5	0.967438691443443
343.75	0.977524288288804
375	0.98247668057575
406.25	0.950298454183924
437.5	0.981517011957449
468.75	0.992425138556278
500	0.988705269646902
531.25	0.985807552325047
562.5	0.983397791978681
593.75	0.85846591169242
625	0.793725894944473
656.25	0.876805132283238
687.5	0.866910861023809
718.75	0.881412179454541
750	0.890778615086188
781.25	0.896777487697868
812.5	0.910379349081637
843.75	0.870801686117989
875	0.933336563362753
906.25	0.898559705525037
937.5	0.91622592696393
968.75	0.948464548000048
1000	0.973749793603901
1031.25	0.945654877701018
1062.5	0.827070431960331
1093.75	0.712461854320503
1125	0.731768758054153
1156.25	0.791994704009873
1187.5	0.79644878979517
1218.75	0.873236287295283
1250	0.756841160469329
1281.25	0.659054875701385
1312.5	0.696286081076606
1343.75	0.88430214885377
1375	0.866955660310204
1406.25	0.724131013664409
1437.5	0.613576493140008
1468.75	0.570996279994839
1500	0.621339532803631
1531.25	0.643491927646274
1562.5	0.623256958026441
1593.75	0.602747504767435
1625	0.577620049721035
1656.25	0.686215180719864
1687.5	0.72898914830214
1718.75	0.501720815990082
1750	0.541329044128311
1781.25	0.645622334896608
1812.5	0.495190796970443
1843.75	0.403647300778234
1875	0.542452086741556
1906.25	0.460097779654395
1937.5	0.369555156753517
1968.75	0.340778865981286
2000	0.31195288687565
2031.25	0.260322144049836
2062.5	0.275242426131294
2093.75	0.330080594449321
2125	0.325786917006963
2156.25	0.289395914422113
2187.5	0.325528067790692
2218.75	0.567173570859201
2250	0.585537255245041
2281.25	0.491440032912831
2312.5	0.467355510839126
2343.75	0.158179373659734
2375	0.221440673826351
2406.25	0.390713969056019
2437.5	0.19850365821361
2468.75	0.242320936825745
2500	0.233737180198251
2531.25	0.273368199000961
2562.5	0.252152036045936
2593.75	0.0430523445114942
2625	0.241599413622776
2656.25	0.642332931602694
2687.5	0.338922177569204
2718.75	0.403483543062852
2750	0.401236704858366
2781.25	0.397959058148977
2812.5	0.370792594521535
2843.75	0.303793934258508
2875	0.262337254403265
2906.25	0.300964985190668
2937.5	0.435921439404563
2968.75	0.30592037539332
3000	0.368925577487676
3031.25	0.243154017428645
3062.5	0.0784204601459422
3093.75	0.0991030496611066
3125	0.115245617528499
3156.25	0.315747436083865
3187.5	0.0822424944269494
3218.75	-0.0187655148104935
3250	-0.006191217471597
3281.25	-0.145150259351473
3312.5	-0.544696854277575
3343.75	-0.614708820154406
3375	-0.307464612989022
3406.25	-0.133126935971663
3437.5	0.191838469249377
3468.75	0.103831709455026
3500	0.310553608115468
3531.25	0.410150055879824
3562.5	0.469191251100163
3593.75	0.398284271324376
3625	0.305046405113116
3656.25	0.403174268309989
3687.5	0.239000546293174
3718.75	-0.0660096351856805
3750	-0.0450427139286648
3781.25	0.0525474169911294
3812.5	0.167958045412434
3843.75	0.271077054462088
3875	0.259595729463394
3906.25	0.181668571876734
3937.5	0.166444901812698
3968.75	0.289966859324591
4000	0.188268008414822
4031.25	0.0736863149566073
4062.5	0.0779117681516769
4093.75	-0.0237361472127598
4125	-0.0160945468975015
4156.25	0.0808340468053332
4187.5	0.0981522925300213
4218.75	0.273352907641632
4250	0.0088575222242043
4281.25	-0.187280267596157
4312.5	0.153618766388741
4343.75	0.310507921994322
4375	-0.0428626059773869
4406.25	-0.0413492683568257
4437.5	-0.0171315861781615
4468.75	0.125232726211315
4500	0.177793139624337
4531.25	0.152206876144295
4562.5	-0.127373828341257
4593.75	-0.0502822376539573
4625	0.0166475940702972
4656.25	-0.197407522048556
4687.5	-0.041474789685757
4718.75	0.159111426438842
4750	0.0187809612570141
4781.25	0.0316686554742271
4812.5	-0.138718101515166
4843.75	0.0996007436838905
4875	0.286831432647969
4906.25	0.00181963439840734
4937.5	-0.123999917672365
4968.75	-0.202540945737212
5000	-0.0916938982723808
5031.25	0.169210020419037
5062.5	0.109211873670991
5093.75	0.03197466489083
5125	0.329358445996064
5156.25	0.387642695731953
5187.5	0.155961885193477
5218.75	0.302189847870463
5250	0.336494369526121
5281.25	0.227615017089221
5312.5	0.295025537169187
5343.75	0.395135082546888
5375	0.412898804360816
5406.25	0.420760054189847
5437.5	0.175435352008049
5468.75	0.107539430556354
5500	-0.0718635828093282
5531.25	-0.150207055758466
5562.5	0.184964970330305
5593.75	-0.000771167551279246
5625	0.0193892666979498
5656.25	-0.0817074222063612
5687.5	-0.196031352598316
5718.75	0.150171858704789
5750	0.154102204698286
5781.25	0.165628972587069
5812.5	0.159760076751117
5843.75	0.204354591578969
5875	0.244080152096462
5906.25	0.43232653592123
5937.5	0.447197871036866
5968.75	0.0367933541549728
6000	-0.0425861811110888
6031.25	0.154955385014389
6062.5	-0.117868820285944
6093.75	-0.104299853031351
6125	0.0935759979246346
6156.25	0.0707459780296394
6187.5	0.0103552734869306
6218.75	-0.0593058939426339
6250	0.13780716837533
6281.25	0.301680067158295
6312.5	0.434162863767771
6343.75	0.312687147750128
6375	-0.0790204636297162
6406.25	-0.136387660614851
6437.5	0.0146650403588293
6468.75	-0.0582422389801041
6500	0.0367592300504751
6531.25	-0.0176764520838572
6562.5	-0.186048733965259
6593.75	-0.0584683747763395
6625	0.20498653347281
6656.25	0.10597141313496
6687.5	0.214651963247332
6718.75	0.257994475444121
6750	-0.00914411935152248
6781.25	-0.236845156639677
6812.5	-0.0837710787942121
6843.75	0.134901423757059
6875	0.0274435738118407
6906.25	-0.215511051984772
6937.5	-0.0220442099807253
6968.75	-0.115746326770506
7000	-0.330787554630327
7031.25	-0.0633875230141271
7062.5	0.320940481033038
7093.75	0.395489161629148
7125	0.154801231492024
7156.25	0.0240991915784801
7187.5	-0.0447791998099817
7218.75	0.0651507738719518
7250	0.0221244882084654
7281.25	-0.0274084821540656
7312.5	-0.391891041219735
7343.75	-0.244988455849973
7375	-0.156922819408375
7406.25	0.0423359041344284
7437.5	-0.292037367606192
7468.75	-0.0412876060614598
7500	0.126337105414736
7531.25	0.0856879975948719
7562.5	-0.067004523429181
7593.75	0.0147192000535933
7625	0.0784595605488466
7656.25	0.167798141795445
7687.5	0.0655641703851422
7718.75	-0.0570193203730074
7750	-0.204822695206369
7781.25	-0.310082030545218
7812.5	-0.224368847422637
7843.75	0.00130020923356447
7875	0.227440876783154
7906.25	0.129558157273559
7937.5	0.127496192135267
7968.75	0.061464543503158
8000	0.174553346550609


==> figures/coherence-measured-rir-12-1.tsv <==
0	1
31.25	0.999650493930454
62.5	0.998602415460421
93.75	0.996857083147081
125	0.994416692391329
156.25	0.991284312149943
187.5	0.987463880340109
218.75	0.982960197943823
250	0.977778921821769
281.25	0.97192655624839
312.5	0.965410443181949
343.75	0.958238751285445
375	0.950420463716254
406.25	0.941965364704406
437.5	0.93288402494133
468.75	0.923187785802871
500	0.912888742432247
531.25	0.901999725710451
562.5	0.890534283143434
593.75	0.878506658697117
625	0.865931771613
656.25	0.852825194238743
687.5	0.839203128909724
718.75	0.825082383919035
750	0.810480348614884
781.25	0.795414967665719
812.5	0.77990471453474
843.75	0.763968564206689
875	0.747625965210988
906.25	0.730896810986404
937.5	0.713801410633424
968.75	0.696360459101494
1000	0.678595006859093
1031.25	0.660526429095457
1062.5	0.642176394503404
1093.75	0.623566833693373
1125	0.604719907289285
1156.25	0.585657973757313
1187.5	0.566403557018971
1218.75	0.546979313900217
1250	0.527408001468459
1281.25	0.507712444309428
1312.5	0.48791550179591
1343.75	0.468040035400219
1375	0.448108876102168
1406.25	0.428144791944007
1437.5	0.408170455783465
1468.75	0.388208413295618
1500	0.368281051273779
1531.25	0.348410566279024
1562.5	0.328618933687281
1593.75	0.308927877182153
1625	0.289358838740814
1656.25	0.269932949159389
1687.5	0.250670999163241
1718.75	0.231593411146518
1750	0.212720211584179
1781.25	0.194071004158487
1812.5	0.175664943640697
1843.75	0.157520710567308
1875	0.13965648674883
1906.25	0.122089931647577
1937.5	0.10483815965941
1968.75	0.0879177183328305
2000	0.0713445675571359
2031.25	0.0551340597496811
2062.5	0.0393009210705511
2093.75	0.0238592336911641
2125	0.00882241914150389
2156.25	-0.00579677724117587
2187.5	-0.0199863007412346
2218.75	-0.0337348005520864
2250	-0.0470316419051397
2281.25	-0.0598669170251372
2312.5	-0.0722314548988009
2343.75	-0.0841168298457059
2375	-0.0955153688823247
2406.25	-0.106420157872229
2437.5	-0.116825046457479
2468.75	-0.126724651768277
2500	-0.136114360909999
2531.25	-0.144990332228791
2562.5	-0.153349495358904
2593.75	-0.161189550057015
2625	-0.168508963830744
2656.25	-0.175306968370616
2687.5	-0.181583554796629
2718.75	-0.187339467732597
2750	-0.192576198223288
2781.25	-0.197295975511313
2812.5	-0.201501757692546
2843.75	-0.205197221270663
2875	-0.208386749633175
2906.25	-0.211075420473047
2937.5	-0.213268992181663
2968.75	-0.214973889240555
3000	-0.21619718664087
3031.25	-0.216946593361061
3062.5	-0.217230434934798
3093.75	-0.21705763514244
3125	-0.216437696860807
3156.25	-0.215380682107227
3187.5	-0.213897191315075
3218.75	-0.211998341879144
3250	-0.209695746010279
3281.25	-0.207001487939687
3312.5	-0.203928100514287
3343.75	-0.200488541225298
3375	-0.196696167713054
3406.25	-0.192564712791722
3437.5	-0.188108259038238
3468.75	-0.183341212990306
3500	-0.178278278998776
3531.25	-0.172934432780086
3562.5	-0.167324894714785
3593.75	-0.161465102938336
3625	-0.155370686270577
3656.25	-0.149057437030244
3687.5	-0.142541283780968
3718.75	-0.135838264055024
3750	-0.128964497100958
3781.25	-0.121936156700942
3812.5	-0.114769444103347
3843.75	-0.107480561115654
3875	-0.100085683402263
3906.25	-0.092600934031257
3937.5	-0.0850423573134592
3968.75	-0.0774258929764689
4000	-0.0697673507155218
4031.25	-0.0620823851621843
4062.5	-0.054386471310952
4093.75	-0.0466948804428295
4125	-0.039022656583908
4156.25	-0.0313845935358336
4187.5	-0.0237952125138783
4218.75	-0.0162687404270843
4250	-0.008819088833656
4281.25	-0.00145983360343042
4312.5	0.00579580468215116
4343.75	0.01293497956358
4375	0.0199452367428377
4406.25	0.0268145313030143
4437.5	0.0335312440835954
4468.75	0.0400841971886399
4500	0.046462668606706
4531.25	0.0526564059230566
4562.5	0.0586556391063697
4593.75	0.0644510923539034
4625	0.0700339949808055
4656.25	0.0753960913410148
4687.5	0.0805296497689792
4718.75	0.0854274705331933
4750	0.0900828927943564
4781.25	0.0944898005627431
4812.5	0.0986426276511781
4843.75	0.102536361621802
4875	0.106166546726604
4906.25	0.10952928584348
4937.5	0.112621241411342
4968.75	0.115439635369566
5000	0.117982248108792
5031.25	0.120247416441814
5062.5	0.122234030604992
5093.75	0.123941530302275
5125	0.125369899805561
5156.25	0.126519662126736
5187.5	0.127391872278278
5218.75	0.127988109640865
5250	0.128310469457891
5281.25	0.128361553478267
5312.5	0.128144459770261
5343.75	0.127662771730484
5375	0.126920546313446
5406.25	0.125922301508349
5437.5	0.124673003090961
5468.75	0.123178050679575
5500	0.121443263125139
5531.25	0.119474863266634
5562.5	0.117279462083772
5593.75	0.114864042279955
5625	0.112235941329282
5656.25	0.109402834022148
5687.5	0.106372714544682
5718.75	0.103153878127906
5750	0.0997549023030492
5781.25	0.096184627799957
5812.5	0.0924521391259479
5843.75	0.0885667448628355
5875	0.0845379577201028
5906.25	0.0803754743824414
5937.5	0.0760891551899984
5968.75	0.0716890036897497
6000	0.0671851460964176
6031.25	0.0625878107012793
6062.5	0.0579073072670681
6093.75	0.0531540064469705
6125	0.0483383192654276
6156.25	0.0434706766981217
6187.5	0.0385615093880971
6218.75	0.0336212275345009
6250	0.0286602009898776
6281.25	0.0236887396013462
6312.5	0.0187170738303219
6343.75	0.0137553356847156
6375	0.00881353999675308
6406.25	0.00390156607871646
6437.5	-0.000970860211989978
6468.75	-0.0057941839680059
6500	-0.0105590382579634
6531.25	-0.015256260654831
6562.5	-0.0198769092393611
6593.75	-0.0244122780524921
6625	-0.0288539119717483
6656.25	-0.0331936209879049
6687.5	-0.0374234938594476
6718.75	-0.0415359111236594
6750	-0.0455235574444979
6781.25	-0.0493794332787827
6812.5	-0.0530968658436105
6843.75	-0.0566695193693179
6875	-0.0600914046237518
6906.25	-0.0633568876950605
6937.5	-0.0664606980216846
6968.75	-0.0693979356597085
7000	-0.0721640777792313
7031.25	-0.0747549843829077
7062.5	-0.0771669032413211
7093.75	-0.0793964740413519
7125	-0.0814407317452133
7156.25	-0.0832971091593251
7187.5	-0.0849634387136944
7218.75	-0.0864379534539518
7250	-0.0877192872496722
7281.25	-0.0888064742240607
7312.5	-0.0896989474115286
7343.75	-0.0903965366511059
7375	-0.0908994657250294
7406.25	-0.0912083487532253
7437.5	-0.0913241858557442
7468.75	-0.0912483580965231
7500	-0.0909826217231327
7531.25	-0.0905291017184133
7562.5	-0.0898902846811153
7593.75	-0.0890690110538299
7625	-0.0880684667176292
7656.25	-0.0868921739739192
7687.5	-0.0855439819350527
7718.75	-0.0840280563462491
7750	-0.0823488688623096
7781.25	-0.0805111858035192
7812.5	-0.0785200564159735
7843.75	-0.0763808006623591
7875	-0.0740989965699615
7906.25	-0.0716804671633563
7937.5	-0.0691312670098696
7968.75	-0.0664576684064681
8000	-0.0636661472372499


==> figures/coherence-measured-rir-12-2.tsv <==
0	1
31.25	0.999475754639685
62.5	0.997903843034318
93.75	0.995286737169922
125	0.991628552223498
156.25	0.9869350393727
187.5	0.981213575747871
218.75	0.974473151544858
250	0.966724354322247
281.25	0.957979350511828
312.5	0.948251864176206
343.75	0.937557153052496
375	0.925911981926046
406.25	0.913334593382998
437.5	0.899844675995292
468.75	0.885463329996428
500	0.870213030510862
531.25	0.854117588404404
562.5	0.837202108827313
593.75	0.819492947525976
625	0.801017665003142
656.25	0.781804978610581
687.5	0.761884712661787
718.75	0.741287746655932
750	0.720045961707711
781.25	0.69819218528092
812.5	0.675760134326705
843.75	0.652784356930249
875	0.629300172572347
906.25	0.60534361111479
937.5	0.580951350620738
968.75	0.556160654123314
1000	0.531009305457492
1031.25	0.505535544272001
1062.5	0.479778000339327
1093.75	0.453775627283132
1125	0.42756763584334
1156.25	0.401193426799881
1187.5	0.374692523676602
1218.75	0.348104505347134
1250	0.321468938664554
1281.25	0.294825311236514
1312.5	0.268212964467105
1343.75	0.241671026986111
1375	0.215238348585426
1406.25	0.188953434781375
1437.5	0.162854382120348
1468.75	0.13697881434367
1500	0.111363819525867
1531.25	0.0860458882986036
1562.5	0.0610608532703519
1593.75	0.0364438297495485
1625	0.0122291578764292
1656.25	-0.0115496537340226
1687.5	-0.0348599827384985
1718.75	-0.0576701461047704
1750	-0.0799494513509789
1781.25	-0.101668245895174
1812.5	-0.122797964429105
1843.75	-0.143311174234027
1875	-0.163181618360272
1906.25	-0.182384256596336
1937.5	-0.200895304157512
1968.75	-0.218692268028406
2000	-0.235753980898114
2031.25	-0.252060632631426
2062.5	-0.267593799224082
2093.75	-0.282336469194825
2125	-0.296273067371888
2156.25	-0.309389476036416
2187.5	-0.321673053390306
2218.75	-0.33311264932099
2250	-0.343698618440733
2281.25	-0.353422830383141
2312.5	-0.362278677344692
2343.75	-0.370261078864246
2375	-0.37736648383865
2406.25	-0.383592869777694
2437.5	-0.388939739306785
2468.75	-0.393408113930861
2500	-0.397000525078074
2531.25	-0.399721002446857
2562.5	-0.401575059684935
2593.75	-0.402569677433766
2625	-0.402713283776727
2656.25	-0.402015732134142
2687.5	-0.400488276652908
2718.75	-0.398143545143038
2750	-0.394995509617939
2781.25	-0.391059454499557
2812.5	-0.386351942553776
2843.75	-0.380890778625541
2875	-0.374694971247131
2906.25	-0.367784692196839
2937.5	-0.360181234088938
2968.75	-0.351906966079353
3000	-0.342985287774751
3031.25	-0.333440581435946
3062.5	-0.323298162569485
3093.75	-0.312584229004088
3125	-0.301325808551198
3156.25	-0.28955070535135
3187.5	-0.277287445010251
3218.75	-0.264565218630492
3250	-0.251413825846629
3281.25	-0.237863616972958
3312.5	-0.223945434374713
3343.75	-0.209690553174577
3375	-0.195130621407386
3406.25	-0.180297599736615
3437.5	-0.165223700846796
3468.75	-0.149941328626312
3500	-0.134483017255099
3531.25	-0.118881370311676
3562.5	-0.103169000013564
3593.75	-0.0873784667045918
3625	-0.0715422187018442
3656.25	-0.0556925326139571
3687.5	-0.0398614542413283
3718.75	-0.0240807401673593
3750	-0.0083818001482573
3781.25	0.00720435959291374
3812.5	0.0226471920642234
3843.75	0.0379166640934422
3875	0.0529833097080814
3906.25	0.0678182822103992
3937.5	0.0823934048536273
3968.75	0.0966812200285844
4000	0.110655036872953
4031.25	0.12428897721876
4062.5	0.137558019796993
4093.75	0.150438042621857
4125	0.162905863480885
4156.25	0.17493927846091
4187.5	0.186517098443908
4218.75	0.197619183510771
4250	0.20822647519523
4281.25	0.218321026534487
4312.5	0.227886029867429
4343.75	0.236905842335792
4375	0.245366009048167
4406.25	0.253253283871323
4437.5	0.260555647818011
4468.75	0.267262325005076
4500	0.273363796160463
4531.25	0.278851809662491
4562.5	0.283719390099519
4593.75	0.287960844342961
4625	0.291571765131395
4656.25	0.294549032168302
4687.5	0.296890810740756
4718.75	0.298596547871128
4750	0.299666966018573
4781.25	0.300104054351764
4812.5	0.299911057618914
4843.75	0.29909246264571
4875	0.297653982496254
4906.25	0.295602538336489
4937.5	0.292946239043939
4968.75	0.289694358611758
5000	0.285857311399251
5031.25	0.281446625284965
5062.5	0.276474912782398
5093.75	0.270955840182057
5125	0.264904094787272
5156.25	0.258335350314615
5187.5	0.251266230533116
5218.75	0.243714271219649
5250	0.235697880510873
5281.25	0.227236297734957
5312.5	0.218349550809035
5343.75	0.209058412290804
5375	0.199384354175037
5406.25	0.189349501527907
5437.5	0.17897658505402
5468.75	0.168288892692747
5500	0.157310220342121
5531.25	0.146064821809842
5562.5	0.134577358092198
5593.75	0.122872846082644
5625	0.110976606812559
5656.25	0.098914213327328
5687.5	0.0867114383011881
5718.75	0.0743942014945315
5750	0.0619885171572685
5781.25	0.0495204414816366
5812.5	0.0370160202074152
5843.75	0.0245012364818473
5875	0.0120019590757429
5906.25	-0.000456108943786624
5937.5	-0.0128474809847579
5968.75	-0.025146937048111
6000	-0.0373295730956772
6031.25	-0.0493708495739217
6062.5	-0.0612466390010372
6093.75	-0.0729332725271046
6125	-0.0844075853793473
6156.25	-0.0956469611070199
6187.5	-0.106629374543077
6218.75	-0.117333433402603
6250	-0.127738418440906
6281.25	-0.13782432209731
6312.5	-0.147571885553858
6343.75	-0.156962634141539
6375	-0.165978911030143
6406.25	-0.174603909141391
6437.5	-0.182821701228772
6468.75	-0.190617268071262
6500	-0.197976524732043
6531.25	-0.20488634483732
6562.5	-0.211334582834385
6593.75	-0.217310094192222
6625	-0.222802753512152
6656.25	-0.227803470520239
6687.5	-0.232304203917498
6718.75	-0.236297973068237
6750	-0.239778867511261
6781.25	-0.242742054282992
6812.5	-0.245183783045968
6843.75	-0.247101389020556
6875	-0.248493293722073
6906.25	-0.249359003509881
6937.5	-0.249699105959341
6968.75	-0.249515264071804
7000	-0.248810208342077
7031.25	-0.247587726706993
7062.5	-0.245852652402862
7093.75	-0.243610849763663
7125	-0.240869197995812
7156.25	-0.237635572969293
7187.5	-0.233918827068733
7218.75	-0.229728767151756
7250	-0.225076130665558
7281.25	-0.219972559976168
7312.5	-0.214430574968254
7343.75	-0.208463543976588
7375	-0.202085653113445
7406.25	-0.195311874059192
7437.5	-0.188157930386191
7468.75	-0.180640262488841
7500	-0.17277599119516
7531.25	-0.164582880137684
7562.5	-0.156079296963709
7593.75	-0.14728417346698
7625	-0.138216964724813
7656.25	-0.128897607326386
7687.5	-0.119346476779463
7718.75	-0.109584344184211
7750	-0.0996323322639559
7781.25	-0.0895118708437019
7812.5	-0.0792446518681175
7843.75	-0.0688525840512867
7875	-0.0583577472509823
7906.25	-0.0477823466605014
7937.5	-0.0371486669111635
7968.75	-0.0264790261784639
8000	-0.0157957303845837


==> figures/coherence-measured-rir-12-3.tsv <==
0	0.892036565403181
31.25	0.907149949342826
62.5	0.99386075964101
93.75	0.995310061811989
125	0.992618409204873
156.25	0.991926055703827
187.5	0.985550469446296
218.75	0.988558232424501
250	0.989539047528685
281.25	0.934194343570766
312.5	0.928662262641996
343.75	0.983069197380634
375	0.974920093194708
406.25	0.961664964302303
437.5	0.956213521757931
468.75	0.936318332288769
500	0.872039581741511
531.25	0.914563122809306
562.5	0.901388906809517
593.75	0.916917298358168
625	0.76829280292605
656.25	0.679209361853344
687.5	0.767411978718841
718.75	0.826017516963334
750	0.861606282574823
781.25	0.847660620550248
812.5	0.883088631183871
843.75	0.937647602954235
875	0.963307368430751
906.25	0.930265098278348
937.5	0.950693712896904
968.75	0.919939915939249
1000	0.873242358144643
1031.25	0.855726932184329
1062.5	0.914850417627824
1093.75	0.774121908059684
1125	0.768955066351699
1156.25	0.88179127157065
1187.5	0.813747842599698
1218.75	0.832522501977079
1250	0.830545430824763
1281.25	0.815336219776853
1312.5	0.709931025426262
1343.75	0.546267999736248
1375	0.481168770397376
1406.25	0.533376596457086
1437.5	0.78795339516917
1468.75	0.816065622477042
1500	0.692577939091333
1531.25	0.516439352164936
1562.5	0.716367079068265
1593.75	0.669598209918366
1625	0.576622048898814
1656.25	0.654350142178377
1687.5	0.532448667016278
1718.75	0.451521897923684
1750	0.432879323176624
1781.25	0.511758062777527
1812.5	0.534901985041787
1843.75	0.472526859496279
1875	0.696945088550068
1906.25	0.572319414977474
1937.5	0.422400638553337
1968.75	0.235595110835136
2000	0.282015917325488
2031.25	0.182901975090558
2062.5	0.216541657154285
2093.75	0.151864927301756
2125	0.293923537606888
2156.25	0.583358819287229
2187.5	0.374098506478568
2218.75	0.393398331125412
2250	0.264069007449464
2281.25	0.0103124191786472
2312.5	-0.0843140044147529
2343.75	0.240384492970572
2375	0.394630680513698
2406.25	0.15028009911894
2437.5	0.107878597246125
2468.75	0.00944594035031669
2500	0.239716305477401
2531.25	0.356488017227175
2562.5	0.274869107866699
2593.75	0.29453984849615
2625	0.422365629351996
2656.25	0.685190921916173
2687.5	0.52254036625346
2718.75	0.566415709311599
2750	0.507968980308363
2781.25	0.42418326385499
2812.5	0.281765557765638
2843.75	-0.0898145192686893
2875	-0.102943944828762
2906.25	-0.218766121515219
2937.5	-0.0281509765524981
2968.75	0.179519922663579
3000	0.166308026778096
3031.25	0.179100622356452
3062.5	0.29755748226348
3093.75	0.132396334308263
3125	0.173376917823063
3156.25	0.401964124562289
3187.5	0.219590692941842
3218.75	0.135025268261989
3250	0.129161067398574
3281.25	-0.0113205648078971
3312.5	-0.247294333714223
3343.75	-0.198069528857099
3375	-0.281010546906055
3406.25	-0.199142435812063
3437.5	-0.0553771939727712
3468.75	0.071102437276463
3500	0.240145093361585
3531.25	0.0456184082728177
3562.5	-0.0750125443495087
3593.75	0.187001105811754
3625	0.305223440971338
3656.25	0.345522569487265
3687.5	0.320126995746412
3718.75	0.29547410808859
3750	-0.0914350459582603
3781.25	-0.0948316319570964
3812.5	0.0878205220474368
3843.75	0.0402218802630682
3875	-0.167048065150438
3906.25	-0.178713772969445
3937.5	-0.00809677568345759
3968.75	0.0691236369773708
4000	-0.00217908728675566
4031.25	-0.101744917289289
4062.5	-0.233393593126709
4093.75	0.0776714887073315
4125	0.103592416097845
4156.25	0.0420382416887958
4187.5	-0.103661415759808
4218.75	0.0268147712927429
4250	0.203914241880509
4281.25	0.35621394612303
4312.5	0.305215334791174
4343.75	0.26038603079978
4375	0.273043487923805
4406.25	0.302556920621782
4437.5	0.429617416551415
4468.75	0.189368619362071
4500	0.220754647433787
4531.25	0.152451305895283
4562.5	-0.0168022495746566
4593.75	0.199789582427587
4625	0.171837756905938
4656.25	0.204734018836701
4687.5	0.0686341782914453
4718.75	0.0904848209497508
4750	0.122221189097653
4781.25	0.129610890453694
4812.5	0.239567564024072
4843.75	0.34616995119704
4875	0.463460190191813
4906.25	0.154525495033417
4937.5	0.328679259016848
4968.75	0.0441531780995708
5000	-0.0019673335412474
5031.25	0.0998141297845671
5062.5	0.124361286248604
5093.75	0.0203534248049313
5125	-0.139627727189456
5156.25	-0.122873294163152
5187.5	0.174572272339819
5218.75	0.302016141242473
5250	0.38106037063041
5281.25	0.179559270311504
5312.5	0.0838079787321552
5343.75	-0.0747976418368074
5375	-0.156741004478977
5406.25	0.0280316887640094
5437.5	0.109744781361873
5468.75	0.396378719956658
5500	0.30214917648587
5531.25	0.0702224965345154
5562.5	0.233191269100423
5593.75	0.185472351825298
5625	0.192402671076993
5656.25	0.2411027532194
5687.5	0.065275871988319
5718.75	-0.0962189576955585
5750	-0.065902124631423
5781.25	0.0845596281571872
5812.5	0.179007276350481
5843.75	-0.0507286540369881
5875	-0.0912252232456319
5906.25	0.14321427828242
5937.5	0.609884671867744
5968.75	0.13067950573857
6000	0.0856021879852937
6031.25	0.190070882281741
6062.5	-0.133208218111172
6093.75	0.199552227526754
6125	0.289910104823847
6156.25	0.0635292185906595
6187.5	0.0175415903048003
6218.75	0.1032988074598
6250	0.398116672672467
6281.25	0.406699495370411
6312.5	0.0955646530399773
6343.75	0.0345265408767993
6375	-0.0434539903569315
6406.25	0.124716594628958
6437.5	0.173192822368976
6468.75	-0.0243446210469247
6500	0.028855786252874
6531.25	0.240387837355488
6562.5	0.320703748533522
6593.75	0.401955719693052
6625	0.0681430036579553
6656.25	-0.114507807213439
6687.5	0.300892349485796
6718.75	-0.0331068823010131
6750	0.0361797717941639
6781.25	-0.152506803076513
6812.5	-0.344649973892005
6843.75	-0.332265773237148
6875	0.0554935222768114
6906.25	0.127937332792286
6937.5	0.0465273810802357
6968.75	0.0457330285671556
7000	-0.0532809718178298
7031.25	-0.0551103701594457
7062.5	-0.429118592280216
7093.75	-0.243670798981736
7125	-0.167018080227889
7156.25	-0.0606564179974706
7187.5	0.0316327949107482
7218.75	-0.0369584644137363
7250	0.112098484451073
7281.25	0.0696418435736289
7312.5	-0.0865713989299017
7343.75	-0.401460263514838
7375	-0.250866118887462
7406.25	0.00255728956623059
7437.5	-0.0485779913713472
7468.75	-0.39429969211096
7500	-0.404699123297301
7531.25	-0.291865949973893
7562.5	-0.209303200454765
7593.75	0.0310618613783841
7625	-0.0116738336224168
7656.25	0.0347209547385827
7687.5	0.347572076440907
7718.75	0.0409007273884771
7750	-0.0465995050293828
7781.25	0.30298914906263
7812.5	0.344181362967297
7843.75	0.158143981207109
7875	-0.134061400180678
7906.25	-0.0188259448404855
7937.5	-0.0876264073329987
7968.75	0.10216242595093
8000	-0.0257678503408803


==> figures/coherence-measured-rir-2-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-measured-rir-2-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-measured-rir-2-3.tsv <==
0	0.928327300850793
0.03125	0.947022656769913
0.0625	0.991036411234915
0.09375	0.985922761799891
0.125	0.990252173414489
0.15625	0.9923331959744
0.1875	0.99063979941331
0.21875	0.984321775832539
0.25	0.975966988234813
0.28125	0.971890915608678
0.3125	0.967438691443443
0.34375	0.977524288288804
0.375	0.98247668057575
0.40625	0.950298454183924
0.4375	0.981517011957449
0.46875	0.992425138556278
0.5	0.988705269646902
0.53125	0.985807552325047
0.5625	0.983397791978681
0.59375	0.85846591169242
0.625	0.793725894944473
0.65625	0.876805132283238
0.6875	0.866910861023809
0.71875	0.881412179454541
0.75	0.890778615086188
0.78125	0.896777487697868
0.8125	0.910379349081637
0.84375	0.870801686117989
0.875	0.933336563362753
0.90625	0.898559705525037
0.9375	0.91622592696393
0.96875	0.948464548000048
1	0.973749793603901
1.03125	0.945654877701018
1.0625	0.827070431960331
1.09375	0.712461854320503
1.125	0.731768758054153
1.15625	0.791994704009873
1.1875	0.79644878979517
1.21875	0.873236287295283
1.25	0.756841160469329
1.28125	0.659054875701385
1.3125	0.696286081076606
1.34375	0.88430214885377
1.375	0.866955660310204
1.40625	0.724131013664409
1.4375	0.613576493140008
1.46875	0.570996279994839
1.5	0.621339532803631
1.53125	0.643491927646274
1.5625	0.623256958026441
1.59375	0.602747504767435
1.625	0.577620049721035
1.65625	0.686215180719864
1.6875	0.72898914830214
1.71875	0.501720815990082
1.75	0.541329044128311
1.78125	0.645622334896608
1.8125	0.495190796970443
1.84375	0.403647300778234
1.875	0.542452086741556
1.90625	0.460097779654395
1.9375	0.369555156753517
1.96875	0.340778865981286
2	0.31195288687565
2.03125	0.260322144049836
2.0625	0.275242426131294
2.09375	0.330080594449321
2.125	0.325786917006963
2.15625	0.289395914422113
2.1875	0.325528067790692
2.21875	0.567173570859201
2.25	0.585537255245041
2.28125	0.491440032912831
2.3125	0.467355510839126
2.34375	0.158179373659734
2.375	0.221440673826351
2.40625	0.390713969056019
2.4375	0.19850365821361
2.46875	0.242320936825745
2.5	0.233737180198251
2.53125	0.273368199000961
2.5625	0.252152036045936
2.59375	0.0430523445114942
2.625	0.241599413622776
2.65625	0.642332931602694
2.6875	0.338922177569204
2.71875	0.403483543062852
2.75	0.401236704858366
2.78125	0.397959058148977
2.8125	0.370792594521535
2.84375	0.303793934258508
2.875	0.262337254403265
2.90625	0.300964985190668
2.9375	0.435921439404563
2.96875	0.30592037539332
3	0.368925577487676
3.03125	0.243154017428645
3.0625	0.0784204601459422
3.09375	0.0991030496611066
3.125	0.115245617528499
3.15625	0.315747436083865
3.1875	0.0822424944269494
3.21875	-0.0187655148104935
3.25	-0.006191217471597
3.28125	-0.145150259351473
3.3125	-0.544696854277575
3.34375	-0.614708820154406
3.375	-0.307464612989022
3.40625	-0.133126935971663
3.4375	0.191838469249377
3.46875	0.103831709455026
3.5	0.310553608115468
3.53125	0.410150055879824
3.5625	0.469191251100163
3.59375	0.398284271324376
3.625	0.305046405113116
3.65625	0.403174268309989
3.6875	0.239000546293174
3.71875	-0.0660096351856805
3.75	-0.0450427139286648
3.78125	0.0525474169911294
3.8125	0.167958045412434
3.84375	0.271077054462088
3.875	0.259595729463394
3.90625	0.181668571876734
3.9375	0.166444901812698
3.96875	0.289966859324591
4	0.188268008414822
4.03125	0.0736863149566073
4.0625	0.0779117681516769
4.09375	-0.0237361472127598
4.125	-0.0160945468975015
4.15625	0.0808340468053332
4.1875	0.0981522925300213
4.21875	0.273352907641632
4.25	0.0088575222242043
4.28125	-0.187280267596157
4.3125	0.153618766388741
4.34375	0.310507921994322
4.375	-0.0428626059773869
4.40625	-0.0413492683568257
4.4375	-0.0171315861781615
4.46875	0.125232726211315
4.5	0.177793139624337
4.53125	0.152206876144295
4.5625	-0.127373828341257
4.59375	-0.0502822376539573
4.625	0.0166475940702972
4.65625	-0.197407522048556
4.6875	-0.041474789685757
4.71875	0.159111426438842
4.75	0.0187809612570141
4.78125	0.0316686554742271
4.8125	-0.138718101515166
4.84375	0.0996007436838905
4.875	0.286831432647969
4.90625	0.00181963439840734
4.9375	-0.123999917672365
4.96875	-0.202540945737212
5	-0.0916938982723808
5.03125	0.169210020419037
5.0625	0.109211873670991
5.09375	0.03197466489083
5.125	0.329358445996064
5.15625	0.387642695731953
5.1875	0.155961885193477
5.21875	0.302189847870463
5.25	0.336494369526121
5.28125	0.227615017089221
5.3125	0.295025537169187
5.34375	0.395135082546888
5.375	0.412898804360816
5.40625	0.420760054189847
5.4375	0.175435352008049
5.46875	0.107539430556354
5.5	-0.0718635828093282
5.53125	-0.150207055758466
5.5625	0.184964970330305
5.59375	-0.000771167551279246
5.625	0.0193892666979498
5.65625	-0.0817074222063612
5.6875	-0.196031352598316
5.71875	0.150171858704789
5.75	0.154102204698286
5.78125	0.165628972587069
5.8125	0.159760076751117
5.84375	0.204354591578969
5.875	0.244080152096462
5.90625	0.43232653592123
5.9375	0.447197871036866
5.96875	0.0367933541549728
6	-0.0425861811110888
6.03125	0.154955385014389
6.0625	-0.117868820285944
6.09375	-0.104299853031351
6.125	0.0935759979246346
6.15625	0.0707459780296394
6.1875	0.0103552734869306
6.21875	-0.0593058939426339
6.25	0.13780716837533
6.28125	0.301680067158295
6.3125	0.434162863767771
6.34375	0.312687147750128
6.375	-0.0790204636297162
6.40625	-0.136387660614851
6.4375	0.0146650403588293
6.46875	-0.0582422389801041
6.5	0.0367592300504751
6.53125	-0.0176764520838572
6.5625	-0.186048733965259
6.59375	-0.0584683747763395
6.625	0.20498653347281
6.65625	0.10597141313496
6.6875	0.214651963247332
6.71875	0.257994475444121
6.75	-0.00914411935152248
6.78125	-0.236845156639677
6.8125	-0.0837710787942121
6.84375	0.134901423757059
6.875	0.0274435738118407
6.90625	-0.215511051984772
6.9375	-0.0220442099807253
6.96875	-0.115746326770506
7	-0.330787554630327
7.03125	-0.0633875230141271
7.0625	0.320940481033038
7.09375	0.395489161629148
7.125	0.154801231492024
7.15625	0.0240991915784801
7.1875	-0.0447791998099817
7.21875	0.0651507738719518
7.25	0.0221244882084654
7.28125	-0.0274084821540656
7.3125	-0.391891041219735
7.34375	-0.244988455849973
7.375	-0.156922819408375
7.40625	0.0423359041344284
7.4375	-0.292037367606192
7.46875	-0.0412876060614598
7.5	0.126337105414736
7.53125	0.0856879975948719
7.5625	-0.067004523429181
7.59375	0.0147192000535933
7.625	0.0784595605488466
7.65625	0.167798141795445
7.6875	0.0655641703851422
7.71875	-0.0570193203730074
7.75	-0.204822695206369
7.78125	-0.310082030545218
7.8125	-0.224368847422637
7.84375	0.00130020923356447
7.875	0.227440876783154
7.90625	0.129558157273559
7.9375	0.127496192135267
7.96875	0.061464543503158
8	0.174553346550609


==> figures/coherence-measured-rir-3-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-measured-rir-3-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-measured-rir-3-3.tsv <==
0	0.945523606912858
0.03125	0.955924897717109
0.0625	0.976887662127067
0.09375	0.99318953484894
0.125	0.989797902249307
0.15625	0.99166877898698
0.1875	0.968820568823557
0.21875	0.978056091731946
0.25	0.962990629853268
0.28125	0.927752019825269
0.3125	0.918078485894847
0.34375	0.74746582338067
0.375	0.824892455306317
0.40625	0.778350221361086
0.4375	0.732788721651524
0.46875	0.910261331503056
0.5	0.9133611891193
0.53125	0.909247747028732
0.5625	0.956191618672572
0.59375	0.910383654084248
0.625	0.884293990400878
0.65625	0.740739253751316
0.6875	0.701269263627823
0.71875	0.828871249653578
0.75	0.822693481842963
0.78125	0.686660954202654
0.8125	0.779970507584621
0.84375	0.818930212382419
0.875	0.730295565134982
0.90625	0.69692564793687
0.9375	0.654452737805974
0.96875	0.633300120642993
1	0.627647525069935
1.03125	0.635314172076463
1.0625	0.657774918588629
1.09375	0.669146461840673
1.125	0.509528775388019
1.15625	0.488529469726415
1.1875	0.532601085554854
1.21875	0.571853539757192
1.25	0.584731829033296
1.28125	0.603621364115879
1.3125	0.633109471640449
1.34375	0.665817856975845
1.375	0.634490757429872
1.40625	0.49886627579996
1.4375	0.57564582084188
1.46875	0.382548865487768
1.5	0.38961048967747
1.53125	0.436011458824715
1.5625	0.340276968029445
1.59375	0.433509353018321
1.625	0.282504170465185
1.65625	0.199337269378933
1.6875	0.171639744315769
1.71875	0.259680895066868
1.75	0.0730580232555872
1.78125	0.220254266300726
1.8125	0.10154547655224
1.84375	0.109054438941861
1.875	0.241442109575086
1.90625	0.374281916210292
1.9375	0.0803324825918511
1.96875	0.154305998339548
2	0.00463421227902738
2.03125	0.0539672005640123
2.0625	0.0334536750292488
2.09375	-0.0850843227456825
2.125	-0.0884064347031207
2.15625	-0.035320958188683
2.1875	0.0199346688592237
2.21875	-0.0919924890382838
2.25	-0.137732317906276
2.28125	-0.0519111987377476
2.3125	-0.0049709485042314
2.34375	-0.00743030982968277
2.375	-0.161527073167666
2.40625	-0.161947097629916
2.4375	-0.144658440646189
2.46875	-0.122931866481799
2.5	-0.208256295673307
2.53125	-0.0838981371944015
2.5625	-0.202665122610114
2.59375	-0.123695294303156
2.625	0.0591594270732825
2.65625	0.0530381264369173
2.6875	-0.0969433953098119
2.71875	-0.158202952141978
2.75	0.0231375740051023
2.78125	0.149191335648425
2.8125	-0.137943141928161
2.84375	-0.0987097817185059
2.875	0.0276636445761953
2.90625	0.0678315649171119
2.9375	-0.0471905085269107
2.96875	-0.173960898019552
3	-0.450854293945103
3.03125	-0.441318306496188
3.0625	-0.180834069771786
3.09375	-0.080826525475185
3.125	-0.104213216952388
3.15625	0.111051177647201
3.1875	0.0169328926862038
3.21875	-0.182557862257701
3.25	-0.263519004243429
3.28125	-0.117754784964492
3.3125	-0.0980494105760455
3.34375	-0.202844753577104
3.375	-0.400439741074452
3.40625	-0.387427299490045
3.4375	-0.0218339969961871
3.46875	-0.0861596920620295
3.5	-0.199843039655706
3.53125	-0.0213431233515184
3.5625	-0.129856636306632
3.59375	-0.310029764154952
3.625	-0.156076577122864
3.65625	-0.173811066404662
3.6875	-0.291524837773319
3.71875	-0.171393453846333
3.75	-0.0518537985605384
3.78125	-0.118858249643619
3.8125	-0.129720864281918
3.84375	-0.120900614484066
3.875	-0.0860348874055863
3.90625	-0.165045667323603
3.9375	-0.0129962486444712
3.96875	0.103683089012746
4	-0.0691714186926386
4.03125	-0.0971833992437664
4.0625	0.00663921016864883
4.09375	0.103466176659996
4.125	0.043446715342802
4.15625	-0.105375539155431
4.1875	0.233841147295925
4.21875	0.121907118718934
4.25	0.0368751231952892
4.28125	0.0116421311860902
4.3125	-0.0843224511329058
4.34375	0.0134838277597147
4.375	-0.212255327319577
4.40625	-0.258238441335748
4.4375	-0.0694079875053114
4.46875	0.026163144972602
4.5	-0.0799967439541632
4.53125	0.113538568909893
4.5625	0.171709229400611
4.59375	-0.0387782913804761
4.625	-0.0163476047013881
4.65625	0.2346670834542
4.6875	0.229774333243251
4.71875	0.00656865445797452
4.75	0.0521543195010348
4.78125	0.00527743903671741
4.8125	-0.0581013774269252
4.84375	0.041228729419039
4.875	0.181590095821128
4.90625	0.12322122846359
4.9375	0.101316874788756
4.96875	0.218717140359308
5	0.0996316401090988
5.03125	-0.00923381640259071
5.0625	0.11257484075348
5.09375	0.348772581977818
5.125	0.265289808503111
5.15625	0.084244135354926
5.1875	-0.0233030649922026
5.21875	0.168865765161042
5.25	0.172048004651359
5.28125	0.174070772440442
5.3125	0.259333590639166
5.34375	0.131058102290563
5.375	-0.16775179915925
5.40625	-0.0740038144081525
5.4375	0.157488915628288
5.46875	0.0880573039339582
5.5	0.189389962815236
5.53125	-0.0968651283835451
5.5625	-0.0691516256225741
5.59375	0.0114817052835025
5.625	0.0235347115485513
5.65625	-0.00177636289832865
5.6875	0.167287422742385
5.71875	0.145959765456661
5.75	0.0986430970031986
5.78125	-0.108391491663619
5.8125	-0.113181556113419
5.84375	-0.0245106107851659
5.875	0.284548800467428
5.90625	0.208919936849038
5.9375	0.182095164872696
5.96875	0.154409866298155
6	0.0730348013772214
6.03125	0.171126861488869
6.0625	0.18280565776569
6.09375	0.0296914824269934
6.125	0.0813536334644986
6.15625	-0.128657817393544
6.1875	0.163479211784665
6.21875	0.0762285399835491
6.25	-0.0261192061802415
6.28125	0.0530550574274264
6.3125	-0.0168771806038596
6.34375	-0.0734609028957302
6.375	-0.0690670314183816
6.40625	0.0536779721079304
6.4375	0.00192477599035413
6.46875	-0.0576433611393996
6.5	-0.241184863116413
6.53125	-0.36192527112685
6.5625	-0.135159208296379
6.59375	-0.102670045424397
6.625	-0.0418092980532934
6.65625	-0.138541183501439
6.6875	-0.101325607124677
6.71875	-0.00505745871979586
6.75	-0.183067398701939
6.78125	-0.153049478762652
6.8125	-0.218801674595698
6.84375	0.0227290968618532
6.875	-0.128609584269379
6.90625	0.0111799477869265
6.9375	0.182098850973541
6.96875	-0.178604396312076
7	-0.111300588497093
7.03125	-0.168016686314007
7.0625	-0.209272763966944
7.09375	-0.154036729597735
7.125	-0.188754958794213
7.15625	-0.176912905572229
7.1875	-0.055577864023967
7.21875	-0.247765670393974
7.25	-0.186649454212507
7.28125	-0.313952272650146
7.3125	-0.440701999283851
7.34375	-0.263795504364042
7.375	-0.230892424520393
7.40625	-0.202256379566306
7.4375	-0.321255024211574
7.46875	-0.127036117006072
7.5	0.125975182933618
7.53125	0.173946827117927
7.5625	-0.061101693484843
7.59375	0.000433659765462914
7.625	-0.197305903078081
7.65625	-0.169893298783673
7.6875	-0.316534914886769
7.71875	-0.294498468356916
7.75	-0.16969084461038
7.78125	-0.135874875770531
7.8125	-0.162387564862014
7.84375	-0.33816788994461
7.875	-0.140547788263182
7.90625	-0.0188410683987029
7.9375	-0.0544881265654557
7.96875	-0.11305049183963
8	-0.00414514955839787


==> figures/coherence-measured-rir-4-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-measured-rir-4-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-measured-rir-4-3.tsv <==
0	0.605621256236843
0.03125	0.700682772303969
0.0625	0.918238223919526
0.09375	0.978932369367981
0.125	0.974571476160615
0.15625	0.951370879326752
0.1875	0.976477170442997
0.21875	0.990509163540092
0.25	0.985292559783849
0.28125	0.983556424766203
0.3125	0.93968436256126
0.34375	0.919965454927239
0.375	0.943196716192593
0.40625	0.939172019878707
0.4375	0.884296639410768
0.46875	0.846296284385654
0.5	0.878350841563993
0.53125	0.874981061005542
0.5625	0.849064401831885
0.59375	0.779686712272342
0.625	0.809279048741067
0.65625	0.744244837227086
0.6875	0.647509090074205
0.71875	0.786152891261211
0.75	0.745262653425796
0.78125	0.79302870094793
0.8125	0.646261250051366
0.84375	0.672485729398815
0.875	0.704685513104951
0.90625	0.67212530430745
0.9375	0.666344280588765
0.96875	0.697389439922375
1	0.687027621732013
1.03125	0.617951899631747
1.0625	0.441092367337476
1.09375	0.538405754509703
1.125	0.451283375555471
1.15625	0.497820945935653
1.1875	0.528203263524028
1.21875	0.366851071822243
1.25	0.316591623721989
1.28125	0.293683580702584
1.3125	0.32568635753009
1.34375	0.224688854763161
1.375	0.202044191594818
1.40625	0.326739876108664
1.4375	0.303462092261013
1.46875	0.207086219867494
1.5	0.192416656199172
1.53125	0.0525424052412582
1.5625	0.166969307684124
1.59375	0.176244803788515
1.625	0.108177054340174
1.65625	0.151767288029162
1.6875	0.0792597998647317
1.71875	0.000381392493163392
1.75	-0.219722928128402
1.78125	-0.194686956758874
1.8125	-0.19516741372213
1.84375	-0.0784176013774901
1.875	-0.108872681673923
1.90625	-0.191021728812648
1.9375	-0.259888541264024
1.96875	-0.324930826485182
2	-0.245205706889863
2.03125	-0.256783056880778
2.0625	-0.23665502243392
2.09375	-0.374616488836731
2.125	-0.270055454080572
2.15625	-0.314082546208304
2.1875	-0.304453082140786
2.21875	-0.288849994538606
2.25	-0.319134051964587
2.28125	-0.272809414438752
2.3125	-0.259952510441242
2.34375	-0.34648051661986
2.375	-0.300583787061294
2.40625	-0.441926692584531
2.4375	-0.423684351224271
2.46875	-0.390057300125522
2.5	-0.409358444110135
2.53125	-0.408171274981873
2.5625	-0.325918267852374
2.59375	-0.244826322099233
2.625	-0.279554650290025
2.65625	-0.278919729262477
2.6875	-0.415786959149131
2.71875	-0.231436238715861
2.75	-0.225366006317601
2.78125	-0.207328413547696
2.8125	-0.408241127789817
2.84375	-0.32382341727011
2.875	-0.182619404332021
2.90625	-0.386553047658724
2.9375	-0.325345089556771
2.96875	-0.37312197031978
3	-0.514013951277949
3.03125	-0.507431157881525
3.0625	-0.385368723905937
3.09375	-0.333836571610809
3.125	-0.247794457004602
3.15625	-0.193597166500982
3.1875	-0.32994266728652
3.21875	-0.251133590564105
3.25	-0.251244937868371
3.28125	-0.231552535920437
3.3125	-0.243650212054217
3.34375	-0.140828537535882
3.375	-0.167017380474995
3.40625	-0.228994013818324
3.4375	-0.136354194075575
3.46875	-0.102348588574927
3.5	-0.109646985215032
3.53125	-0.135002918221918
3.5625	-0.0673163452580323
3.59375	-0.132567858080045
3.625	-0.0751066775930427
3.65625	-0.0353539421440446
3.6875	-0.0289481578610354
3.71875	-0.198475319778529
3.75	-0.0772901573895296
3.78125	-0.0983526894272459
3.8125	-0.0860794055132753
3.84375	0.00375875696610136
3.875	0.0928748329977564
3.90625	0.0897046291862654
3.9375	-0.0129114690214597
3.96875	0.0456683279989835
4	0.0346652479376297
4.03125	0.0693723628048753
4.0625	0.0745077818635886
4.09375	0.037287750817557
4.125	0.177729761348105
4.15625	0.123740218331515
4.1875	0.00207023501590663
4.21875	0.134814348954248
4.25	0.267564405189429
4.28125	0.169326409600999
4.3125	0.153231052152211
4.34375	0.226945658387365
4.375	0.102277629252483
4.40625	0.231165766095566
4.4375	0.174857800169469
4.46875	0.22223692648989
4.5	0.287704740177418
4.53125	0.247178212371407
4.5625	0.15672605859619
4.59375	0.15788365600912
4.625	0.221872674882927
4.65625	0.140737732954269
4.6875	0.148962599329411
4.71875	0.12030283548983
4.75	0.161113682686723
4.78125	0.237693557400646
4.8125	0.151929645710798
4.84375	0.216630920404483
4.875	0.176401072624693
4.90625	0.206920575191879
4.9375	0.441920518955508
4.96875	0.432253839406748
5	0.440865079719637
5.03125	0.247050262605587
5.0625	0.0374579634229561
5.09375	0.274394415347342
5.125	0.311548612883015
5.15625	0.288764913488941
5.1875	0.163989788156847
5.21875	0.180534369700556
5.25	0.121031304622683
5.28125	0.227369075207704
5.3125	0.11271904965595
5.34375	0.146546562304483
5.375	0.138934441716371
5.40625	0.126478000941316
5.4375	0.324626025818976
5.46875	0.326000687408783
5.5	0.204624104292315
5.53125	0.0571422935105785
5.5625	0.0912926674587466
5.59375	0.1885700152685
5.625	0.185649398024196
5.65625	0.273592980604233
5.6875	0.366862464187556
5.71875	0.303839425692782
5.75	0.311171623371479
5.78125	0.189068817259749
5.8125	0.192368893048417
5.84375	0.163383039532772
5.875	0.161768534932243
5.90625	0.0520686753615949
5.9375	0.0188138375948376
5.96875	0.197194341344595
6	0.125779675013613
6.03125	0.0699081534520412
6.0625	0.00398459561821947
6.09375	0.0226815255478095
6.125	-0.0720599468138875
6.15625	0.0170914027062007
6.1875	0.0734802345325047
6.21875	0.0197471903142547
6.25	0.118496028090351
6.28125	0.0211550886136892
6.3125	-0.156628288801298
6.34375	-0.193065840611825
6.375	-0.11646860373102
6.40625	-0.128688263981787
6.4375	-0.237201733540899
6.46875	-0.280782526643088
6.5	-0.093533209264628
6.53125	-0.07144547617167
6.5625	-0.2429866458507
6.59375	-0.198258628898529
6.625	-0.138279243875413
6.65625	-0.0539739661182376
6.6875	-0.156550802664018
6.71875	-0.077449244525148
6.75	-0.0366665512199078
6.78125	-0.238724915558359
6.8125	-0.165579175610581
6.84375	-0.12763495001954
6.875	-0.18707652361482
6.90625	-0.292247868912105
6.9375	-0.216785284404905
6.96875	-0.171122044051582
7	-0.30237871905212
7.03125	-0.204885568183836
7.0625	-0.081189943777544
7.09375	-0.134508420796166
7.125	-0.152546513168275
7.15625	-0.228252429750729
7.1875	-0.168065389524388
7.21875	-0.105429010526165
7.25	-0.207072356377584
7.28125	-0.328705813153563
7.3125	-0.194853178045381
7.34375	-0.182861010109465
7.375	-0.207389530141401
7.40625	-0.135894505108889
7.4375	-0.1108037932769
7.46875	-0.0690978603631262
7.5	-0.186847522767078
7.53125	-0.0826173994173512
7.5625	-0.122873477493182
7.59375	-0.102033895901485
7.625	-0.0851038242653075
7.65625	-0.195868631203049
7.6875	-0.142787649501013
7.71875	-0.10858735870824
7.75	-0.127807382148366
7.78125	-0.158634510766266
7.8125	-0.213591450312875
7.84375	-0.0304405301703664
7.875	0.0101907697618007
7.90625	0.00232432893871966
7.9375	0.0301971051836665
7.96875	-0.110111297047681
8	-0.112981952709799


==> figures/coherence-measured-rir-5-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-measured-rir-5-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-measured-rir-5-3.tsv <==
0	0.92423917221985
0.03125	0.949247719527178
0.0625	0.961985358641732
0.09375	0.994919094163874
0.125	0.989446407260784
0.15625	0.989243148880339
0.1875	0.97214658216974
0.21875	0.957802732573753
0.25	0.960261655871834
0.28125	0.978263998564302
0.3125	0.972157902743984
0.34375	0.860747163449006
0.375	0.944766183182662
0.40625	0.945805165984953
0.4375	0.932462700967756
0.46875	0.948919519915614
0.5	0.963210095693322
0.53125	0.96138529473167
0.5625	0.943457966090738
0.59375	0.903141014679445
0.625	0.81251202886541
0.65625	0.861235088590564
0.6875	0.842395646300158
0.71875	0.846893231548378
0.75	0.868221564612023
0.78125	0.69926648218941
0.8125	0.792494754574219
0.84375	0.857242770086098
0.875	0.840411978765091
0.90625	0.813669335971627
0.9375	0.651718528215276
0.96875	0.661876957200472
1	0.677733815002341
1.03125	0.605875361109261
1.0625	0.676015912315828
1.09375	0.632842439456382
1.125	0.564929708132535
1.15625	0.627647081639902
1.1875	0.565427281432146
1.21875	0.581872619976581
1.25	0.472178598860718
1.28125	0.4878768614453
1.3125	0.540434146127336
1.34375	0.559429318095738
1.375	0.45305822605055
1.40625	0.356942200783483
1.4375	0.398166524977703
1.46875	0.251480796609843
1.5	0.361627917499047
1.53125	0.481633115180541
1.5625	0.453179685805837
1.59375	0.539972111384721
1.625	0.389013742401526
1.65625	0.18684312053574
1.6875	0.251324678378919
1.71875	0.327857313506961
1.75	0.169980970667807
1.78125	0.467434274066074
1.8125	0.277869209380822
1.84375	0.229442307009396
1.875	0.149624524214409
1.90625	0.228391565115773
1.9375	0.0860871627092697
1.96875	0.0858239887622444
2	0.0748319788439171
2.03125	-0.00707130739895799
2.0625	-0.00612170245445549
2.09375	0.12820761586315
2.125	0.0101115482184208
2.15625	-0.00514983074155756
2.1875	-0.0114190854394019
2.21875	-0.133343872446614
2.25	-0.0730540426090829
2.28125	-0.0180789595992435
2.3125	-0.0597293683104813
2.34375	0.0566498126881777
2.375	0.056023959658853
2.40625	-0.177377384218053
2.4375	-0.268988926109231
2.46875	-0.174912761175215
2.5	-0.216379735050558
2.53125	-0.249414020387556
2.5625	-0.34506352123359
2.59375	-0.218022866998221
2.625	-0.231195487432466
2.65625	-0.131120061027165
2.6875	-0.0440940293466073
2.71875	-0.139456369005179
2.75	-0.265507222380727
2.78125	-0.000394212944541761
2.8125	-0.149090921442792
2.84375	-0.178664572107693
2.875	-0.23251561238157
2.90625	-0.281419465746508
2.9375	-0.149342901782269
2.96875	-0.195631650329695
3	-0.265106814548055
3.03125	-0.16470357825773
3.0625	-0.0744065975438654
3.09375	-0.201797368937338
3.125	-0.354158284275224
3.15625	-0.18184067760385
3.1875	-0.107955464820017
3.21875	-0.304190767521511
3.25	-0.153679176357045
3.28125	0.0189330228311737
3.3125	-0.405617007913164
3.34375	-0.35432368321546
3.375	-0.25863064212499
3.40625	-0.140663964654027
3.4375	-0.220441466946072
3.46875	-0.211463685738196
3.5	-0.108885313479078
3.53125	-0.0805621171924432
3.5625	-0.264204862515088
3.59375	-0.00518366229445621
3.625	-0.0470458794399522
3.65625	-0.165208172976621
3.6875	-0.162184012967068
3.71875	-0.138439686095834
3.75	-0.1731259526323
3.78125	-0.093790078439165
3.8125	-0.11586090886776
3.84375	-0.144114726329697
3.875	-0.14380659847397
3.90625	-0.126937735256428
3.9375	-0.0988649719282656
3.96875	-0.170190835505967
4	-0.0765562114113655
4.03125	-0.0811899006962102
4.0625	0.0471733243490245
4.09375	-0.0137994060621269
4.125	0.0200530418696238
4.15625	-0.0466609370173478
4.1875	0.0637907241504922
4.21875	-0.0908819970781895
4.25	0.0778593011787986
4.28125	0.0333716456925221
4.3125	0.0445381104432758
4.34375	0.190547216137906
4.375	0.191950220547679
4.40625	0.166215637006182
4.4375	0.108927641099123
4.46875	0.00859083062289559
4.5	0.0952236203018733
4.53125	-0.117433011779222
4.5625	-0.044727371390702
4.59375	-0.0336745295946652
4.625	0.0363243020041667
4.65625	0.0472053085511056
4.6875	0.161288981108555
4.71875	0.195687184410868
4.75	0.300819575710189
4.78125	0.256784083590202
4.8125	0.0912860426237045
4.84375	0.0541773381088507
4.875	0.127692372706428
4.90625	0.237176970698139
4.9375	0.0547495833170987
4.96875	-0.0169452118233359
5	0.0212501433995496
5.03125	0.0442931172925889
5.0625	0.0987880273690231
5.09375	0.262854085225266
5.125	-0.0144385263657423
5.15625	0.00342775641669504
5.1875	0.144917482392144
5.21875	0.0732969636052349
5.25	0.164906517996564
5.28125	0.180000909652499
5.3125	0.13772665463005
5.34375	0.0309333055489385
5.375	0.242310388654718
5.40625	0.158177771191517
5.4375	0.141370165412496
5.46875	0.0255102975886087
5.5	0.0103259846760452
5.53125	0.0498268894830282
5.5625	0.0270731293228963
5.59375	-0.0805460332572321
5.625	-0.155839921164706
5.65625	-0.0295368331862217
5.6875	0.0782785689447022
5.71875	0.231537374413092
5.75	-0.0589291184291126
5.78125	0.152393382775465
5.8125	0.202289644095472
5.84375	0.193000439323271
5.875	0.067610626734954
5.90625	0.0346139595366997
5.9375	0.132430780798693
5.96875	0.113308168526312
6	-0.0142431257473327
6.03125	-0.0772966357519417
6.0625	-0.0466703273939708
6.09375	0.141471939833258
6.125	0.168282027995872
6.15625	-0.24045634641079
6.1875	-0.270996736102497
6.21875	-0.16979515517218
6.25	0.0723719662523613
6.28125	-0.0309954845345629
6.3125	0.054088456228322
6.34375	0.142625703463317
6.375	0.08282328284037
6.40625	0.0122189620549278
6.4375	-0.195731514720237
6.46875	-0.133393032364702
6.5	-0.0395621237324511
6.53125	-0.0014863843138525
6.5625	0.198842979753609
6.59375	0.0334993167926111
6.625	0.0285726353680645
6.65625	-0.153888957120237
6.6875	-0.314061743716177
6.71875	-0.249174218719718
6.75	-0.215011674890035
6.78125	-0.00914718351395584
6.8125	0.105656113610703
6.84375	0.123466948817718
6.875	-0.0640169018279585
6.90625	0.0247647809794756
6.9375	-0.0933068308030545
6.96875	-0.144972766925411
7	-0.176048745827773
7.03125	-0.228703469423363
7.0625	-0.287847151424674
7.09375	-0.0866240053375956
7.125	0.190988292059534
7.15625	0.128059099371193
7.1875	0.0727469673895222
7.21875	-0.260209531164032
7.25	-0.225938379240891
7.28125	0.0137244783187537
7.3125	0.0627772337023374
7.34375	-0.0367046497100417
7.375	-0.118147320102682
7.40625	-0.108093696023871
7.4375	-0.158510006590291
7.46875	-0.121901281136509
7.5	-0.0972503603791221
7.53125	0.013234464444763
7.5625	-0.0901631292922409
7.59375	0.0479715902955626
7.625	-0.193380416702635
7.65625	-0.152755762726731
7.6875	0.067948743720149
7.71875	-0.152469502510869
7.75	-0.230997720368072
7.78125	-0.128066958190403
7.8125	-0.0779142499616098
7.84375	0.0757250579968645
7.875	0.00812815639034312
7.90625	-0.216567550326307
7.9375	-0.0883630238783393
7.96875	0.240461442094033
8	0.325323351498395


==> figures/coherence-measured-rir-6-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-measured-rir-6-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-measured-rir-6-3.tsv <==
0	0.865407269752373
0.03125	0.901056096303916
0.0625	0.991516474187727
0.09375	0.996728513205949
0.125	0.997764378618505
0.15625	0.99537013614893
0.1875	0.9838603086366
0.21875	0.937397637223838
0.25	0.984809694217835
0.28125	0.9791277952034
0.3125	0.967114393170454
0.34375	0.943870211583318
0.375	0.945561494180438
0.40625	0.958584244448596
0.4375	0.92775110041802
0.46875	0.95187656606683
0.5	0.931667528352438
0.53125	0.917382152888977
0.5625	0.918449706261261
0.59375	0.851542016046395
0.625	0.847892148666374
0.65625	0.877088780092302
0.6875	0.877475134488565
0.71875	0.895454432881881
0.75	0.827637003348183
0.78125	0.751900275136261
0.8125	0.727582885916007
0.84375	0.756594134949795
0.875	0.757734139051106
0.90625	0.760832663055868
0.9375	0.753119658718444
0.96875	0.762675423434316
1	0.718795585915042
1.03125	0.743193886380759
1.0625	0.661196284533818
1.09375	0.655593544854584
1.125	0.61641468482382
1.15625	0.539504502306788
1.1875	0.488893403675466
1.21875	0.504628311420027
1.25	0.515183189946557
1.28125	0.5568683228642
1.3125	0.46343812152008
1.34375	0.46322682979285
1.375	0.528233598947968
1.40625	0.424282392878127
1.4375	0.464061046673533
1.46875	0.478403832727433
1.5	0.499930224030143
1.53125	0.544031961789458
1.5625	0.324465683703261
1.59375	0.236646196520932
1.625	0.219531714527214
1.65625	0.163958711784866
1.6875	0.187125681196373
1.71875	0.243186434069506
1.75	0.183336013845962
1.78125	0.122960293451959
1.8125	0.183918220932801
1.84375	0.0914445759765796
1.875	0.0986479604025099
1.90625	0.0945484264103196
1.9375	0.107175773007859
1.96875	0.0394186520292624
2	0.105479671194803
2.03125	0.106202607894047
2.0625	-0.0241996852633099
2.09375	0.0121818113017403
2.125	-0.0433540201103315
2.15625	0.144383360830854
2.1875	0.142504029702994
2.21875	-0.0395699815837837
2.25	-0.053082145897526
2.28125	-0.126228471319259
2.3125	-0.132543705174954
2.34375	-0.121969432746088
2.375	-0.0481874029583913
2.40625	-0.0403468146281769
2.4375	-0.0606274113679843
2.46875	-0.0709855726057609
2.5	-0.0872259574676758
2.53125	-0.109876423684961
2.5625	-0.162454048971162
2.59375	-0.0493411886448407
2.625	-0.101867593657674
2.65625	-0.256544526980307
2.6875	-0.129468971091514
2.71875	-0.0996570481985388
2.75	-0.207538956867845
2.78125	-0.214253889077789
2.8125	-0.226271702667345
2.84375	-0.22866660726717
2.875	-0.248894696790284
2.90625	-0.251784861667801
2.9375	-0.219174349288615
2.96875	-0.263605579128934
3	-0.235751770495532
3.03125	-0.351818677195143
3.0625	-0.165025657368096
3.09375	-0.221059739534054
3.125	-0.15172040195331
3.15625	-0.174673964374814
3.1875	-0.168031436537405
3.21875	-0.25156747894789
3.25	-0.318629918710259
3.28125	-0.325639534205895
3.3125	-0.224030911021771
3.34375	-0.187958620177663
3.375	-0.318960074942976
3.40625	-0.163029912805397
3.4375	-0.185277254427487
3.46875	-0.286421551437519
3.5	-0.302112026301012
3.53125	-0.323975493888333
3.5625	-0.342119543803444
3.59375	-0.181516121017585
3.625	-0.14041515650015
3.65625	-0.294921571995323
3.6875	-0.470681789769116
3.71875	-0.286674450310406
3.75	-0.1709734666382
3.78125	-0.250566459241558
3.8125	-0.244234680532191
3.84375	-0.0933211615228085
3.875	-0.152986653001538
3.90625	-0.136232052666139
3.9375	-0.175199918954796
3.96875	-0.203361235378103
4	-0.106855979903047
4.03125	-0.19552266827123
4.0625	-0.0780459847085348
4.09375	-0.042079360606919
4.125	0.00448739333406533
4.15625	-0.0494381699113298
4.1875	-0.06626252263414
4.21875	-0.0979416554990281
4.25	-0.185022125506273
4.28125	-0.0473508343340134
4.3125	-0.157920426874332
4.34375	-0.15016629255038
4.375	-0.0629534506937788
4.40625	0.00101775926770422
4.4375	-0.0560443912429773
4.46875	0.0209346141759034
4.5	0.00463145941228355
4.53125	0.0542901184860463
4.5625	-0.0567287697994953
4.59375	-0.0380801024985531
4.625	0.178076079356562
4.65625	0.0269856959614811
4.6875	-0.115576794955432
4.71875	0.0266992551558763
4.75	0.123208801375415
4.78125	-0.057142300382028
4.8125	0.0413612385037961
4.84375	0.100355696457453
4.875	0.173174263360656
4.90625	0.08430595827872
4.9375	-0.0488015640258239
4.96875	0.133614687037295
5	0.260848375166464
5.03125	0.143915238910064
5.0625	0.0752906589833614
5.09375	0.104705214921349
5.125	-0.0231481095915851
5.15625	0.00503460752986381
5.1875	0.182135782337822
5.21875	0.178944142748127
5.25	0.0999008211091219
5.28125	0.105405954620115
5.3125	0.210379877197147
5.34375	0.189339176443977
5.375	0.162604323792903
5.40625	0.0774269826336986
5.4375	-0.0620209928519705
5.46875	0.059539510574295
5.5	0.404908536961698
5.53125	0.278844513341205
5.5625	0.165307763497216
5.59375	0.148871031477044
5.625	0.337894944291564
5.65625	0.378489968704628
5.6875	0.204779741484054
5.71875	0.0217269808316179
5.75	0.164458873120652
5.78125	0.0714278380091481
5.8125	0.134393176103124
5.84375	-0.0037555315489461
5.875	-0.192918865609815
5.90625	-0.030385940480623
5.9375	0.0945893754050542
5.96875	0.11049129664427
6	0.196094705196609
6.03125	0.0644837281533409
6.0625	0.0898788169570277
6.09375	0.225389786051351
6.125	0.149608472961068
6.15625	0.0464037064177365
6.1875	0.134850531930756
6.21875	0.0783715443406594
6.25	0.0402919050836035
6.28125	-0.0358300109178832
6.3125	-0.0127153195418326
6.34375	-0.154239602051834
6.375	-0.0549115802737709
6.40625	0.0649061218741043
6.4375	0.0987448037380025
6.46875	-0.117817736241472
6.5	-0.076028497276028
6.53125	0.0987430513670003
6.5625	-0.0528770835659549
6.59375	0.00885918820599762
6.625	0.121736371826349
6.65625	0.188716808670883
6.6875	-0.0724048000940999
6.71875	-0.03463759339359
6.75	-0.124590298117053
6.78125	-0.128782071259676
6.8125	-0.263205473530549
6.84375	-0.0986924262310357
6.875	-0.161632361259057
6.90625	0.0272565365488147
6.9375	0.0455201632681579
6.96875	-0.0665747602934213
7	-0.174227655359504
7.03125	0.0438523230084552
7.0625	0.151206797806259
7.09375	0.00301810379773266
7.125	-0.0701130630791145
7.15625	-0.0896762283573417
7.1875	-0.0706357732875642
7.21875	-0.220574048150186
7.25	-0.194011255432199
7.28125	-0.132801493931759
7.3125	-0.0864253703937717
7.34375	0.0867951387791821
7.375	0.01232151043153
7.40625	-0.00244411574024147
7.4375	-0.0120378319447241
7.46875	-0.0390250661533519
7.5	0.024259974245608
7.53125	-0.16914964989997
7.5625	-0.0861711592663075
7.59375	-0.000368288537481706
7.625	0.00900755194358905
7.65625	0.145050347309448
7.6875	0.179241708063814
7.71875	-0.155511094256376
7.75	-0.178305847602709
7.78125	-0.0674856869998404
7.8125	-0.0160065488234089
7.84375	0.0313394736989317
7.875	-0.0465232450075545
7.90625	-0.172324773221426
7.9375	-0.140211581724603
7.96875	-0.110140366774797
8	-0.130518951972355


==> figures/coherence-measured-rir-7-1.tsv <==
0	1
31.25	0.999650493930454
62.5	0.998602415460421
93.75	0.996857083147081
125	0.994416692391329
156.25	0.991284312149943
187.5	0.987463880340109
218.75	0.982960197943823
250	0.977778921821769
281.25	0.97192655624839
312.5	0.965410443181949
343.75	0.958238751285445
375	0.950420463716254
406.25	0.941965364704406
437.5	0.93288402494133
468.75	0.923187785802871
500	0.912888742432247
531.25	0.901999725710451
562.5	0.890534283143434
593.75	0.878506658697117
625	0.865931771613
656.25	0.852825194238743
687.5	0.839203128909724
718.75	0.825082383919035
750	0.810480348614884
781.25	0.795414967665719
812.5	0.77990471453474
843.75	0.763968564206689
875	0.747625965210988
906.25	0.730896810986404
937.5	0.713801410633424
968.75	0.696360459101494
1000	0.678595006859093
1031.25	0.660526429095457
1062.5	0.642176394503404
1093.75	0.623566833693373
1125	0.604719907289285
1156.25	0.585657973757313
1187.5	0.566403557018971
1218.75	0.546979313900217
1250	0.527408001468459
1281.25	0.507712444309428
1312.5	0.48791550179591
1343.75	0.468040035400219
1375	0.448108876102168
1406.25	0.428144791944007
1437.5	0.408170455783465
1468.75	0.388208413295618
1500	0.368281051273779
1531.25	0.348410566279024
1562.5	0.328618933687281
1593.75	0.308927877182153
1625	0.289358838740814
1656.25	0.269932949159389
1687.5	0.250670999163241
1718.75	0.231593411146518
1750	0.212720211584179
1781.25	0.194071004158487
1812.5	0.175664943640697
1843.75	0.157520710567308
1875	0.13965648674883
1906.25	0.122089931647577
1937.5	0.10483815965941
1968.75	0.0879177183328305
2000	0.0713445675571359
2031.25	0.0551340597496811
2062.5	0.0393009210705511
2093.75	0.0238592336911641
2125	0.00882241914150389
2156.25	-0.00579677724117587
2187.5	-0.0199863007412346
2218.75	-0.0337348005520864
2250	-0.0470316419051397
2281.25	-0.0598669170251372
2312.5	-0.0722314548988009
2343.75	-0.0841168298457059
2375	-0.0955153688823247
2406.25	-0.106420157872229
2437.5	-0.116825046457479
2468.75	-0.126724651768277
2500	-0.136114360909999
2531.25	-0.144990332228791
2562.5	-0.153349495358904
2593.75	-0.161189550057015
2625	-0.168508963830744
2656.25	-0.175306968370616
2687.5	-0.181583554796629
2718.75	-0.187339467732597
2750	-0.192576198223288
2781.25	-0.197295975511313
2812.5	-0.201501757692546
2843.75	-0.205197221270663
2875	-0.208386749633175
2906.25	-0.211075420473047
2937.5	-0.213268992181663
2968.75	-0.214973889240555
3000	-0.21619718664087
3031.25	-0.216946593361061
3062.5	-0.217230434934798
3093.75	-0.21705763514244
3125	-0.216437696860807
3156.25	-0.215380682107227
3187.5	-0.213897191315075
3218.75	-0.211998341879144
3250	-0.209695746010279
3281.25	-0.207001487939687
3312.5	-0.203928100514287
3343.75	-0.200488541225298
3375	-0.196696167713054
3406.25	-0.192564712791722
3437.5	-0.188108259038238
3468.75	-0.183341212990306
3500	-0.178278278998776
3531.25	-0.172934432780086
3562.5	-0.167324894714785
3593.75	-0.161465102938336
3625	-0.155370686270577
3656.25	-0.149057437030244
3687.5	-0.142541283780968
3718.75	-0.135838264055024
3750	-0.128964497100958
3781.25	-0.121936156700942
3812.5	-0.114769444103347
3843.75	-0.107480561115654
3875	-0.100085683402263
3906.25	-0.092600934031257
3937.5	-0.0850423573134592
3968.75	-0.0774258929764689
4000	-0.0697673507155218
4031.25	-0.0620823851621843
4062.5	-0.054386471310952
4093.75	-0.0466948804428295
4125	-0.039022656583908
4156.25	-0.0313845935358336
4187.5	-0.0237952125138783
4218.75	-0.0162687404270843
4250	-0.008819088833656
4281.25	-0.00145983360343042
4312.5	0.00579580468215116
4343.75	0.01293497956358
4375	0.0199452367428377
4406.25	0.0268145313030143
4437.5	0.0335312440835954
4468.75	0.0400841971886399
4500	0.046462668606706
4531.25	0.0526564059230566
4562.5	0.0586556391063697
4593.75	0.0644510923539034
4625	0.0700339949808055
4656.25	0.0753960913410148
4687.5	0.0805296497689792
4718.75	0.0854274705331933
4750	0.0900828927943564
4781.25	0.0944898005627431
4812.5	0.0986426276511781
4843.75	0.102536361621802
4875	0.106166546726604
4906.25	0.10952928584348
4937.5	0.112621241411342
4968.75	0.115439635369566
5000	0.117982248108792
5031.25	0.120247416441814
5062.5	0.122234030604992
5093.75	0.123941530302275
5125	0.125369899805561
5156.25	0.126519662126736
5187.5	0.127391872278278
5218.75	0.127988109640865
5250	0.128310469457891
5281.25	0.128361553478267
5312.5	0.128144459770261
5343.75	0.127662771730484
5375	0.126920546313446
5406.25	0.125922301508349
5437.5	0.124673003090961
5468.75	0.123178050679575
5500	0.121443263125139
5531.25	0.119474863266634
5562.5	0.117279462083772
5593.75	0.114864042279955
5625	0.112235941329282
5656.25	0.109402834022148
5687.5	0.106372714544682
5718.75	0.103153878127906
5750	0.0997549023030492
5781.25	0.096184627799957
5812.5	0.0924521391259479
5843.75	0.0885667448628355
5875	0.0845379577201028
5906.25	0.0803754743824414
5937.5	0.0760891551899984
5968.75	0.0716890036897497
6000	0.0671851460964176
6031.25	0.0625878107012793
6062.5	0.0579073072670681
6093.75	0.0531540064469705
6125	0.0483383192654276
6156.25	0.0434706766981217
6187.5	0.0385615093880971
6218.75	0.0336212275345009
6250	0.0286602009898776
6281.25	0.0236887396013462
6312.5	0.0187170738303219
6343.75	0.0137553356847156
6375	0.00881353999675308
6406.25	0.00390156607871646
6437.5	-0.000970860211989978
6468.75	-0.0057941839680059
6500	-0.0105590382579634
6531.25	-0.015256260654831
6562.5	-0.0198769092393611
6593.75	-0.0244122780524921
6625	-0.0288539119717483
6656.25	-0.0331936209879049
6687.5	-0.0374234938594476
6718.75	-0.0415359111236594
6750	-0.0455235574444979
6781.25	-0.0493794332787827
6812.5	-0.0530968658436105
6843.75	-0.0566695193693179
6875	-0.0600914046237518
6906.25	-0.0633568876950605
6937.5	-0.0664606980216846
6968.75	-0.0693979356597085
7000	-0.0721640777792313
7031.25	-0.0747549843829077
7062.5	-0.0771669032413211
7093.75	-0.0793964740413519
7125	-0.0814407317452133
7156.25	-0.0832971091593251
7187.5	-0.0849634387136944
7218.75	-0.0864379534539518
7250	-0.0877192872496722
7281.25	-0.0888064742240607
7312.5	-0.0896989474115286
7343.75	-0.0903965366511059
7375	-0.0908994657250294
7406.25	-0.0912083487532253
7437.5	-0.0913241858557442
7468.75	-0.0912483580965231
7500	-0.0909826217231327
7531.25	-0.0905291017184133
7562.5	-0.0898902846811153
7593.75	-0.0890690110538299
7625	-0.0880684667176292
7656.25	-0.0868921739739192
7687.5	-0.0855439819350527
7718.75	-0.0840280563462491
7750	-0.0823488688623096
7781.25	-0.0805111858035192
7812.5	-0.0785200564159735
7843.75	-0.0763808006623591
7875	-0.0740989965699615
7906.25	-0.0716804671633563
7937.5	-0.0691312670098696
7968.75	-0.0664576684064681
8000	-0.0636661472372499


==> figures/coherence-measured-rir-7-2.tsv <==
0	1
31.25	0.999475754639685
62.5	0.997903843034318
93.75	0.995286737169922
125	0.991628552223498
156.25	0.9869350393727
187.5	0.981213575747871
218.75	0.974473151544858
250	0.966724354322247
281.25	0.957979350511828
312.5	0.948251864176206
343.75	0.937557153052496
375	0.925911981926046
406.25	0.913334593382998
437.5	0.899844675995292
468.75	0.885463329996428
500	0.870213030510862
531.25	0.854117588404404
562.5	0.837202108827313
593.75	0.819492947525976
625	0.801017665003142
656.25	0.781804978610581
687.5	0.761884712661787
718.75	0.741287746655932
750	0.720045961707711
781.25	0.69819218528092
812.5	0.675760134326705
843.75	0.652784356930249
875	0.629300172572347
906.25	0.60534361111479
937.5	0.580951350620738
968.75	0.556160654123314
1000	0.531009305457492
1031.25	0.505535544272001
1062.5	0.479778000339327
1093.75	0.453775627283132
1125	0.42756763584334
1156.25	0.401193426799881
1187.5	0.374692523676602
1218.75	0.348104505347134
1250	0.321468938664554
1281.25	0.294825311236514
1312.5	0.268212964467105
1343.75	0.241671026986111
1375	0.215238348585426
1406.25	0.188953434781375
1437.5	0.162854382120348
1468.75	0.13697881434367
1500	0.111363819525867
1531.25	0.0860458882986036
1562.5	0.0610608532703519
1593.75	0.0364438297495485
1625	0.0122291578764292
1656.25	-0.0115496537340226
1687.5	-0.0348599827384985
1718.75	-0.0576701461047704
1750	-0.0799494513509789
1781.25	-0.101668245895174
1812.5	-0.122797964429105
1843.75	-0.143311174234027
1875	-0.163181618360272
1906.25	-0.182384256596336
1937.5	-0.200895304157512
1968.75	-0.218692268028406
2000	-0.235753980898114
2031.25	-0.252060632631426
2062.5	-0.267593799224082
2093.75	-0.282336469194825
2125	-0.296273067371888
2156.25	-0.309389476036416
2187.5	-0.321673053390306
2218.75	-0.33311264932099
2250	-0.343698618440733
2281.25	-0.353422830383141
2312.5	-0.362278677344692
2343.75	-0.370261078864246
2375	-0.37736648383865
2406.25	-0.383592869777694
2437.5	-0.388939739306785
2468.75	-0.393408113930861
2500	-0.397000525078074
2531.25	-0.399721002446857
2562.5	-0.401575059684935
2593.75	-0.402569677433766
2625	-0.402713283776727
2656.25	-0.402015732134142
2687.5	-0.400488276652908
2718.75	-0.398143545143038
2750	-0.394995509617939
2781.25	-0.391059454499557
2812.5	-0.386351942553776
2843.75	-0.380890778625541
2875	-0.374694971247131
2906.25	-0.367784692196839
2937.5	-0.360181234088938
2968.75	-0.351906966079353
3000	-0.342985287774751
3031.25	-0.333440581435946
3062.5	-0.323298162569485
3093.75	-0.312584229004088
3125	-0.301325808551198
3156.25	-0.28955070535135
3187.5	-0.277287445010251
3218.75	-0.264565218630492
3250	-0.251413825846629
3281.25	-0.237863616972958
3312.5	-0.223945434374713
3343.75	-0.209690553174577
3375	-0.195130621407386
3406.25	-0.180297599736615
3437.5	-0.165223700846796
3468.75	-0.149941328626312
3500	-0.134483017255099
3531.25	-0.118881370311676
3562.5	-0.103169000013564
3593.75	-0.0873784667045918
3625	-0.0715422187018442
3656.25	-0.0556925326139571
3687.5	-0.0398614542413283
3718.75	-0.0240807401673593
3750	-0.0083818001482573
3781.25	0.00720435959291374
3812.5	0.0226471920642234
3843.75	0.0379166640934422
3875	0.0529833097080814
3906.25	0.0678182822103992
3937.5	0.0823934048536273
3968.75	0.0966812200285844
4000	0.110655036872953
4031.25	0.12428897721876
4062.5	0.137558019796993
4093.75	0.150438042621857
4125	0.162905863480885
4156.25	0.17493927846091
4187.5	0.186517098443908
4218.75	0.197619183510771
4250	0.20822647519523
4281.25	0.218321026534487
4312.5	0.227886029867429
4343.75	0.236905842335792
4375	0.245366009048167
4406.25	0.253253283871323
4437.5	0.260555647818011
4468.75	0.267262325005076
4500	0.273363796160463
4531.25	0.278851809662491
4562.5	0.283719390099519
4593.75	0.287960844342961
4625	0.291571765131395
4656.25	0.294549032168302
4687.5	0.296890810740756
4718.75	0.298596547871128
4750	0.299666966018573
4781.25	0.300104054351764
4812.5	0.299911057618914
4843.75	0.29909246264571
4875	0.297653982496254
4906.25	0.295602538336489
4937.5	0.292946239043939
4968.75	0.289694358611758
5000	0.285857311399251
5031.25	0.281446625284965
5062.5	0.276474912782398
5093.75	0.270955840182057
5125	0.264904094787272
5156.25	0.258335350314615
5187.5	0.251266230533116
5218.75	0.243714271219649
5250	0.235697880510873
5281.25	0.227236297734957
5312.5	0.218349550809035
5343.75	0.209058412290804
5375	0.199384354175037
5406.25	0.189349501527907
5437.5	0.17897658505402
5468.75	0.168288892692747
5500	0.157310220342121
5531.25	0.146064821809842
5562.5	0.134577358092198
5593.75	0.122872846082644
5625	0.110976606812559
5656.25	0.098914213327328
5687.5	0.0867114383011881
5718.75	0.0743942014945315
5750	0.0619885171572685
5781.25	0.0495204414816366
5812.5	0.0370160202074152
5843.75	0.0245012364818473
5875	0.0120019590757429
5906.25	-0.000456108943786624
5937.5	-0.0128474809847579
5968.75	-0.025146937048111
6000	-0.0373295730956772
6031.25	-0.0493708495739217
6062.5	-0.0612466390010372
6093.75	-0.0729332725271046
6125	-0.0844075853793473
6156.25	-0.0956469611070199
6187.5	-0.106629374543077
6218.75	-0.117333433402603
6250	-0.127738418440906
6281.25	-0.13782432209731
6312.5	-0.147571885553858
6343.75	-0.156962634141539
6375	-0.165978911030143
6406.25	-0.174603909141391
6437.5	-0.182821701228772
6468.75	-0.190617268071262
6500	-0.197976524732043
6531.25	-0.20488634483732
6562.5	-0.211334582834385
6593.75	-0.217310094192222
6625	-0.222802753512152
6656.25	-0.227803470520239
6687.5	-0.232304203917498
6718.75	-0.236297973068237
6750	-0.239778867511261
6781.25	-0.242742054282992
6812.5	-0.245183783045968
6843.75	-0.247101389020556
6875	-0.248493293722073
6906.25	-0.249359003509881
6937.5	-0.249699105959341
6968.75	-0.249515264071804
7000	-0.248810208342077
7031.25	-0.247587726706993
7062.5	-0.245852652402862
7093.75	-0.243610849763663
7125	-0.240869197995812
7156.25	-0.237635572969293
7187.5	-0.233918827068733
7218.75	-0.229728767151756
7250	-0.225076130665558
7281.25	-0.219972559976168
7312.5	-0.214430574968254
7343.75	-0.208463543976588
7375	-0.202085653113445
7406.25	-0.195311874059192
7437.5	-0.188157930386191
7468.75	-0.180640262488841
7500	-0.17277599119516
7531.25	-0.164582880137684
7562.5	-0.156079296963709
7593.75	-0.14728417346698
7625	-0.138216964724813
7656.25	-0.128897607326386
7687.5	-0.119346476779463
7718.75	-0.109584344184211
7750	-0.0996323322639559
7781.25	-0.0895118708437019
7812.5	-0.0792446518681175
7843.75	-0.0688525840512867
7875	-0.0583577472509823
7906.25	-0.0477823466605014
7937.5	-0.0371486669111635
7968.75	-0.0264790261784639
8000	-0.0157957303845837


==> figures/coherence-measured-rir-7-3.tsv <==
0	0.605621256236843
31.25	0.700682772303969
62.5	0.918238223919526
93.75	0.978932369367981
125	0.974571476160615
156.25	0.951370879326752
187.5	0.976477170442997
218.75	0.990509163540092
250	0.985292559783849
281.25	0.983556424766203
312.5	0.93968436256126
343.75	0.919965454927239
375	0.943196716192593
406.25	0.939172019878707
437.5	0.884296639410768
468.75	0.846296284385654
500	0.878350841563993
531.25	0.874981061005542
562.5	0.849064401831885
593.75	0.779686712272342
625	0.809279048741067
656.25	0.744244837227086
687.5	0.647509090074205
718.75	0.786152891261211
750	0.745262653425796
781.25	0.79302870094793
812.5	0.646261250051366
843.75	0.672485729398815
875	0.704685513104951
906.25	0.67212530430745
937.5	0.666344280588765
968.75	0.697389439922375
1000	0.687027621732013
1031.25	0.617951899631747
1062.5	0.441092367337476
1093.75	0.538405754509703
1125	0.451283375555471
1156.25	0.497820945935653
1187.5	0.528203263524028
1218.75	0.366851071822243
1250	0.316591623721989
1281.25	0.293683580702584
1312.5	0.32568635753009
1343.75	0.224688854763161
1375	0.202044191594818
1406.25	0.326739876108664
1437.5	0.303462092261013
1468.75	0.207086219867494
1500	0.192416656199172
1531.25	0.0525424052412582
1562.5	0.166969307684124
1593.75	0.176244803788515
1625	0.108177054340174
1656.25	0.151767288029162
1687.5	0.0792597998647317
1718.75	0.000381392493163392
1750	-0.219722928128402
1781.25	-0.194686956758874
1812.5	-0.19516741372213
1843.75	-0.0784176013774901
1875	-0.108872681673923
1906.25	-0.191021728812648
1937.5	-0.259888541264024
1968.75	-0.324930826485182
2000	-0.245205706889863
2031.25	-0.256783056880778
2062.5	-0.23665502243392
2093.75	-0.374616488836731
2125	-0.270055454080572
2156.25	-0.314082546208304
2187.5	-0.304453082140786
2218.75	-0.288849994538606
2250	-0.319134051964587
2281.25	-0.272809414438752
2312.5	-0.259952510441242
2343.75	-0.34648051661986
2375	-0.300583787061294
2406.25	-0.441926692584531
2437.5	-0.423684351224271
2468.75	-0.390057300125522
2500	-0.409358444110135
2531.25	-0.408171274981873
2562.5	-0.325918267852374
2593.75	-0.244826322099233
2625	-0.279554650290025
2656.25	-0.278919729262477
2687.5	-0.415786959149131
2718.75	-0.231436238715861
2750	-0.225366006317601
2781.25	-0.207328413547696
2812.5	-0.408241127789817
2843.75	-0.32382341727011
2875	-0.182619404332021
2906.25	-0.386553047658724
2937.5	-0.325345089556771
2968.75	-0.37312197031978
3000	-0.514013951277949
3031.25	-0.507431157881525
3062.5	-0.385368723905937
3093.75	-0.333836571610809
3125	-0.247794457004602
3156.25	-0.193597166500982
3187.5	-0.32994266728652
3218.75	-0.251133590564105
3250	-0.251244937868371
3281.25	-0.231552535920437
3312.5	-0.243650212054217
3343.75	-0.140828537535882
3375	-0.167017380474995
3406.25	-0.228994013818324
3437.5	-0.136354194075575
3468.75	-0.102348588574927
3500	-0.109646985215032
3531.25	-0.135002918221918
3562.5	-0.0673163452580323
3593.75	-0.132567858080045
3625	-0.0751066775930427
3656.25	-0.0353539421440446
3687.5	-0.0289481578610354
3718.75	-0.198475319778529
3750	-0.0772901573895296
3781.25	-0.0983526894272459
3812.5	-0.0860794055132753
3843.75	0.00375875696610136
3875	0.0928748329977564
3906.25	0.0897046291862654
3937.5	-0.0129114690214597
3968.75	0.0456683279989835
4000	0.0346652479376297
4031.25	0.0693723628048753
4062.5	0.0745077818635886
4093.75	0.037287750817557
4125	0.177729761348105
4156.25	0.123740218331515
4187.5	0.00207023501590663
4218.75	0.134814348954248
4250	0.267564405189429
4281.25	0.169326409600999
4312.5	0.153231052152211
4343.75	0.226945658387365
4375	0.102277629252483
4406.25	0.231165766095566
4437.5	0.174857800169469
4468.75	0.22223692648989
4500	0.287704740177418
4531.25	0.247178212371407
4562.5	0.15672605859619
4593.75	0.15788365600912
4625	0.221872674882927
4656.25	0.140737732954269
4687.5	0.148962599329411
4718.75	0.12030283548983
4750	0.161113682686723
4781.25	0.237693557400646
4812.5	0.151929645710798
4843.75	0.216630920404483
4875	0.176401072624693
4906.25	0.206920575191879
4937.5	0.441920518955508
4968.75	0.432253839406748
5000	0.440865079719637
5031.25	0.247050262605587
5062.5	0.0374579634229561
5093.75	0.274394415347342
5125	0.311548612883015
5156.25	0.288764913488941
5187.5	0.163989788156847
5218.75	0.180534369700556
5250	0.121031304622683
5281.25	0.227369075207704
5312.5	0.11271904965595
5343.75	0.146546562304483
5375	0.138934441716371
5406.25	0.126478000941316
5437.5	0.324626025818976
5468.75	0.326000687408783
5500	0.204624104292315
5531.25	0.0571422935105785
5562.5	0.0912926674587466
5593.75	0.1885700152685
5625	0.185649398024196
5656.25	0.273592980604233
5687.5	0.366862464187556
5718.75	0.303839425692782
5750	0.311171623371479
5781.25	0.189068817259749
5812.5	0.192368893048417
5843.75	0.163383039532772
5875	0.161768534932243
5906.25	0.0520686753615949
5937.5	0.0188138375948376
5968.75	0.197194341344595
6000	0.125779675013613
6031.25	0.0699081534520412
6062.5	0.00398459561821947
6093.75	0.0226815255478095
6125	-0.0720599468138875
6156.25	0.0170914027062007
6187.5	0.0734802345325047
6218.75	0.0197471903142547
6250	0.118496028090351
6281.25	0.0211550886136892
6312.5	-0.156628288801298
6343.75	-0.193065840611825
6375	-0.11646860373102
6406.25	-0.128688263981787
6437.5	-0.237201733540899
6468.75	-0.280782526643088
6500	-0.093533209264628
6531.25	-0.07144547617167
6562.5	-0.2429866458507
6593.75	-0.198258628898529
6625	-0.138279243875413
6656.25	-0.0539739661182376
6687.5	-0.156550802664018
6718.75	-0.077449244525148
6750	-0.0366665512199078
6781.25	-0.238724915558359
6812.5	-0.165579175610581
6843.75	-0.12763495001954
6875	-0.18707652361482
6906.25	-0.292247868912105
6937.5	-0.216785284404905
6968.75	-0.171122044051582
7000	-0.30237871905212
7031.25	-0.204885568183836
7062.5	-0.081189943777544
7093.75	-0.134508420796166
7125	-0.152546513168275
7156.25	-0.228252429750729
7187.5	-0.168065389524388
7218.75	-0.105429010526165
7250	-0.207072356377584
7281.25	-0.328705813153563
7312.5	-0.194853178045381
7343.75	-0.182861010109465
7375	-0.207389530141401
7406.25	-0.135894505108889
7437.5	-0.1108037932769
7468.75	-0.0690978603631262
7500	-0.186847522767078
7531.25	-0.0826173994173512
7562.5	-0.122873477493182
7593.75	-0.102033895901485
7625	-0.0851038242653075
7656.25	-0.195868631203049
7687.5	-0.142787649501013
7718.75	-0.10858735870824
7750	-0.127807382148366
7781.25	-0.158634510766266
7812.5	-0.213591450312875
7843.75	-0.0304405301703664
7875	0.0101907697618007
7906.25	0.00232432893871966
7937.5	0.0301971051836665
7968.75	-0.110111297047681
8000	-0.112981952709799


==> figures/coherence-measured-rir-8-1.tsv <==
0	1
31.25	0.999650493930454
62.5	0.998602415460421
93.75	0.996857083147081
125	0.994416692391329
156.25	0.991284312149943
187.5	0.987463880340109
218.75	0.982960197943823
250	0.977778921821769
281.25	0.97192655624839
312.5	0.965410443181949
343.75	0.958238751285445
375	0.950420463716254
406.25	0.941965364704406
437.5	0.93288402494133
468.75	0.923187785802871
500	0.912888742432247
531.25	0.901999725710451
562.5	0.890534283143434
593.75	0.878506658697117
625	0.865931771613
656.25	0.852825194238743
687.5	0.839203128909724
718.75	0.825082383919035
750	0.810480348614884
781.25	0.795414967665719
812.5	0.77990471453474
843.75	0.763968564206689
875	0.747625965210988
906.25	0.730896810986404
937.5	0.713801410633424
968.75	0.696360459101494
1000	0.678595006859093
1031.25	0.660526429095457
1062.5	0.642176394503404
1093.75	0.623566833693373
1125	0.604719907289285
1156.25	0.585657973757313
1187.5	0.566403557018971
1218.75	0.546979313900217
1250	0.527408001468459
1281.25	0.507712444309428
1312.5	0.48791550179591
1343.75	0.468040035400219
1375	0.448108876102168
1406.25	0.428144791944007
1437.5	0.408170455783465
1468.75	0.388208413295618
1500	0.368281051273779
1531.25	0.348410566279024
1562.5	0.328618933687281
1593.75	0.308927877182153
1625	0.289358838740814
1656.25	0.269932949159389
1687.5	0.250670999163241
1718.75	0.231593411146518
1750	0.212720211584179
1781.25	0.194071004158487
1812.5	0.175664943640697
1843.75	0.157520710567308
1875	0.13965648674883
1906.25	0.122089931647577
1937.5	0.10483815965941
1968.75	0.0879177183328305
2000	0.0713445675571359
2031.25	0.0551340597496811
2062.5	0.0393009210705511
2093.75	0.0238592336911641
2125	0.00882241914150389
2156.25	-0.00579677724117587
2187.5	-0.0199863007412346
2218.75	-0.0337348005520864
2250	-0.0470316419051397
2281.25	-0.0598669170251372
2312.5	-0.0722314548988009
2343.75	-0.0841168298457059
2375	-0.0955153688823247
2406.25	-0.106420157872229
2437.5	-0.116825046457479
2468.75	-0.126724651768277
2500	-0.136114360909999
2531.25	-0.144990332228791
2562.5	-0.153349495358904
2593.75	-0.161189550057015
2625	-0.168508963830744
2656.25	-0.175306968370616
2687.5	-0.181583554796629
2718.75	-0.187339467732597
2750	-0.192576198223288
2781.25	-0.197295975511313
2812.5	-0.201501757692546
2843.75	-0.205197221270663
2875	-0.208386749633175
2906.25	-0.211075420473047
2937.5	-0.213268992181663
2968.75	-0.214973889240555
3000	-0.21619718664087
3031.25	-0.216946593361061
3062.5	-0.217230434934798
3093.75	-0.21705763514244
3125	-0.216437696860807
3156.25	-0.215380682107227
3187.5	-0.213897191315075
3218.75	-0.211998341879144
3250	-0.209695746010279
3281.25	-0.207001487939687
3312.5	-0.203928100514287
3343.75	-0.200488541225298
3375	-0.196696167713054
3406.25	-0.192564712791722
3437.5	-0.188108259038238
3468.75	-0.183341212990306
3500	-0.178278278998776
3531.25	-0.172934432780086
3562.5	-0.167324894714785
3593.75	-0.161465102938336
3625	-0.155370686270577
3656.25	-0.149057437030244
3687.5	-0.142541283780968
3718.75	-0.135838264055024
3750	-0.128964497100958
3781.25	-0.121936156700942
3812.5	-0.114769444103347
3843.75	-0.107480561115654
3875	-0.100085683402263
3906.25	-0.092600934031257
3937.5	-0.0850423573134592
3968.75	-0.0774258929764689
4000	-0.0697673507155218
4031.25	-0.0620823851621843
4062.5	-0.054386471310952
4093.75	-0.0466948804428295
4125	-0.039022656583908
4156.25	-0.0313845935358336
4187.5	-0.0237952125138783
4218.75	-0.0162687404270843
4250	-0.008819088833656
4281.25	-0.00145983360343042
4312.5	0.00579580468215116
4343.75	0.01293497956358
4375	0.0199452367428377
4406.25	0.0268145313030143
4437.5	0.0335312440835954
4468.75	0.0400841971886399
4500	0.046462668606706
4531.25	0.0526564059230566
4562.5	0.0586556391063697
4593.75	0.0644510923539034
4625	0.0700339949808055
4656.25	0.0753960913410148
4687.5	0.0805296497689792
4718.75	0.0854274705331933
4750	0.0900828927943564
4781.25	0.0944898005627431
4812.5	0.0986426276511781
4843.75	0.102536361621802
4875	0.106166546726604
4906.25	0.10952928584348
4937.5	0.112621241411342
4968.75	0.115439635369566
5000	0.117982248108792
5031.25	0.120247416441814
5062.5	0.122234030604992
5093.75	0.123941530302275
5125	0.125369899805561
5156.25	0.126519662126736
5187.5	0.127391872278278
5218.75	0.127988109640865
5250	0.128310469457891
5281.25	0.128361553478267
5312.5	0.128144459770261
5343.75	0.127662771730484
5375	0.126920546313446
5406.25	0.125922301508349
5437.5	0.124673003090961
5468.75	0.123178050679575
5500	0.121443263125139
5531.25	0.119474863266634
5562.5	0.117279462083772
5593.75	0.114864042279955
5625	0.112235941329282
5656.25	0.109402834022148
5687.5	0.106372714544682
5718.75	0.103153878127906
5750	0.0997549023030492
5781.25	0.096184627799957
5812.5	0.0924521391259479
5843.75	0.0885667448628355
5875	0.0845379577201028
5906.25	0.0803754743824414
5937.5	0.0760891551899984
5968.75	0.0716890036897497
6000	0.0671851460964176
6031.25	0.0625878107012793
6062.5	0.0579073072670681
6093.75	0.0531540064469705
6125	0.0483383192654276
6156.25	0.0434706766981217
6187.5	0.0385615093880971
6218.75	0.0336212275345009
6250	0.0286602009898776
6281.25	0.0236887396013462
6312.5	0.0187170738303219
6343.75	0.0137553356847156
6375	0.00881353999675308
6406.25	0.00390156607871646
6437.5	-0.000970860211989978
6468.75	-0.0057941839680059
6500	-0.0105590382579634
6531.25	-0.015256260654831
6562.5	-0.0198769092393611
6593.75	-0.0244122780524921
6625	-0.0288539119717483
6656.25	-0.0331936209879049
6687.5	-0.0374234938594476
6718.75	-0.0415359111236594
6750	-0.0455235574444979
6781.25	-0.0493794332787827
6812.5	-0.0530968658436105
6843.75	-0.0566695193693179
6875	-0.0600914046237518
6906.25	-0.0633568876950605
6937.5	-0.0664606980216846
6968.75	-0.0693979356597085
7000	-0.0721640777792313
7031.25	-0.0747549843829077
7062.5	-0.0771669032413211
7093.75	-0.0793964740413519
7125	-0.0814407317452133
7156.25	-0.0832971091593251
7187.5	-0.0849634387136944
7218.75	-0.0864379534539518
7250	-0.0877192872496722
7281.25	-0.0888064742240607
7312.5	-0.0896989474115286
7343.75	-0.0903965366511059
7375	-0.0908994657250294
7406.25	-0.0912083487532253
7437.5	-0.0913241858557442
7468.75	-0.0912483580965231
7500	-0.0909826217231327
7531.25	-0.0905291017184133
7562.5	-0.0898902846811153
7593.75	-0.0890690110538299
7625	-0.0880684667176292
7656.25	-0.0868921739739192
7687.5	-0.0855439819350527
7718.75	-0.0840280563462491
7750	-0.0823488688623096
7781.25	-0.0805111858035192
7812.5	-0.0785200564159735
7843.75	-0.0763808006623591
7875	-0.0740989965699615
7906.25	-0.0716804671633563
7937.5	-0.0691312670098696
7968.75	-0.0664576684064681
8000	-0.0636661472372499


==> figures/coherence-measured-rir-8-2.tsv <==
0	1
31.25	0.999475754639685
62.5	0.997903843034318
93.75	0.995286737169922
125	0.991628552223498
156.25	0.9869350393727
187.5	0.981213575747871
218.75	0.974473151544858
250	0.966724354322247
281.25	0.957979350511828
312.5	0.948251864176206
343.75	0.937557153052496
375	0.925911981926046
406.25	0.913334593382998
437.5	0.899844675995292
468.75	0.885463329996428
500	0.870213030510862
531.25	0.854117588404404
562.5	0.837202108827313
593.75	0.819492947525976
625	0.801017665003142
656.25	0.781804978610581
687.5	0.761884712661787
718.75	0.741287746655932
750	0.720045961707711
781.25	0.69819218528092
812.5	0.675760134326705
843.75	0.652784356930249
875	0.629300172572347
906.25	0.60534361111479
937.5	0.580951350620738
968.75	0.556160654123314
1000	0.531009305457492
1031.25	0.505535544272001
1062.5	0.479778000339327
1093.75	0.453775627283132
1125	0.42756763584334
1156.25	0.401193426799881
1187.5	0.374692523676602
1218.75	0.348104505347134
1250	0.321468938664554
1281.25	0.294825311236514
1312.5	0.268212964467105
1343.75	0.241671026986111
1375	0.215238348585426
1406.25	0.188953434781375
1437.5	0.162854382120348
1468.75	0.13697881434367
1500	0.111363819525867
1531.25	0.0860458882986036
1562.5	0.0610608532703519
1593.75	0.0364438297495485
1625	0.0122291578764292
1656.25	-0.0115496537340226
1687.5	-0.0348599827384985
1718.75	-0.0576701461047704
1750	-0.0799494513509789
1781.25	-0.101668245895174
1812.5	-0.122797964429105
1843.75	-0.143311174234027
1875	-0.163181618360272
1906.25	-0.182384256596336
1937.5	-0.200895304157512
1968.75	-0.218692268028406
2000	-0.235753980898114
2031.25	-0.252060632631426
2062.5	-0.267593799224082
2093.75	-0.282336469194825
2125	-0.296273067371888
2156.25	-0.309389476036416
2187.5	-0.321673053390306
2218.75	-0.33311264932099
2250	-0.343698618440733
2281.25	-0.353422830383141
2312.5	-0.362278677344692
2343.75	-0.370261078864246
2375	-0.37736648383865
2406.25	-0.383592869777694
2437.5	-0.388939739306785
2468.75	-0.393408113930861
2500	-0.397000525078074
2531.25	-0.399721002446857
2562.5	-0.401575059684935
2593.75	-0.402569677433766
2625	-0.402713283776727
2656.25	-0.402015732134142
2687.5	-0.400488276652908
2718.75	-0.398143545143038
2750	-0.394995509617939
2781.25	-0.391059454499557
2812.5	-0.386351942553776
2843.75	-0.380890778625541
2875	-0.374694971247131
2906.25	-0.367784692196839
2937.5	-0.360181234088938
2968.75	-0.351906966079353
3000	-0.342985287774751
3031.25	-0.333440581435946
3062.5	-0.323298162569485
3093.75	-0.312584229004088
3125	-0.301325808551198
3156.25	-0.28955070535135
3187.5	-0.277287445010251
3218.75	-0.264565218630492
3250	-0.251413825846629
3281.25	-0.237863616972958
3312.5	-0.223945434374713
3343.75	-0.209690553174577
3375	-0.195130621407386
3406.25	-0.180297599736615
3437.5	-0.165223700846796
3468.75	-0.149941328626312
3500	-0.134483017255099
3531.25	-0.118881370311676
3562.5	-0.103169000013564
3593.75	-0.0873784667045918
3625	-0.0715422187018442
3656.25	-0.0556925326139571
3687.5	-0.0398614542413283
3718.75	-0.0240807401673593
3750	-0.0083818001482573
3781.25	0.00720435959291374
3812.5	0.0226471920642234
3843.75	0.0379166640934422
3875	0.0529833097080814
3906.25	0.0678182822103992
3937.5	0.0823934048536273
3968.75	0.0966812200285844
4000	0.110655036872953
4031.25	0.12428897721876
4062.5	0.137558019796993
4093.75	0.150438042621857
4125	0.162905863480885
4156.25	0.17493927846091
4187.5	0.186517098443908
4218.75	0.197619183510771
4250	0.20822647519523
4281.25	0.218321026534487
4312.5	0.227886029867429
4343.75	0.236905842335792
4375	0.245366009048167
4406.25	0.253253283871323
4437.5	0.260555647818011
4468.75	0.267262325005076
4500	0.273363796160463
4531.25	0.278851809662491
4562.5	0.283719390099519
4593.75	0.287960844342961
4625	0.291571765131395
4656.25	0.294549032168302
4687.5	0.296890810740756
4718.75	0.298596547871128
4750	0.299666966018573
4781.25	0.300104054351764
4812.5	0.299911057618914
4843.75	0.29909246264571
4875	0.297653982496254
4906.25	0.295602538336489
4937.5	0.292946239043939
4968.75	0.289694358611758
5000	0.285857311399251
5031.25	0.281446625284965
5062.5	0.276474912782398
5093.75	0.270955840182057
5125	0.264904094787272
5156.25	0.258335350314615
5187.5	0.251266230533116
5218.75	0.243714271219649
5250	0.235697880510873
5281.25	0.227236297734957
5312.5	0.218349550809035
5343.75	0.209058412290804
5375	0.199384354175037
5406.25	0.189349501527907
5437.5	0.17897658505402
5468.75	0.168288892692747
5500	0.157310220342121
5531.25	0.146064821809842
5562.5	0.134577358092198
5593.75	0.122872846082644
5625	0.110976606812559
5656.25	0.098914213327328
5687.5	0.0867114383011881
5718.75	0.0743942014945315
5750	0.0619885171572685
5781.25	0.0495204414816366
5812.5	0.0370160202074152
5843.75	0.0245012364818473
5875	0.0120019590757429
5906.25	-0.000456108943786624
5937.5	-0.0128474809847579
5968.75	-0.025146937048111
6000	-0.0373295730956772
6031.25	-0.0493708495739217
6062.5	-0.0612466390010372
6093.75	-0.0729332725271046
6125	-0.0844075853793473
6156.25	-0.0956469611070199
6187.5	-0.106629374543077
6218.75	-0.117333433402603
6250	-0.127738418440906
6281.25	-0.13782432209731
6312.5	-0.147571885553858
6343.75	-0.156962634141539
6375	-0.165978911030143
6406.25	-0.174603909141391
6437.5	-0.182821701228772
6468.75	-0.190617268071262
6500	-0.197976524732043
6531.25	-0.20488634483732
6562.5	-0.211334582834385
6593.75	-0.217310094192222
6625	-0.222802753512152
6656.25	-0.227803470520239
6687.5	-0.232304203917498
6718.75	-0.236297973068237
6750	-0.239778867511261
6781.25	-0.242742054282992
6812.5	-0.245183783045968
6843.75	-0.247101389020556
6875	-0.248493293722073
6906.25	-0.249359003509881
6937.5	-0.249699105959341
6968.75	-0.249515264071804
7000	-0.248810208342077
7031.25	-0.247587726706993
7062.5	-0.245852652402862
7093.75	-0.243610849763663
7125	-0.240869197995812
7156.25	-0.237635572969293
7187.5	-0.233918827068733
7218.75	-0.229728767151756
7250	-0.225076130665558
7281.25	-0.219972559976168
7312.5	-0.214430574968254
7343.75	-0.208463543976588
7375	-0.202085653113445
7406.25	-0.195311874059192
7437.5	-0.188157930386191
7468.75	-0.180640262488841
7500	-0.17277599119516
7531.25	-0.164582880137684
7562.5	-0.156079296963709
7593.75	-0.14728417346698
7625	-0.138216964724813
7656.25	-0.128897607326386
7687.5	-0.119346476779463
7718.75	-0.109584344184211
7750	-0.0996323322639559
7781.25	-0.0895118708437019
7812.5	-0.0792446518681175
7843.75	-0.0688525840512867
7875	-0.0583577472509823
7906.25	-0.0477823466605014
7937.5	-0.0371486669111635
7968.75	-0.0264790261784639
8000	-0.0157957303845837


==> figures/coherence-measured-rir-8-3.tsv <==
0	0.914752627666612
31.25	0.923924342527357
62.5	0.960678042464501
93.75	0.989361673183867
125	0.9948563804816
156.25	0.995695881076158
187.5	0.978060523145929
218.75	0.974900060838001
250	0.992300054651127
281.25	0.974599107926119
312.5	0.966349955386752
343.75	0.975745333325952
375	0.940485594417657
406.25	0.923620890279728
437.5	0.865787170141274
468.75	0.760729282861022
500	0.859987600226375
531.25	0.896778697154779
562.5	0.964900206378413
593.75	0.907830189204175
625	0.873500025078878
656.25	0.852229157418867
687.5	0.724006422559319
718.75	0.702551718154031
750	0.632075328632631
781.25	0.582013773644755
812.5	0.591847237298753
843.75	0.586837753359522
875	0.559818811166074
906.25	0.657093523969348
937.5	0.588659563543101
968.75	0.648098347636216
1000	0.561601810419487
1031.25	0.495788699461937
1062.5	0.445996096287316
1093.75	0.563323785375265
1125	0.481553297219405
1156.25	0.429871964458033
1187.5	0.341412933613825
1218.75	0.265039419987042
1250	0.230821874923248
1281.25	0.310733539499877
1312.5	0.168828220644988
1343.75	0.251313350878449
1375	0.416257093193509
1406.25	0.347634292538862
1437.5	0.221274755410154
1468.75	0.0777129309424911
1500	0.16712842850809
1531.25	0.216035485726783
1562.5	0.152977377020498
1593.75	0.261655263594268
1625	0.116679081996939
1656.25	0.11555495702872
1687.5	0.074004779303904
1718.75	0.0250887409075682
1750	0.0292662711863183
1781.25	0.0195617640514253
1812.5	0.000734170386104607
1843.75	-0.116377751684597
1875	-0.233449179342069
1906.25	-0.18386512860918
1937.5	-0.198135313501025
1968.75	-0.133672111899617
2000	-0.215606053138269
2031.25	-0.268398075763644
2062.5	-0.245563738251064
2093.75	-0.281920187878874
2125	-0.331844626200328
2156.25	-0.454202736351666
2187.5	-0.252170280217233
2218.75	-0.249411001181293
2250	-0.35403108842048
2281.25	-0.292500514612933
2312.5	-0.355990674755851
2343.75	-0.23468960827646
2375	-0.228416464598908
2406.25	-0.3946432165141
2437.5	-0.308186500749888
2468.75	-0.237140910538202
2500	-0.425765188191351
2531.25	-0.459813263288712
2562.5	-0.264225019973793
2593.75	-0.438565701291726
2625	-0.517088257800312
2656.25	-0.372189333025149
2687.5	-0.461401187954684
2718.75	-0.325108891275539
2750	-0.173744623462871
2781.25	-0.442966013369696
2812.5	-0.495034087530751
2843.75	-0.345701690981027
2875	-0.409812861139116
2906.25	-0.364883061085523
2937.5	-0.358402128669806
2968.75	-0.325681645938541
3000	-0.390750131092814
3031.25	-0.43911532423265
3062.5	-0.42804979058105
3093.75	-0.342084824194912
3125	-0.382870739807154
3156.25	-0.266950279079
3187.5	-0.167203140932617
3218.75	-0.121289854492614
3250	-0.274611343509016
3281.25	-0.257087298391742
3312.5	-0.267959770921209
3343.75	-0.317827731957514
3375	-0.207993754272881
3406.25	-0.128522176149096
3437.5	-0.306146745319118
3468.75	-0.261642926389858
3500	-0.15904129060049
3531.25	-0.206715597513506
3562.5	-0.123937937993991
3593.75	-0.117887807392552
3625	-0.135153356305371
3656.25	-0.226946730332713
3687.5	-0.197036631811071
3718.75	-0.146798361514562
3750	0.0050669689137053
3781.25	-0.0118088504598918
3812.5	-0.0787696300778037
3843.75	-0.129425406765912
3875	-0.104124988039459
3906.25	-0.0223296754328296
3937.5	0.00812472049744027
3968.75	-0.0320024020814101
4000	-0.00057046409093884
4031.25	0.0662226566116484
4062.5	0.120404934389089
4093.75	0.243990291582814
4125	0.051755026751886
4156.25	0.125565235959817
4187.5	0.218889028157999
4218.75	0.23117306425456
4250	0.22465138891339
4281.25	0.194247331490946
4312.5	0.0997841333999281
4343.75	0.189514751969604
4375	0.294913572281786
4406.25	0.139935501928798
4437.5	0.169739578972789
4468.75	0.287878885853218
4500	0.39032712407419
4531.25	0.346558368472621
4562.5	0.366022295712191
4593.75	0.312886394537757
4625	0.188125144482328
4656.25	0.216786207643974
4687.5	0.231842710958563
4718.75	0.211240338923616
4750	0.281171368508477
4781.25	0.177395313646353
4812.5	0.216732379172171
4843.75	0.232057494047992
4875	0.268199048870025
4906.25	0.307140916883811
4937.5	0.294904722766629
4968.75	0.188609247999621
5000	0.0774596987678035
5031.25	0.248965105677347
5062.5	0.256763456294828
5093.75	0.293809326746193
5125	0.318517729132595
5156.25	0.3002915572854
5187.5	0.276520423407564
5218.75	0.178800860178538
5250	0.113081688937121
5281.25	0.0095359005250709
5312.5	0.0939395025785115
5343.75	0.293696641774394
5375	0.0610596262732694
5406.25	0.151720733141389
5437.5	0.141975364781032
5468.75	0.190567885870998
5500	0.11923952134672
5531.25	0.00533345481012062
5562.5	0.0862721107074953
5593.75	0.0948500866463155
5625	0.0647376799122671
5656.25	0.077962903914134
5687.5	0.0619830101107545
5718.75	0.0427251040616839
5750	0.0235749638448373
5781.25	0.100635171363908
5812.5	0.110936145428891
5843.75	-0.0211902580736497
5875	0.155117988640632
5906.25	0.013180105374243
5937.5	-0.0591636186795726
5968.75	0.166821117898387
6000	0.142507377562083
6031.25	0.119146878650708
6062.5	0.111378291525374
6093.75	0.151983887618131
6125	0.119728212921994
6156.25	0.238200536206633
6187.5	0.153018959041643
6218.75	-0.0235344058153126
6250	-0.129038591111888
6281.25	-0.0314472468948847
6312.5	0.0383765886415377
6343.75	-0.0823188184367245
6375	-0.0570294363419159
6406.25	-0.021208184469914
6437.5	-0.0602127914497987
6468.75	-0.0964335175181535
6500	-0.110582472490441
6531.25	-0.0551366588639025
6562.5	-0.0900286304404598
6593.75	-0.258722297203881
6625	-0.188954772990368
6656.25	-0.0970540595934728
6687.5	-0.15475305788843
6718.75	-0.189300898182078
6750	0.0122387249848409
6781.25	-0.114326663149239
6812.5	-0.0633172903154993
6843.75	-0.107990567908479
6875	-0.211426329220685
6906.25	-0.254774093057165
6937.5	-0.127338542014865
6968.75	-0.147358329416551
7000	-0.143568870568966
7031.25	-0.136904787108934
7062.5	-0.246674699770305
7093.75	-0.320296810254315
7125	-0.150977157601308
7156.25	-0.23934318021421
7187.5	-0.259881080116664
7218.75	-0.121920284493363
7250	0.114276763012601
7281.25	-0.0201716943416336
7312.5	0.0531509359666195
7343.75	-0.119930494822746
7375	-0.218822130578174
7406.25	-0.141166876354451
7437.5	-0.00645687784386116
7468.75	-0.0869600764937629
7500	-0.0377336576508891
7531.25	-0.0511493338472339
7562.5	-0.0567372134050538
7593.75	-0.281419654678287
7625	-0.225479134976861
7656.25	-0.062781753264727
7687.5	-0.160683868933319
7718.75	-0.146478960593296
7750	-0.0755136434692874
7781.25	0.0945626534255758
7812.5	-0.179192988842331
7843.75	-0.204619705876114
7875	-0.302639490931023
7906.25	-0.342408283146035
7937.5	-0.192643201225537
7968.75	-0.207533611737148
8000	-0.293397330636311


==> figures/coherence-measured-rir-9-1.tsv <==
0	1
31.25	0.999650493930454
62.5	0.998602415460421
93.75	0.996857083147081
125	0.994416692391329
156.25	0.991284312149943
187.5	0.987463880340109
218.75	0.982960197943823
250	0.977778921821769
281.25	0.97192655624839
312.5	0.965410443181949
343.75	0.958238751285445
375	0.950420463716254
406.25	0.941965364704406
437.5	0.93288402494133
468.75	0.923187785802871
500	0.912888742432247
531.25	0.901999725710451
562.5	0.890534283143434
593.75	0.878506658697117
625	0.865931771613
656.25	0.852825194238743
687.5	0.839203128909724
718.75	0.825082383919035
750	0.810480348614884
781.25	0.795414967665719
812.5	0.77990471453474
843.75	0.763968564206689
875	0.747625965210988
906.25	0.730896810986404
937.5	0.713801410633424
968.75	0.696360459101494
1000	0.678595006859093
1031.25	0.660526429095457
1062.5	0.642176394503404
1093.75	0.623566833693373
1125	0.604719907289285
1156.25	0.585657973757313
1187.5	0.566403557018971
1218.75	0.546979313900217
1250	0.527408001468459
1281.25	0.507712444309428
1312.5	0.48791550179591
1343.75	0.468040035400219
1375	0.448108876102168
1406.25	0.428144791944007
1437.5	0.408170455783465
1468.75	0.388208413295618
1500	0.368281051273779
1531.25	0.348410566279024
1562.5	0.328618933687281
1593.75	0.308927877182153
1625	0.289358838740814
1656.25	0.269932949159389
1687.5	0.250670999163241
1718.75	0.231593411146518
1750	0.212720211584179
1781.25	0.194071004158487
1812.5	0.175664943640697
1843.75	0.157520710567308
1875	0.13965648674883
1906.25	0.122089931647577
1937.5	0.10483815965941
1968.75	0.0879177183328305
2000	0.0713445675571359
2031.25	0.0551340597496811
2062.5	0.0393009210705511
2093.75	0.0238592336911641
2125	0.00882241914150389
2156.25	-0.00579677724117587
2187.5	-0.0199863007412346
2218.75	-0.0337348005520864
2250	-0.0470316419051397
2281.25	-0.0598669170251372
2312.5	-0.0722314548988009
2343.75	-0.0841168298457059
2375	-0.0955153688823247
2406.25	-0.106420157872229
2437.5	-0.116825046457479
2468.75	-0.126724651768277
2500	-0.136114360909999
2531.25	-0.144990332228791
2562.5	-0.153349495358904
2593.75	-0.161189550057015
2625	-0.168508963830744
2656.25	-0.175306968370616
2687.5	-0.181583554796629
2718.75	-0.187339467732597
2750	-0.192576198223288
2781.25	-0.197295975511313
2812.5	-0.201501757692546
2843.75	-0.205197221270663
2875	-0.208386749633175
2906.25	-0.211075420473047
2937.5	-0.213268992181663
2968.75	-0.214973889240555
3000	-0.21619718664087
3031.25	-0.216946593361061
3062.5	-0.217230434934798
3093.75	-0.21705763514244
3125	-0.216437696860807
3156.25	-0.215380682107227
3187.5	-0.213897191315075
3218.75	-0.211998341879144
3250	-0.209695746010279
3281.25	-0.207001487939687
3312.5	-0.203928100514287
3343.75	-0.200488541225298
3375	-0.196696167713054
3406.25	-0.192564712791722
3437.5	-0.188108259038238
3468.75	-0.183341212990306
3500	-0.178278278998776
3531.25	-0.172934432780086
3562.5	-0.167324894714785
3593.75	-0.161465102938336
3625	-0.155370686270577
3656.25	-0.149057437030244
3687.5	-0.142541283780968
3718.75	-0.135838264055024
3750	-0.128964497100958
3781.25	-0.121936156700942
3812.5	-0.114769444103347
3843.75	-0.107480561115654
3875	-0.100085683402263
3906.25	-0.092600934031257
3937.5	-0.0850423573134592
3968.75	-0.0774258929764689
4000	-0.0697673507155218
4031.25	-0.0620823851621843
4062.5	-0.054386471310952
4093.75	-0.0466948804428295
4125	-0.039022656583908
4156.25	-0.0313845935358336
4187.5	-0.0237952125138783
4218.75	-0.0162687404270843
4250	-0.008819088833656
4281.25	-0.00145983360343042
4312.5	0.00579580468215116
4343.75	0.01293497956358
4375	0.0199452367428377
4406.25	0.0268145313030143
4437.5	0.0335312440835954
4468.75	0.0400841971886399
4500	0.046462668606706
4531.25	0.0526564059230566
4562.5	0.0586556391063697
4593.75	0.0644510923539034
4625	0.0700339949808055
4656.25	0.0753960913410148
4687.5	0.0805296497689792
4718.75	0.0854274705331933
4750	0.0900828927943564
4781.25	0.0944898005627431
4812.5	0.0986426276511781
4843.75	0.102536361621802
4875	0.106166546726604
4906.25	0.10952928584348
4937.5	0.112621241411342
4968.75	0.115439635369566
5000	0.117982248108792
5031.25	0.120247416441814
5062.5	0.122234030604992
5093.75	0.123941530302275
5125	0.125369899805561
5156.25	0.126519662126736
5187.5	0.127391872278278
5218.75	0.127988109640865
5250	0.128310469457891
5281.25	0.128361553478267
5312.5	0.128144459770261
5343.75	0.127662771730484
5375	0.126920546313446
5406.25	0.125922301508349
5437.5	0.124673003090961
5468.75	0.123178050679575
5500	0.121443263125139
5531.25	0.119474863266634
5562.5	0.117279462083772
5593.75	0.114864042279955
5625	0.112235941329282
5656.25	0.109402834022148
5687.5	0.106372714544682
5718.75	0.103153878127906
5750	0.0997549023030492
5781.25	0.096184627799957
5812.5	0.0924521391259479
5843.75	0.0885667448628355
5875	0.0845379577201028
5906.25	0.0803754743824414
5937.5	0.0760891551899984
5968.75	0.0716890036897497
6000	0.0671851460964176
6031.25	0.0625878107012793
6062.5	0.0579073072670681
6093.75	0.0531540064469705
6125	0.0483383192654276
6156.25	0.0434706766981217
6187.5	0.0385615093880971
6218.75	0.0336212275345009
6250	0.0286602009898776
6281.25	0.0236887396013462
6312.5	0.0187170738303219
6343.75	0.0137553356847156
6375	0.00881353999675308
6406.25	0.00390156607871646
6437.5	-0.000970860211989978
6468.75	-0.0057941839680059
6500	-0.0105590382579634
6531.25	-0.015256260654831
6562.5	-0.0198769092393611
6593.75	-0.0244122780524921
6625	-0.0288539119717483
6656.25	-0.0331936209879049
6687.5	-0.0374234938594476
6718.75	-0.0415359111236594
6750	-0.0455235574444979
6781.25	-0.0493794332787827
6812.5	-0.0530968658436105
6843.75	-0.0566695193693179
6875	-0.0600914046237518
6906.25	-0.0633568876950605
6937.5	-0.0664606980216846
6968.75	-0.0693979356597085
7000	-0.0721640777792313
7031.25	-0.0747549843829077
7062.5	-0.0771669032413211
7093.75	-0.0793964740413519
7125	-0.0814407317452133
7156.25	-0.0832971091593251
7187.5	-0.0849634387136944
7218.75	-0.0864379534539518
7250	-0.0877192872496722
7281.25	-0.0888064742240607
7312.5	-0.0896989474115286
7343.75	-0.0903965366511059
7375	-0.0908994657250294
7406.25	-0.0912083487532253
7437.5	-0.0913241858557442
7468.75	-0.0912483580965231
7500	-0.0909826217231327
7531.25	-0.0905291017184133
7562.5	-0.0898902846811153
7593.75	-0.0890690110538299
7625	-0.0880684667176292
7656.25	-0.0868921739739192
7687.5	-0.0855439819350527
7718.75	-0.0840280563462491
7750	-0.0823488688623096
7781.25	-0.0805111858035192
7812.5	-0.0785200564159735
7843.75	-0.0763808006623591
7875	-0.0740989965699615
7906.25	-0.0716804671633563
7937.5	-0.0691312670098696
7968.75	-0.0664576684064681
8000	-0.0636661472372499


==> figures/coherence-measured-rir-9-2.tsv <==
0	1
31.25	0.999475754639685
62.5	0.997903843034318
93.75	0.995286737169922
125	0.991628552223498
156.25	0.9869350393727
187.5	0.981213575747871
218.75	0.974473151544858
250	0.966724354322247
281.25	0.957979350511828
312.5	0.948251864176206
343.75	0.937557153052496
375	0.925911981926046
406.25	0.913334593382998
437.5	0.899844675995292
468.75	0.885463329996428
500	0.870213030510862
531.25	0.854117588404404
562.5	0.837202108827313
593.75	0.819492947525976
625	0.801017665003142
656.25	0.781804978610581
687.5	0.761884712661787
718.75	0.741287746655932
750	0.720045961707711
781.25	0.69819218528092
812.5	0.675760134326705
843.75	0.652784356930249
875	0.629300172572347
906.25	0.60534361111479
937.5	0.580951350620738
968.75	0.556160654123314
1000	0.531009305457492
1031.25	0.505535544272001
1062.5	0.479778000339327
1093.75	0.453775627283132
1125	0.42756763584334
1156.25	0.401193426799881
1187.5	0.374692523676602
1218.75	0.348104505347134
1250	0.321468938664554
1281.25	0.294825311236514
1312.5	0.268212964467105
1343.75	0.241671026986111
1375	0.215238348585426
1406.25	0.188953434781375
1437.5	0.162854382120348
1468.75	0.13697881434367
1500	0.111363819525867
1531.25	0.0860458882986036
1562.5	0.0610608532703519
1593.75	0.0364438297495485
1625	0.0122291578764292
1656.25	-0.0115496537340226
1687.5	-0.0348599827384985
1718.75	-0.0576701461047704
1750	-0.0799494513509789
1781.25	-0.101668245895174
1812.5	-0.122797964429105
1843.75	-0.143311174234027
1875	-0.163181618360272
1906.25	-0.182384256596336
1937.5	-0.200895304157512
1968.75	-0.218692268028406
2000	-0.235753980898114
2031.25	-0.252060632631426
2062.5	-0.267593799224082
2093.75	-0.282336469194825
2125	-0.296273067371888
2156.25	-0.309389476036416
2187.5	-0.321673053390306
2218.75	-0.33311264932099
2250	-0.343698618440733
2281.25	-0.353422830383141
2312.5	-0.362278677344692
2343.75	-0.370261078864246
2375	-0.37736648383865
2406.25	-0.383592869777694
2437.5	-0.388939739306785
2468.75	-0.393408113930861
2500	-0.397000525078074
2531.25	-0.399721002446857
2562.5	-0.401575059684935
2593.75	-0.402569677433766
2625	-0.402713283776727
2656.25	-0.402015732134142
2687.5	-0.400488276652908
2718.75	-0.398143545143038
2750	-0.394995509617939
2781.25	-0.391059454499557
2812.5	-0.386351942553776
2843.75	-0.380890778625541
2875	-0.374694971247131
2906.25	-0.367784692196839
2937.5	-0.360181234088938
2968.75	-0.351906966079353
3000	-0.342985287774751
3031.25	-0.333440581435946
3062.5	-0.323298162569485
3093.75	-0.312584229004088
3125	-0.301325808551198
3156.25	-0.28955070535135
3187.5	-0.277287445010251
3218.75	-0.264565218630492
3250	-0.251413825846629
3281.25	-0.237863616972958
3312.5	-0.223945434374713
3343.75	-0.209690553174577
3375	-0.195130621407386
3406.25	-0.180297599736615
3437.5	-0.165223700846796
3468.75	-0.149941328626312
3500	-0.134483017255099
3531.25	-0.118881370311676
3562.5	-0.103169000013564
3593.75	-0.0873784667045918
3625	-0.0715422187018442
3656.25	-0.0556925326139571
3687.5	-0.0398614542413283
3718.75	-0.0240807401673593
3750	-0.0083818001482573
3781.25	0.00720435959291374
3812.5	0.0226471920642234
3843.75	0.0379166640934422
3875	0.0529833097080814
3906.25	0.0678182822103992
3937.5	0.0823934048536273
3968.75	0.0966812200285844
4000	0.110655036872953
4031.25	0.12428897721876
4062.5	0.137558019796993
4093.75	0.150438042621857
4125	0.162905863480885
4156.25	0.17493927846091
4187.5	0.186517098443908
4218.75	0.197619183510771
4250	0.20822647519523
4281.25	0.218321026534487
4312.5	0.227886029867429
4343.75	0.236905842335792
4375	0.245366009048167
4406.25	0.253253283871323
4437.5	0.260555647818011
4468.75	0.267262325005076
4500	0.273363796160463
4531.25	0.278851809662491
4562.5	0.283719390099519
4593.75	0.287960844342961
4625	0.291571765131395
4656.25	0.294549032168302
4687.5	0.296890810740756
4718.75	0.298596547871128
4750	0.299666966018573
4781.25	0.300104054351764
4812.5	0.299911057618914
4843.75	0.29909246264571
4875	0.297653982496254
4906.25	0.295602538336489
4937.5	0.292946239043939
4968.75	0.289694358611758
5000	0.285857311399251
5031.25	0.281446625284965
5062.5	0.276474912782398
5093.75	0.270955840182057
5125	0.264904094787272
5156.25	0.258335350314615
5187.5	0.251266230533116
5218.75	0.243714271219649
5250	0.235697880510873
5281.25	0.227236297734957
5312.5	0.218349550809035
5343.75	0.209058412290804
5375	0.199384354175037
5406.25	0.189349501527907
5437.5	0.17897658505402
5468.75	0.168288892692747
5500	0.157310220342121
5531.25	0.146064821809842
5562.5	0.134577358092198
5593.75	0.122872846082644
5625	0.110976606812559
5656.25	0.098914213327328
5687.5	0.0867114383011881
5718.75	0.0743942014945315
5750	0.0619885171572685
5781.25	0.0495204414816366
5812.5	0.0370160202074152
5843.75	0.0245012364818473
5875	0.0120019590757429
5906.25	-0.000456108943786624
5937.5	-0.0128474809847579
5968.75	-0.025146937048111
6000	-0.0373295730956772
6031.25	-0.0493708495739217
6062.5	-0.0612466390010372
6093.75	-0.0729332725271046
6125	-0.0844075853793473
6156.25	-0.0956469611070199
6187.5	-0.106629374543077
6218.75	-0.117333433402603
6250	-0.127738418440906
6281.25	-0.13782432209731
6312.5	-0.147571885553858
6343.75	-0.156962634141539
6375	-0.165978911030143
6406.25	-0.174603909141391
6437.5	-0.182821701228772
6468.75	-0.190617268071262
6500	-0.197976524732043
6531.25	-0.20488634483732
6562.5	-0.211334582834385
6593.75	-0.217310094192222
6625	-0.222802753512152
6656.25	-0.227803470520239
6687.5	-0.232304203917498
6718.75	-0.236297973068237
6750	-0.239778867511261
6781.25	-0.242742054282992
6812.5	-0.245183783045968
6843.75	-0.247101389020556
6875	-0.248493293722073
6906.25	-0.249359003509881
6937.5	-0.249699105959341
6968.75	-0.249515264071804
7000	-0.248810208342077
7031.25	-0.247587726706993
7062.5	-0.245852652402862
7093.75	-0.243610849763663
7125	-0.240869197995812
7156.25	-0.237635572969293
7187.5	-0.233918827068733
7218.75	-0.229728767151756
7250	-0.225076130665558
7281.25	-0.219972559976168
7312.5	-0.214430574968254
7343.75	-0.208463543976588
7375	-0.202085653113445
7406.25	-0.195311874059192
7437.5	-0.188157930386191
7468.75	-0.180640262488841
7500	-0.17277599119516
7531.25	-0.164582880137684
7562.5	-0.156079296963709
7593.75	-0.14728417346698
7625	-0.138216964724813
7656.25	-0.128897607326386
7687.5	-0.119346476779463
7718.75	-0.109584344184211
7750	-0.0996323322639559
7781.25	-0.0895118708437019
7812.5	-0.0792446518681175
7843.75	-0.0688525840512867
7875	-0.0583577472509823
7906.25	-0.0477823466605014
7937.5	-0.0371486669111635
7968.75	-0.0264790261784639
8000	-0.0157957303845837


==> figures/coherence-measured-rir-9-3.tsv <==
0	0.982739412014035
31.25	0.98389361202309
62.5	0.992005807201387
93.75	0.99458693417212
125	0.991910719973779
156.25	0.988477189296395
187.5	0.962158354898561
218.75	0.989176097721592
250	0.985969837557092
281.25	0.940280106160147
312.5	0.923521447652178
343.75	0.831584387142936
375	0.889608524965125
406.25	0.908245885693793
437.5	0.831354801422856
468.75	0.868260705409026
500	0.960208169015512
531.25	0.926016387062684
562.5	0.920105497513659
593.75	0.819480477880676
625	0.756701587923392
656.25	0.800523098794845
687.5	0.747142020976843
718.75	0.68093418822579
750	0.642031127569985
781.25	0.689799905083236
812.5	0.714672622941908
843.75	0.789967514205655
875	0.789708611676321
906.25	0.809710428130951
937.5	0.797580538828418
968.75	0.72350141858849
1000	0.634506290630422
1031.25	0.670385256077999
1062.5	0.69073164121703
1093.75	0.729946636895316
1125	0.659172771256829
1156.25	0.5704808589364
1187.5	0.562056242641141
1218.75	0.517660260120293
1250	0.299979841648337
1281.25	0.53523686419257
1312.5	0.684704267652775
1343.75	0.649902134010503
1375	0.586684105278289
1406.25	0.431967658702092
1437.5	0.587490164027404
1468.75	0.585010643342026
1500	0.466346468337862
1531.25	0.548786787452967
1562.5	0.499636234329872
1593.75	0.395056701680364
1625	0.426170237563055
1656.25	0.301161199454638
1687.5	0.350163226027832
1718.75	0.562970052498856
1750	0.236452476960277
1781.25	0.12469380077766
1812.5	0.325145296370737
1843.75	0.271666700260243
1875	0.0373365383602339
1906.25	0.0013103341545817
1937.5	-0.017375236733263
1968.75	-0.015218507248932
2000	0.0152377267823666
2031.25	-0.0756518516211924
2062.5	-0.057047088135047
2093.75	-0.166594143694941
2125	-0.0115391393338331
2156.25	-0.0562650891148706
2187.5	-0.0688508670721559
2218.75	-0.315507351260012
2250	-0.346592628882158
2281.25	-0.209435019414427
2312.5	-0.0258807624671117
2343.75	-0.313280584366822
2375	-0.54342003092452
2406.25	-0.26183907176506
2437.5	0.0481550592689747
2468.75	-0.00856143397218277
2500	0.121740924240461
2531.25	0.14026365334832
2562.5	0.0462217625886796
2593.75	-0.188519949787791
2625	-0.0356124147374402
2656.25	-0.092120158523092
2687.5	-0.238845015538733
2718.75	-0.380940336265193
2750	-0.102025117852436
2781.25	0.207426063404434
2812.5	0.0647900265166527
2843.75	-0.277522785439464
2875	-0.174196586167142
2906.25	-0.0482711766808114
2937.5	-0.468569038882989
2968.75	-0.0282286836606536
3000	0.0136987513547948
3031.25	-0.143126851161575
3062.5	-0.514476932566454
3093.75	-0.208412094006133
3125	-0.255589133836355
3156.25	-0.330749353239342
3187.5	-0.108287626235373
3218.75	-0.0724648591519433
3250	-0.10979119570358
3281.25	-0.10085877567106
3312.5	0.0545021953516495
3343.75	-0.123279467254878
3375	-0.324337365422588
3406.25	-0.267990674224104
3437.5	-0.401018534807456
3468.75	-0.239288001143471
3500	-0.0499234289470484
3531.25	-0.185046820094874
3562.5	-0.462505803380426
3593.75	-0.399389747214504
3625	-0.533753158498097
3656.25	-0.416304515306323
3687.5	-0.335448497096048
3718.75	-0.172497549534012
3750	0.157570715315336
3781.25	0.155858374782797
3812.5	0.181103285109153
3843.75	0.0486830873982574
3875	-0.228167100734389
3906.25	-0.296821238713357
3937.5	-0.200522638647895
3968.75	-0.0448320221870257
4000	0.0296245444964423
4031.25	0.0450240427222435
4062.5	-0.00216119149743264
4093.75	0.156849464043988
4125	0.0916888249610818
4156.25	0.144831723218872
4187.5	0.197957819936559
4218.75	0.0395781573881621
4250	-0.048322765435153
4281.25	-0.129684998743583
4312.5	-0.138728766168954
4343.75	-0.200436985892907
4375	0.212555198503846
4406.25	0.340747257670917
4437.5	0.129337918977991
4468.75	0.176082688316818
4500	0.179183546376421
4531.25	-0.105827269872236
4562.5	-0.141821368379943
4593.75	-0.134331552528487
4625	0.0450639521304286
4656.25	0.258386037605281
4687.5	0.0576632616219015
4718.75	0.0803530185963719
4750	0.268502722830228
4781.25	0.119309406101143
4812.5	0.357532679126042
4843.75	0.243102371435998
4875	0.0612686761507969
4906.25	-0.150907340206967
4937.5	-0.00106800335322962
4968.75	0.0825829411037195
5000	0.159998412862771
5031.25	0.184873927099284
5062.5	0.182684801807185
5093.75	0.276361804445597
5125	0.133709290292871
5156.25	0.0598714553058731
5187.5	0.146846100787173
5218.75	0.256502507070385
5250	0.0723776014752944
5281.25	0.233807376088191
5312.5	0.253605392255969
5343.75	0.217508349419203
5375	0.151268583100023
5406.25	0.371740387030306
5437.5	0.265448007161188
5468.75	0.0726798693178805
5500	0.143915368308771
5531.25	0.148352827327307
5562.5	-0.0549774455629879
5593.75	-0.231556187878946
5625	-0.014661486506169
5656.25	-0.0816530419154073
5687.5	-0.250637626752738
5718.75	-0.12559357426243
5750	-0.0472161503395879
5781.25	-0.00649412324204857
5812.5	0.0253767968198639
5843.75	0.158072262118015
5875	0.0669410867467778
5906.25	-0.0734666434175427
5937.5	0.220642147901047
5968.75	0.250999373299331
6000	0.172808103524327
6031.25	0.143730856150915
6062.5	0.230849935464873
6093.75	0.0482056554587538
6125	-0.0479139230400742
6156.25	0.119966249607656
6187.5	0.115707056057114
6218.75	0.0970249417904774
6250	-0.0750823123278472
6281.25	0.125267947759622
6312.5	-0.0516967658408966
6343.75	-0.264978438405524
6375	-0.0883015591492908
6406.25	-0.0997220141962906
6437.5	-0.365503695455438
6468.75	-0.359254667028501
6500	-0.310863294656364
6531.25	-0.192821072688441
6562.5	-0.391154396023234
6593.75	-0.319382141739542
6625	-0.247650773231824
6656.25	-0.221114787952757
6687.5	-0.293157278578125
6718.75	-0.0963427318281916
6750	-0.187822387303632
6781.25	-0.280137004358938
6812.5	-0.153980163474152
6843.75	-0.0310337453843676
6875	-0.142205005487713
6906.25	-0.27662895728533
6937.5	-0.439863785222844
6968.75	-0.291472317833692
7000	-0.137577576305595
7031.25	-0.109227439671959
7062.5	-0.159874040489818
7093.75	-0.148093039770071
7125	0.0687358470022773
7156.25	0.000310198424481564
7187.5	0.0314033011336445
7218.75	-0.167423324833318
7250	-0.207319429926708
7281.25	-0.198002358077092
7312.5	-0.156950282460915
7343.75	-0.384328525833018
7375	-0.218087656009618
7406.25	-0.127041157679945
7437.5	-0.14632362233182
7468.75	-0.106174475771694
7500	0.0852157332554375
7531.25	-0.03660379049495
7562.5	-0.157368850362707
7593.75	-0.173346061935889
7625	-0.358287976004433
7656.25	-0.322445868918782
7687.5	-0.166048982673931
7718.75	-0.152010830081892
7750	-0.151186433090772
7781.25	-0.0775803413794386
7812.5	-0.0515679199024212
7843.75	-0.136941745682282
7875	-0.246111622051621
7906.25	-0.215938346282616
7937.5	-0.0983178436532568
7968.75	-0.277381950992528
8000	-0.345110520579379


==> figures/coherence-simulated-rir-1-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-simulated-rir-1-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-simulated-rir-1-3.tsv <==
0	0.996622365741828
0.03125	0.995556625898654
0.0625	0.976028743069158
0.09375	0.997792052527661
0.125	0.998782899927527
0.15625	0.993286594148181
0.1875	0.988929097843127
0.21875	0.978472509604458
0.25	0.985082999303289
0.28125	0.953725895995218
0.3125	0.912457243862865
0.34375	0.902130337558621
0.375	0.927935676632948
0.40625	0.918612770409975
0.4375	0.892673155501867
0.46875	0.899243893190446
0.5	0.87195542183416
0.53125	0.866034872947748
0.5625	0.837463344123433
0.59375	0.740692942297584
0.625	0.814288936805193
0.65625	0.891617404955766
0.6875	0.840264043536571
0.71875	0.837176132589453
0.75	0.855581191881192
0.78125	0.797334217612273
0.8125	0.81204922776954
0.84375	0.757694757868232
0.875	0.732742517377679
0.90625	0.752270790480771
0.9375	0.714652006776079
0.96875	0.665959039549965
1	0.618701122758679
1.03125	0.679285310860089
1.0625	0.721693772583837
1.09375	0.693091676331318
1.125	0.564273001299345
1.15625	0.532912955528777
1.1875	0.498317653490473
1.21875	0.534682517997243
1.25	0.519809551452898
1.28125	0.346832176601273
1.3125	0.394331679237447
1.34375	0.474872431717638
1.375	0.493743948786502
1.40625	0.364956514136973
1.4375	0.344734234940342
1.46875	0.315736230502545
1.5	0.253819980687275
1.53125	0.266270372944381
1.5625	0.317733710538501
1.59375	0.347472591644919
1.625	0.296820861733275
1.65625	0.25917964556522
1.6875	0.219923651884645
1.71875	0.522688204101133
1.75	0.339197997162081
1.78125	0.0987347324397056
1.8125	0.161275845589018
1.84375	0.059299318619999
1.875	0.169267029569618
1.90625	0.0433258557826487
1.9375	0.0634971669437637
1.96875	-0.0628163457745733
2	-0.00697731490851083
2.03125	0.00223606145614851
2.0625	-0.124240944577367
2.09375	-0.0413793589800052
2.125	-0.235118344390692
2.15625	-0.317322432532146
2.1875	-0.136800465292542
2.21875	-0.0853975739505496
2.25	-0.243347886036124
2.28125	-0.312225785082834
2.3125	-0.478271693545698
2.34375	-0.0459957288696557
2.375	0.151169778278001
2.40625	-0.0516324858502142
2.4375	-0.055532364652527
2.46875	-0.16389346528819
2.5	-0.102170918040435
2.53125	-0.0462310468736317
2.5625	-0.0550130355620037
2.59375	-0.404353623897537
2.625	-0.255812223747031
2.65625	-0.196650220772971
2.6875	-0.234053636089381
2.71875	-0.145006640024207
2.75	0.156419226931281
2.78125	-0.144661196534641
2.8125	-0.166827059255306
2.84375	-0.112387381205712
2.875	-0.328540394929738
2.90625	-0.201211189751567
2.9375	-0.256294118417939
2.96875	-0.323913217862091
3	-0.300848557929237
3.03125	0.0284687734001325
3.0625	0.0103522021641657
3.09375	-0.260385014553307
3.125	-0.319523569717671
3.15625	-0.335740822738976
3.1875	-0.359000318340538
3.21875	-0.14290774485059
3.25	-0.134206255082608
3.28125	-0.165841688323274
3.3125	-0.351699788852784
3.34375	-0.237368457729076
3.375	-0.116048323833703
3.40625	-0.193350436142043
3.4375	-0.105647290867949
3.46875	-0.170745388966119
3.5	-0.159613782401092
3.53125	-0.130923273275557
3.5625	-0.160396386864705
3.59375	-0.163799957831988
3.625	-0.122709907871286
3.65625	-0.105528743255415
3.6875	-0.121834202089274
3.71875	-0.338996100393136
3.75	-0.27872283636649
3.78125	-0.0615765006509278
3.8125	-0.473256494557626
3.84375	-0.232073073482877
3.875	0.0295634028533781
3.90625	-0.0415518776175899
3.9375	-0.0322367520569042
3.96875	0.0219494966323736
4	0.0636451388015041
4.03125	-0.163235381989247
4.0625	-0.0332353112152139
4.09375	0.0117137974557505
4.125	-0.0743707814669635
4.15625	0.0258311359615202
4.1875	0.00486577540030369
4.21875	-0.106297752351392
4.25	-0.044034885569089
4.28125	-0.137756600922443
4.3125	0.0425315884748022
4.34375	0.201270845063003
4.375	0.124422231803269
4.40625	-0.149596676088257
4.4375	-0.14516189601787
4.46875	-0.134943513800518
4.5	-0.0844999931961331
4.53125	0.0395608023534013
4.5625	-0.0916768484766734
4.59375	0.177190195514612
4.625	0.0700882663842603
4.65625	0.133239564266954
4.6875	-0.113281860977343
4.71875	0.0737443591523501
4.75	0.22133102798444
4.78125	0.198422037742568
4.8125	0.28527783719222
4.84375	0.142670400645482
4.875	0.102782950426803
4.90625	-0.118405387646099
4.9375	-0.0958930365200398
4.96875	0.0943116760748286
5	0.0956723760061864
5.03125	-0.164140398467287
5.0625	-0.372747722127743
5.09375	-0.138318967092816
5.125	0.0505978680822102
5.15625	0.123351943679401
5.1875	0.101684149305504
5.21875	-0.0138593752329225
5.25	0.0517443687102624
5.28125	0.198371547114069
5.3125	0.245670907746218
5.34375	-0.0247175177162772
5.375	-0.0315642571314962
5.40625	0.0536967226680232
5.4375	0.247624293473237
5.46875	0.144470043780346
5.5	0.0234822185614759
5.53125	0.0188226890242925
5.5625	0.160083742969489
5.59375	0.182560075675035
5.625	0.123864904475693
5.65625	0.0830188481325207
5.6875	-0.0145900725732846
5.71875	-0.118208306314969
5.75	-0.27069615408771
5.78125	0.0693397889874347
5.8125	-0.000358868802628847
5.84375	0.0656377800745006
5.875	0.157987731855589
5.90625	0.0984890960906883
5.9375	-0.0534627622595258
5.96875	-0.0690138971133797
6	-0.0298581605956183
6.03125	-0.0387919942158028
6.0625	0.22219022520196
6.09375	-0.153883896680081
6.125	-0.295810817015118
6.15625	-0.195894297390789
6.1875	0.0931935920903544
6.21875	0.134099542663081
6.25	0.296183086381511
6.28125	0.114644979217711
6.3125	0.165653004599292
6.34375	0.251536137236867
6.375	0.131362102938415
6.40625	-0.0538938306234854
6.4375	-0.111435216844833
6.46875	0.186108925144665
6.5	0.145493424307221
6.53125	0.0381031816109864
6.5625	-0.0143759558073357
6.59375	0.033254739269165
6.625	0.0665695114369673
6.65625	0.0809739033059202
6.6875	0.0249076412005528
6.71875	0.190229783388503
6.75	0.167567793408214
6.78125	-0.0596221134975554
6.8125	-0.196206667756603
6.84375	-0.240620379761714
6.875	-0.144128507447829
6.90625	-0.211419957064044
6.9375	-0.274864974901653
6.96875	-0.322536781317076
7	0.103479562140155
7.03125	0.111159268859058
7.0625	-0.0205329827089882
7.09375	-0.0384669143843462
7.125	-0.0288161843817587
7.15625	-0.0195074365392474
7.1875	-0.0451094138799493
7.21875	-0.0126978424844073
7.25	-0.148145201097942
7.28125	-0.13521518919711
7.3125	-0.129774577078816
7.34375	-0.141578550714325
7.375	-0.367895131625763
7.40625	-0.418891310468907
7.4375	0.181361818223301
7.46875	0.136527214357652
7.5	-0.0844367066625258
7.53125	-0.0967409514435844
7.5625	-0.0610166331541487
7.59375	-0.172937646752494
7.625	-0.271261293670193
7.65625	-0.15346554282566
7.6875	-0.182677062948015
7.71875	-0.102699893689942
7.75	0.0917974988131801
7.78125	-0.141550824255925
7.8125	-0.40261611714531
7.84375	-0.0986700798973849
7.875	-0.00953990545568259
7.90625	0.00834506631267672
7.9375	0.060731606026065
7.96875	0.0759214227537613
8	0.219755939505219


==> figures/coherence-simulated-rir-2-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-simulated-rir-2-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-simulated-rir-2-3.tsv <==
0	0.982796818219501
0.03125	0.991262736171322
0.0625	0.995741774998519
0.09375	0.994058314938941
0.125	0.994065924735212
0.15625	0.9905409020443
0.1875	0.982275993629102
0.21875	0.985581828220661
0.25	0.976514558049776
0.28125	0.976072010411532
0.3125	0.967334934368341
0.34375	0.949797936870344
0.375	0.953175686847058
0.40625	0.949801436336171
0.4375	0.938807707705721
0.46875	0.939459503788018
0.5	0.907542924400709
0.53125	0.906344268685385
0.5625	0.880368279875716
0.59375	0.860204101295624
0.625	0.846002569469163
0.65625	0.80732627886952
0.6875	0.814951714237529
0.71875	0.825751600842745
0.75	0.79786566909885
0.78125	0.768838518721328
0.8125	0.757198267515379
0.84375	0.765964141363781
0.875	0.74425911367385
0.90625	0.675690797196708
0.9375	0.715316811933985
0.96875	0.635588694656224
1	0.570096699862733
1.03125	0.585574233624692
1.0625	0.601474080004716
1.09375	0.573868223540846
1.125	0.606904043573698
1.15625	0.508117564392405
1.1875	0.477783638288412
1.21875	0.486242689664814
1.25	0.526899266779533
1.28125	0.462540233836345
1.3125	0.443664470740141
1.34375	0.464217515229543
1.375	0.409946895772488
1.40625	0.382404007187211
1.4375	0.420779554726995
1.46875	0.431129934955693
1.5	0.382384841005078
1.53125	0.45237096370758
1.5625	0.310838426707221
1.59375	0.229137509504174
1.625	0.256481100016767
1.65625	0.245714223325703
1.6875	0.190926899028431
1.71875	0.224243233112044
1.75	0.325375809400926
1.78125	0.334353532201548
1.8125	0.148119477876036
1.84375	0.149519717580828
1.875	0.0800615577309442
1.90625	0.0503913125587783
1.9375	0.0285685258908817
1.96875	-0.059020210452808
2	0.0548503208139285
2.03125	0.00966112897727905
2.0625	0.0501165208232051
2.09375	0.0603690474523974
2.125	0.0581292838028196
2.15625	-0.0431292168430487
2.1875	-0.185021469702947
2.21875	-0.0715256137482146
2.25	0.0541324267497238
2.28125	-0.105289521264968
2.3125	-0.229643714337035
2.34375	-0.159197742847596
2.375	-0.194964262246995
2.40625	-0.242807087379663
2.4375	-0.116953104321177
2.46875	-0.0586045557859806
2.5	-0.150500857852986
2.53125	-0.228699083469099
2.5625	-0.274184117074501
2.59375	-0.265003968834906
2.625	-0.247668028003354
2.65625	-0.234434405368258
2.6875	-0.178498067395903
2.71875	-0.166372696151058
2.75	-0.23604281666287
2.78125	-0.24670337616369
2.8125	-0.130031650461397
2.84375	-0.182090467177279
2.875	-0.22028667422098
2.90625	-0.304245705488004
2.9375	-0.234703480324983
2.96875	-0.104208453898686
3	-0.227607095629063
3.03125	-0.21373964893714
3.0625	-0.0714934843146015
3.09375	-0.193704230521728
3.125	-0.199525492155484
3.15625	-0.221493481674438
3.1875	-0.145841485428272
3.21875	-0.178454879587724
3.25	-0.200034751008243
3.28125	-0.219253727855774
3.3125	-0.126625877405533
3.34375	-0.0988119002575571
3.375	-0.187633518546158
3.40625	-0.188311439228293
3.4375	-0.159655149469105
3.46875	-0.190490743293656
3.5	-0.108551748264368
3.53125	-0.300903303099297
3.5625	-0.196166102152131
3.59375	-0.156801991041241
3.625	-0.0299466884386259
3.65625	-0.165871574913077
3.6875	-0.25198641993869
3.71875	-0.139437732916263
3.75	-0.0895778632219699
3.78125	-0.0391886604730601
3.8125	-0.16869146315995
3.84375	-0.091116963845999
3.875	-0.132680355357157
3.90625	-0.137286688353221
3.9375	-0.0774455328994909
3.96875	-0.0706094626253418
4	0.0410222502872296
4.03125	-0.0147649322156826
4.0625	-0.150635864142151
4.09375	-0.104110728089191
4.125	0.0903021098956054
4.15625	-0.0234612789055054
4.1875	-0.0347084959439854
4.21875	0.149620588823434
4.25	0.219618766774028
4.28125	0.168164144198207
4.3125	0.0016072906044508
4.34375	-0.0345936011124693
4.375	-0.0115935486099492
4.40625	0.0268648187715241
4.4375	0.181259129005378
4.46875	-0.00489180985869366
4.5	0.0694387882689911
4.53125	0.17804180164514
4.5625	0.166655619380624
4.59375	0.159029651171931
4.625	0.0101070370450031
4.65625	-0.0437297776015092
4.6875	0.0577737688194253
4.71875	0.139730850485065
4.75	0.0567686684534098
4.78125	0.118537900230885
4.8125	0.184390970950503
4.84375	0.150373444666739
4.875	0.216137232970481
4.90625	0.135646288450021
4.9375	0.144616035745834
4.96875	0.217356654009185
5	0.124177425520989
5.03125	0.168827773755772
5.0625	0.235858377075627
5.09375	0.217726081654654
5.125	0.173242670260457
5.15625	0.222659485237497
5.1875	0.145306885612255
5.21875	0.0395832485569908
5.25	0.171437789716502
5.28125	0.121970623427906
5.3125	0.173610854554441
5.34375	0.248603870275353
5.375	0.225310585296625
5.40625	0.169816730904637
5.4375	0.235318904354513
5.46875	0.274761926476775
5.5	0.280152957056864
5.53125	0.246121983156739
5.5625	0.0490918072561602
5.59375	0.104553723226539
5.625	0.112488819849439
5.65625	0.0303274643205806
5.6875	0.0145931989889052
5.71875	0.145972527841877
5.75	0.167633023711844
5.78125	0.285155264351737
5.8125	0.314996051182314
5.84375	0.212863799160217
5.875	0.127667010798869
5.90625	0.0618560694202471
5.9375	-0.0156814200767615
5.96875	0.0450780683571043
6	-0.0722753878296641
6.03125	0.00224447454761462
6.0625	0.00246967056648942
6.09375	0.00744740809992011
6.125	0.0939891798075572
6.15625	-0.0222521947777252
6.1875	0.0245906912084896
6.21875	0.149662549151148
6.25	0.157756498875729
6.28125	0.103310286577653
6.3125	0.0644700882859776
6.34375	0.0118691736486894
6.375	0.0800535365344586
6.40625	0.0266429857497519
6.4375	-0.0850874532847041
6.46875	-0.138415300520468
6.5	-0.153555176969368
6.53125	-0.17630589116222
6.5625	-0.00100798681956139
6.59375	-0.0356366397124056
6.625	-0.0771172112217157
6.65625	-0.00870128526534334
6.6875	0.00538598185583264
6.71875	-0.0911042901831629
6.75	0.00570751627176275
6.78125	-0.0407162646268338
6.8125	-0.119202653101094
6.84375	-0.114125619920729
6.875	-0.234622226367766
6.90625	-0.158827263630184
6.9375	-0.0180535424925828
6.96875	0.0387720920703691
7	0.0509218524194085
7.03125	0.0116413555736316
7.0625	-0.0688229174140975
7.09375	-0.0307718849061775
7.125	-0.110169904590323
7.15625	-0.0750644728559797
7.1875	-0.0619771845109591
7.21875	-0.125383502343628
7.25	-0.160537430178394
7.28125	-0.121923848562248
7.3125	-0.0604148166141529
7.34375	-0.00388940185947724
7.375	-0.0203136462354172
7.40625	0.00546218691194442
7.4375	-0.192132390572467
7.46875	-0.312385821181225
7.5	-0.1883354046047
7.53125	-0.0440479036952783
7.5625	-0.0899789426462818
7.59375	-0.123211338701312
7.625	0.0411656086785979
7.65625	-0.148514254826228
7.6875	-0.14944346923643
7.71875	-0.0164463949233644
7.75	-0.0337100148362153
7.78125	-0.0469354915726472
7.8125	-0.0151771964537232
7.84375	-0.19580806364681
7.875	-0.303523197843475
7.90625	0.00576571693672317
7.9375	-0.0315043875835
7.96875	-0.0351505450710494
8	-0.0138515684210536


==> figures/coherence-simulated-rir-3-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-simulated-rir-3-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-simulated-rir-3-3.tsv <==
0	0.990384752954257
0.03125	0.99365281334393
0.0625	0.969901127178986
0.09375	0.996884151717221
0.125	0.998478893030908
0.15625	0.987127643302811
0.1875	0.983615426436391
0.21875	0.990247635981724
0.25	0.97133370095188
0.28125	0.921608370592011
0.3125	0.903188129504178
0.34375	0.893409436192899
0.375	0.931384225958009
0.40625	0.904563549180698
0.4375	0.922932286688494
0.46875	0.876941697801398
0.5	0.875961381407049
0.53125	0.847681376892607
0.5625	0.86348417199403
0.59375	0.769176867662001
0.625	0.770156217353413
0.65625	0.792941798905817
0.6875	0.77067863614898
0.71875	0.732241835433978
0.75	0.784967815050188
0.78125	0.663353537140315
0.8125	0.495966423994474
0.84375	0.633388354183349
0.875	0.687547442454725
0.90625	0.551465806409933
0.9375	0.563475376463581
0.96875	0.618926630650907
1	0.618419611200523
1.03125	0.587978229121762
1.0625	0.368370651459947
1.09375	0.249949792203354
1.125	0.273926238210096
1.15625	0.189566289165452
1.1875	0.255927284673047
1.21875	0.388909179666975
1.25	0.418707604324986
1.28125	0.338334022416235
1.3125	0.123974277258991
1.34375	0.173622036598321
1.375	0.275546106104207
1.40625	0.183387838345427
1.4375	0.232304343792941
1.46875	0.218639883415147
1.5	0.100702714039787
1.53125	0.127577546487488
1.5625	0.110267100446089
1.59375	0.0718712225637153
1.625	-0.202067628060234
1.65625	-0.15527382710635
1.6875	-0.158354440528493
1.71875	-0.14797435175313
1.75	-0.0665318892756974
1.78125	-0.0330064396028405
1.8125	-0.146708767812843
1.84375	-0.159787882252824
1.875	-0.165446044455251
1.90625	-0.22687496431374
1.9375	-0.182565655549834
1.96875	-0.275851086524483
2	-0.131330342200495
2.03125	-0.110706976379382
2.0625	-0.353930198477383
2.09375	-0.308086609804495
2.125	-0.295775414059823
2.15625	-0.464888049990904
2.1875	-0.48496171632729
2.21875	-0.43103904158321
2.25	-0.499203189876319
2.28125	-0.497393882896243
2.3125	-0.538713173311387
2.34375	-0.373414330193874
2.375	-0.305148383635927
2.40625	-0.385163523505673
2.4375	-0.250346225674811
2.46875	-0.302798401275787
2.5	-0.201568751317713
2.53125	-0.458785030404224
2.5625	-0.560627002721444
2.59375	-0.447956344013943
2.625	-0.265047850348974
2.65625	-0.223790681089995
2.6875	-0.350513487380083
2.71875	-0.389934016472138
2.75	-0.417447356840564
2.78125	-0.4500921383221
2.8125	-0.41493942620078
2.84375	-0.53149545160083
2.875	-0.415024205960908
2.90625	-0.438894111150111
2.9375	-0.485070581455064
2.96875	-0.344653758957554
3	-0.209721726813491
3.03125	-0.237406165616762
3.0625	-0.320822670535728
3.09375	-0.593117785151417
3.125	-0.42176851239525
3.15625	-0.304772602008575
3.1875	-0.263713644266
3.21875	-0.334832734926895
3.25	-0.472739090499584
3.28125	-0.494551037521079
3.3125	-0.374703199313635
3.34375	-0.252186196166258
3.375	-0.108791619739548
3.40625	-0.228665582280049
3.4375	-0.289106148036714
3.46875	-0.121635996987939
3.5	-0.17828653499719
3.53125	0.0227144413456604
3.5625	0.100885723552924
3.59375	-0.243623195797959
3.625	-0.355397808345542
3.65625	-0.327137155636597
3.6875	-0.184817340832787
3.71875	-0.0372052665561626
3.75	-0.141999035511039
3.78125	-0.327287990142573
3.8125	-0.202445844271556
3.84375	-0.0398539680912974
3.875	0.0471784477820406
3.90625	-0.269403650645333
3.9375	-0.13013292709737
3.96875	-0.0741147158594219
4	-0.13833515299397
4.03125	-0.170533286697839
4.0625	0.113264858798786
4.09375	-0.00802811704422355
4.125	-0.129554994770004
4.15625	0.0232651908040636
4.1875	0.168408054428573
4.21875	0.272701468572468
4.25	0.218366727897794
4.28125	0.0238106134622026
4.3125	-0.107297114867219
4.34375	-0.0622265773016569
4.375	0.202406953125371
4.40625	0.257140084821607
4.4375	-0.0103241129351814
4.46875	0.0992081174472566
4.5	-0.0593810911669668
4.53125	-0.0157422510426656
4.5625	0.256887127057023
4.59375	0.170424636948168
4.625	-0.0386615300762306
4.65625	0.0520807344495603
4.6875	-0.0655920079997348
4.71875	0.129758565355057
4.75	0.305352611660642
4.78125	0.236315693293924
4.8125	0.237769749377505
4.84375	0.223390239182055
4.875	0.00522272325895246
4.90625	0.0261122051019746
4.9375	0.190978630269132
4.96875	0.244585301591442
5	0.253984082175131
5.03125	0.00593517687804124
5.0625	0.0299541106793615
5.09375	0.0759109397535152
5.125	0.0836352924861584
5.15625	0.272021860954199
5.1875	0.298197926458609
5.21875	0.225898459747597
5.25	0.240823993856442
5.28125	0.193804796208244
5.3125	0.172664453810487
5.34375	0.293015115075136
5.375	0.188684590277903
5.40625	0.0969446508663893
5.4375	0.0503371678018309
5.46875	0.0183914725970506
5.5	0.129349870655678
5.53125	-0.0230140343583944
5.5625	0.0629557935177047
5.59375	0.0941643171980484
5.625	0.233006268104946
5.65625	0.0305470792143695
5.6875	-0.11611664158216
5.71875	-0.120343823878013
5.75	-0.0257608507535736
5.78125	0.0495485129026061
5.8125	0.0112157469500913
5.84375	-0.0186816980812873
5.875	0.0290964944491478
5.90625	-0.16698259816543
5.9375	-0.174394967912308
5.96875	-0.132071508660577
6	0.0144392315552769
6.03125	0.187486911471452
6.0625	-0.00275526978162909
6.09375	0.132288576202136
6.125	0.018530127237729
6.15625	-0.302636863019855
6.1875	-0.0479550152304283
6.21875	0.0166246560370445
6.25	0.00266880784177928
6.28125	0.0688339418813517
6.3125	0.136090693688749
6.34375	0.17552429689604
6.375	0.106141614369545
6.40625	0.0728725717756411
6.4375	-0.101944563018811
6.46875	0.152696537007391
6.5	-0.226100309868016
6.53125	-0.12921114250982
6.5625	0.0724987238722329
6.59375	-0.0472247101687008
6.625	-0.223939540342142
6.65625	-0.0784722959289045
6.6875	0.061472639303955
6.71875	-0.102290997573746
6.75	-0.240235871994199
6.78125	-0.297454539497005
6.8125	-0.223319555774359
6.84375	-0.171569237401776
6.875	-0.209638551410194
6.90625	-0.135572459117811
6.9375	-0.204177960397274
6.96875	-0.0567919152850548
7	-0.115607709653495
7.03125	-0.361885644899789
7.0625	-0.246450494780409
7.09375	-0.106916371086008
7.125	-0.338582070407948
7.15625	-0.300170945193344
7.1875	-0.218925213874348
7.21875	-0.244815942109543
7.25	-0.173735062448168
7.28125	-0.256522827416914
7.3125	-0.197196384737454
7.34375	-0.23330867294569
7.375	0.0373499409328385
7.40625	-0.0455499944588641
7.4375	-0.0347516418393738
7.46875	-0.149039571288056
7.5	-0.109854519431235
7.53125	-0.0488457588521036
7.5625	-0.0680090584215627
7.59375	-0.176170860271534
7.625	-0.231370122927169
7.65625	-0.345360866351166
7.6875	-0.235104914431389
7.71875	-0.158093882292862
7.75	-0.0933711308143194
7.78125	-0.164596366005511
7.8125	-0.176181371622773
7.84375	-0.14519968801236
7.875	-0.172922045178538
7.90625	0.0114600933334218
7.9375	-0.0457546443366298
7.96875	-0.0771597166090309
8	0.0786866208535354


==> figures/coherence-simulated-rir-4-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-simulated-rir-4-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-simulated-rir-4-3.tsv <==
0	0.999455889971638
0.03125	0.999322959298706
0.0625	0.9974465464371
0.09375	0.991274154700465
0.125	0.991625639500671
0.15625	0.992286483816044
0.1875	0.983885810155982
0.21875	0.975553320749132
0.25	0.937203733836132
0.28125	0.939865405928664
0.3125	0.945112312030157
0.34375	0.939869863940148
0.375	0.928455134521694
0.40625	0.923070133805684
0.4375	0.931554901223871
0.46875	0.906429024572734
0.5	0.866504301091267
0.53125	0.858608303378584
0.5625	0.815024413231014
0.59375	0.79390316636382
0.625	0.789331164887158
0.65625	0.742946463399219
0.6875	0.743147438461571
0.71875	0.787704965042092
0.75	0.725836180788266
0.78125	0.681518902854446
0.8125	0.659929530389574
0.84375	0.6349490068186
0.875	0.63497678990486
0.90625	0.547819621522937
0.9375	0.5477332195666
0.96875	0.508414885231903
1	0.483747660532463
1.03125	0.502309883352931
1.0625	0.475684662156114
1.09375	0.437166108657374
1.125	0.38431680751123
1.15625	0.337145923640438
1.1875	0.311400699270116
1.21875	0.317652212371385
1.25	0.286624680460114
1.28125	0.259582498395462
1.3125	0.217442684527886
1.34375	0.261367854350846
1.375	0.188777806371711
1.40625	0.0640220686483166
1.4375	0.192139198015681
1.46875	0.213875151446853
1.5	0.104660183798984
1.53125	0.0547951204090898
1.5625	0.0964321442341285
1.59375	0.05739949133908
1.625	-0.0691174752865401
1.65625	-0.0488347065730642
1.6875	0.0123459513922161
1.71875	-0.0389170373848938
1.75	-0.0342082095772942
1.78125	-0.0335970816675296
1.8125	-0.130345803739553
1.84375	-0.0884156808102992
1.875	-0.250027998882958
1.90625	-0.329404393523388
1.9375	-0.224091713250474
1.96875	-0.251756343285143
2	-0.248959965740904
2.03125	-0.347373169921504
2.0625	-0.337284049496733
2.09375	-0.191240761907307
2.125	-0.278204724132899
2.15625	-0.374662469516801
2.1875	-0.334657621026061
2.21875	-0.329925409830876
2.25	-0.327252752108506
2.28125	-0.402943040081718
2.3125	-0.500407641326466
2.34375	-0.341924850175132
2.375	-0.437266550871585
2.40625	-0.520869991370491
2.4375	-0.427979548433465
2.46875	-0.348061131628652
2.5	-0.387470362001094
2.53125	-0.394676865679351
2.5625	-0.395171399472554
2.59375	-0.419928272418025
2.625	-0.360345582608324
2.65625	-0.367989449411122
2.6875	-0.485674936997
2.71875	-0.414749456680925
2.75	-0.35213668587003
2.78125	-0.30304213303193
2.8125	-0.263367243159801
2.84375	-0.394248616027378
2.875	-0.427854448644069
2.90625	-0.431068350666673
2.9375	-0.359189715164148
2.96875	-0.299742225128225
3	-0.249657725877227
3.03125	-0.319759907893286
3.0625	-0.360627969921436
3.09375	-0.286369914694509
3.125	-0.277085162843923
3.15625	-0.23103949468395
3.1875	-0.227546107498621
3.21875	-0.261129021374172
3.25	-0.216483317467984
3.28125	-0.165596790568468
3.3125	-0.20733807423982
3.34375	-0.207311800111749
3.375	-0.138711757787498
3.40625	-0.0735991711596087
3.4375	-0.0967960577334161
3.46875	-0.101118790932887
3.5	-0.120744961276077
3.53125	-0.0528686189071449
3.5625	-0.0644021444136847
3.59375	-0.0983034854770228
3.625	0.00386824584662683
3.65625	0.051856336765166
3.6875	0.0692872508991963
3.71875	0.0152347071206129
3.75	0.11257232286011
3.78125	0.120315237215955
3.8125	0.0929268394639409
3.84375	0.208265200957217
3.875	0.175313031616851
3.90625	0.101272130738961
3.9375	0.0186037336052781
3.96875	0.115057232476803
4	0.142032528495809
4.03125	0.162597839153215
4.0625	0.172534830399429
4.09375	0.131154501101351
4.125	0.277258381939342
4.15625	0.215564076428944
4.1875	0.180609436628114
4.21875	0.321970666416734
4.25	0.441565184818034
4.28125	0.416778944336789
4.3125	0.342186238044057
4.34375	0.359033458640947
4.375	0.424158527064904
4.40625	0.320696812131303
4.4375	0.309768056993171
4.46875	0.233464240201261
4.5	0.308363102201408
4.53125	0.254408291040362
4.5625	0.375993079960143
4.59375	0.359439922603417
4.625	0.336708564256769
4.65625	0.311673991033249
4.6875	0.384193175600192
4.71875	0.457033566028076
4.75	0.472968830289283
4.78125	0.361000797727251
4.8125	0.350963366052233
4.84375	0.476164004976112
4.875	0.482643386398145
4.90625	0.317690267536106
4.9375	0.311491219462079
4.96875	0.410376076219651
5	0.426097637896173
5.03125	0.338663330136337
5.0625	0.450277602519804
5.09375	0.374284037014337
5.125	0.347790394884154
5.15625	0.377211806878884
5.1875	0.306301334918456
5.21875	0.246763711267316
5.25	0.363516927206986
5.28125	0.315712694962716
5.3125	0.268806179889838
5.34375	0.283577121616908
5.375	0.333420747869047
5.40625	0.295758718731244
5.4375	0.240495984975391
5.46875	0.31856765521764
5.5	0.310781645135633
5.53125	0.181927302249886
5.5625	0.192677617261918
5.59375	0.305943091832846
5.625	0.225542602023284
5.65625	0.114454754252935
5.6875	0.117487796968276
5.71875	0.147435651100016
5.75	0.166853695743908
5.78125	0.174482415066793
5.8125	0.202973239333059
5.84375	0.218673947812184
5.875	0.114629600805906
5.90625	0.00854490733339369
5.9375	-0.0139122411014349
5.96875	0.00498517414472346
6	-0.0617970768178038
6.03125	-0.0233709092478536
6.0625	0.0776137071810196
6.09375	0.0374977738644479
6.125	0.00336842939039074
6.15625	-0.100440336283034
6.1875	-0.0321484747129102
6.21875	0.0403927471195605
6.25	0.00653158194129476
6.28125	-0.0323018182649368
6.3125	-0.22343769082481
6.34375	-0.24112832190663
6.375	-0.0383495758292079
6.40625	-0.154342236924017
6.4375	-0.175958354486341
6.46875	-0.157384232252764
6.5	-0.0914076657879717
6.53125	-0.0313291259494105
6.5625	-0.192030792014952
6.59375	-0.268250761761174
6.625	-0.19633314121089
6.65625	-0.136897151100951
6.6875	-0.226804207157961
6.71875	-0.227383779316273
6.75	-0.167911968534513
6.78125	-0.178072018335992
6.8125	-0.223757182339452
6.84375	-0.297888541765831
6.875	-0.264239234426767
6.90625	-0.282410513056209
6.9375	-0.30569661019139
6.96875	-0.292211737470987
7	-0.181081515603902
7.03125	-0.16731778361126
7.0625	-0.244713239033306
7.09375	-0.215285747998572
7.125	-0.245979996847642
7.15625	-0.179432696263759
7.1875	-0.239473827588243
7.21875	-0.249218029910281
7.25	-0.265426299653809
7.28125	-0.185010767130812
7.3125	-0.321015677406211
7.34375	-0.155434082438044
7.375	-0.0865549555954414
7.40625	-0.0937166017135908
7.4375	-0.154653345828622
7.46875	-0.258484989241689
7.5	-0.15494314629563
7.53125	0.061036587762105
7.5625	-0.0704484195435829
7.59375	-0.188010309504763
7.625	-0.0620723267597619
7.65625	-0.142619564363027
7.6875	-0.143959457025591
7.71875	-0.0278933299675693
7.75	-0.0126277074361707
7.78125	-0.017953018108398
7.8125	0.0201632994223008
7.84375	0.0132255976553967
7.875	-0.00217869198803272
7.90625	0.0146893925430496
7.9375	-0.0251836098138916
7.96875	0.0312809422016491
8	0.0388412270273387


==> figures/coherence-simulated-rir-5-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-simulated-rir-5-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-simulated-rir-5-3.tsv <==
0	0.999273531069426
0.03125	0.999655700356315
0.0625	0.999963836097939
0.09375	0.999959877905266
0.125	0.999969100066292
0.15625	0.99987941533946
0.1875	0.996862905106762
0.21875	0.996056571396203
0.25	0.997116372036846
0.28125	0.996419606672768
0.3125	0.986785435835585
0.34375	0.992277872773254
0.375	0.981722100226667
0.40625	0.990758320764053
0.4375	0.988845312569852
0.46875	0.9737333598708
0.5	0.971617295963388
0.53125	0.98708674559577
0.5625	0.989324476882077
0.59375	0.967767983477845
0.625	0.951457922786312
0.65625	0.958198043204849
0.6875	0.990851887543277
0.71875	0.98156720121887
0.75	0.968716602030118
0.78125	0.980924878447617
0.8125	0.965623360172035
0.84375	0.954084333053037
0.875	0.938651671994163
0.90625	0.954976094567223
0.9375	0.950015877441115
0.96875	0.928457896782272
1	0.85863357227042
1.03125	0.94368054463464
1.0625	0.968726982414846
1.09375	0.895175907712465
1.125	0.849883307384499
1.15625	0.935681062404094
1.1875	0.956746124871207
1.21875	0.918634838774724
1.25	0.917312369822176
1.28125	0.887351856937112
1.3125	0.921318033330075
1.34375	0.902320581146873
1.375	0.948478712289759
1.40625	0.873475273091279
1.4375	0.836214363858136
1.46875	0.796380244735136
1.5	0.797137653958211
1.53125	0.743548214378497
1.5625	0.956221254055035
1.59375	0.975584420840963
1.625	0.922117878852499
1.65625	0.756443339713029
1.6875	0.830274075027433
1.71875	0.964686168535353
1.75	0.944789801843314
1.78125	0.880683096557798
1.8125	0.752221354432441
1.84375	0.883630350027721
1.875	0.940972292116065
1.90625	0.756473378975398
1.9375	0.726077129712043
1.96875	0.769628738400625
2	0.700067242319117
2.03125	0.766031989333393
2.0625	0.856895182386205
2.09375	0.855777850860631
2.125	0.834146177854777
2.15625	0.822969095044304
2.1875	0.809753332666097
2.21875	0.863276523568362
2.25	0.814529944344937
2.28125	0.916890456959243
2.3125	0.700125251046196
2.34375	0.679402879903122
2.375	0.671320360857942
2.40625	0.922213878304619
2.4375	0.809551468732796
2.46875	0.742840286190935
2.5	0.616693739536833
2.53125	0.758232211325647
2.5625	0.795877437522202
2.59375	0.813212249395249
2.625	0.855626732650617
2.65625	0.651110398119717
2.6875	0.615987527266305
2.71875	0.639209846721187
2.75	0.904338713842354
2.78125	0.809544081248724
2.8125	0.641219207108845
2.84375	0.586796616368857
2.875	0.817537909222883
2.90625	0.784984253420507
2.9375	0.51667045989356
2.96875	0.528250786534393
3	0.471696566519751
3.03125	0.581932217058839
3.0625	0.526783326791778
3.09375	0.65172940791533
3.125	0.369971926629023
3.15625	0.428631596199949
3.1875	0.429915151374248
3.21875	0.316900692632022
3.25	0.374512992172159
3.28125	0.568535457255426
3.3125	0.826550526122723
3.34375	0.656025623356047
3.375	0.669703986738486
3.40625	0.740470895311855
3.4375	0.840844125668535
3.46875	0.759434942881099
3.5	0.655127245478324
3.53125	0.630977824911001
3.5625	0.743851850913285
3.59375	0.795082327714578
3.625	0.617615401001936
3.65625	0.458693946029486
3.6875	0.26518053175075
3.71875	0.166456350840636
3.75	0.352727331911556
3.78125	0.618060447622195
3.8125	0.411711120025072
3.84375	0.456409328640268
3.875	0.52090325283011
3.90625	0.565851776447641
3.9375	0.568700808663468
3.96875	0.600650971548379
4	0.745828280545822
4.03125	0.497161067064477
4.0625	0.373160905716414
4.09375	0.5491579921472
4.125	0.774179962139702
4.15625	0.661919042694955
4.1875	0.536191398088996
4.21875	0.356186286596885
4.25	0.677875699566077
4.28125	0.7101202279787
4.3125	0.67894526425952
4.34375	0.78216175676889
4.375	0.571828890755005
4.40625	0.407823406182894
4.4375	0.28467660272974
4.46875	0.716932439193349
4.5	0.534775153634888
4.53125	0.512833660119159
4.5625	0.51609995291329
4.59375	0.612966068204674
4.625	0.596243266576241
4.65625	0.364200717834396
4.6875	0.348594909260005
4.71875	0.471101472350819
4.75	0.40182164562044
4.78125	0.389980987116748
4.8125	0.442858039439034
4.84375	0.0657703749146496
4.875	0.247081862652683
4.90625	0.306267645668191
4.9375	0.335327167527989
4.96875	0.381832822632377
5	0.660019365747859
5.03125	0.649778088819734
5.0625	0.37176474667904
5.09375	0.460298891035075
5.125	0.579535497636989
5.15625	0.777807938869325
5.1875	0.708151050639836
5.21875	0.515553637737353
5.25	0.421677381011629
5.28125	0.620045488393465
5.3125	0.658282132325885
5.34375	0.404811585510787
5.375	-0.00464731274678779
5.40625	0.271250996245162
5.4375	0.319673244520191
5.46875	0.214346778242492
5.5	0.126993591693194
5.53125	-0.133757999406542
5.5625	0.404376859528089
5.59375	0.314263584356833
5.625	0.190858098470492
5.65625	0.324048329775851
5.6875	0.370976026109632
5.71875	0.570129816585435
5.75	0.402623301524555
5.78125	0.382313075496688
5.8125	0.329010732127548
5.84375	0.613268352520145
5.875	0.487668836243013
5.90625	0.392817356338529
5.9375	0.284966731760167
5.96875	0.255786671536979
6	0.35152483142138
6.03125	0.445455336349238
6.0625	0.412845809045032
6.09375	0.174592161222472
6.125	0.136059953603874
6.15625	0.131155753621293
6.1875	0.592659166086027
6.21875	0.481702695992209
6.25	0.284534300475485
6.28125	0.112644936078041
6.3125	0.452252063647084
6.34375	0.477189994790973
6.375	0.438230720847044
6.40625	0.54838123674462
6.4375	0.253692551585286
6.46875	0.270278704682652
6.5	0.118247889145185
6.53125	0.310224291154778
6.5625	0.168334385535211
6.59375	0.0241371312601487
6.625	0.0862900581578838
6.65625	0.0867218613586646
6.6875	0.115238297836666
6.71875	0.466820038281331
6.75	0.577810746743965
6.78125	0.392694315273099
6.8125	0.280375533379932
6.84375	0.389965087850929
6.875	0.5898217120509
6.90625	0.502997879656155
6.9375	0.315247218987486
6.96875	0.368480286567226
7	0.514961509023935
7.03125	0.471299457527629
7.0625	0.291218231343059
7.09375	0.327109014979463
7.125	-0.0232543372704966
7.15625	-0.0139136140983057
7.1875	0.000693908051012525
7.21875	0.304993656412087
7.25	0.283186681641413
7.28125	0.215550973966423
7.3125	0.410756729801366
7.34375	0.374362308839311
7.375	0.0901906703304393
7.40625	0.146826457205046
7.4375	0.320312946372587
7.46875	0.272787739281934
7.5	0.146694471544721
7.53125	0.339574128324955
7.5625	0.458653984000393
7.59375	0.373375354466097
7.625	0.0867692661298161
7.65625	0.0215041306933495
7.6875	0.214525455510151
7.71875	0.383827269234921
7.75	0.31340772161099
7.78125	0.359058551231292
7.8125	0.280266223465792
7.84375	0.0893596680011588
7.875	-0.108219515691204
7.90625	0.355583509498018
7.9375	0.303568543390014
7.96875	0.232264679136226
8	0.293941103227656


==> figures/coherence-simulated-rir-6-1.tsv <==
0	1
0.03125	0.999650493930454
0.0625	0.998602415460421
0.09375	0.996857083147081
0.125	0.994416692391329
0.15625	0.991284312149943
0.1875	0.987463880340109
0.21875	0.982960197943823
0.25	0.977778921821769
0.28125	0.97192655624839
0.3125	0.965410443181949
0.34375	0.958238751285445
0.375	0.950420463716254
0.40625	0.941965364704406
0.4375	0.93288402494133
0.46875	0.923187785802871
0.5	0.912888742432247
0.53125	0.901999725710451
0.5625	0.890534283143434
0.59375	0.878506658697117
0.625	0.865931771613
0.65625	0.852825194238743
0.6875	0.839203128909724
0.71875	0.825082383919035
0.75	0.810480348614884
0.78125	0.795414967665719
0.8125	0.77990471453474
0.84375	0.763968564206689
0.875	0.747625965210988
0.90625	0.730896810986404
0.9375	0.713801410633424
0.96875	0.696360459101494
1	0.678595006859093
1.03125	0.660526429095457
1.0625	0.642176394503404
1.09375	0.623566833693373
1.125	0.604719907289285
1.15625	0.585657973757313
1.1875	0.566403557018971
1.21875	0.546979313900217
1.25	0.527408001468459
1.28125	0.507712444309428
1.3125	0.48791550179591
1.34375	0.468040035400219
1.375	0.448108876102168
1.40625	0.428144791944007
1.4375	0.408170455783465
1.46875	0.388208413295618
1.5	0.368281051273779
1.53125	0.348410566279024
1.5625	0.328618933687281
1.59375	0.308927877182153
1.625	0.289358838740814
1.65625	0.269932949159389
1.6875	0.250670999163241
1.71875	0.231593411146518
1.75	0.212720211584179
1.78125	0.194071004158487
1.8125	0.175664943640697
1.84375	0.157520710567308
1.875	0.13965648674883
1.90625	0.122089931647577
1.9375	0.10483815965941
1.96875	0.0879177183328305
2	0.0713445675571359
2.03125	0.0551340597496811
2.0625	0.0393009210705511
2.09375	0.0238592336911641
2.125	0.00882241914150389
2.15625	-0.00579677724117587
2.1875	-0.0199863007412346
2.21875	-0.0337348005520864
2.25	-0.0470316419051397
2.28125	-0.0598669170251372
2.3125	-0.0722314548988009
2.34375	-0.0841168298457059
2.375	-0.0955153688823247
2.40625	-0.106420157872229
2.4375	-0.116825046457479
2.46875	-0.126724651768277
2.5	-0.136114360909999
2.53125	-0.144990332228791
2.5625	-0.153349495358904
2.59375	-0.161189550057015
2.625	-0.168508963830744
2.65625	-0.175306968370616
2.6875	-0.181583554796629
2.71875	-0.187339467732597
2.75	-0.192576198223288
2.78125	-0.197295975511313
2.8125	-0.201501757692546
2.84375	-0.205197221270663
2.875	-0.208386749633175
2.90625	-0.211075420473047
2.9375	-0.213268992181663
2.96875	-0.214973889240555
3	-0.21619718664087
3.03125	-0.216946593361061
3.0625	-0.217230434934798
3.09375	-0.21705763514244
3.125	-0.216437696860807
3.15625	-0.215380682107227
3.1875	-0.213897191315075
3.21875	-0.211998341879144
3.25	-0.209695746010279
3.28125	-0.207001487939687
3.3125	-0.203928100514287
3.34375	-0.200488541225298
3.375	-0.196696167713054
3.40625	-0.192564712791722
3.4375	-0.188108259038238
3.46875	-0.183341212990306
3.5	-0.178278278998776
3.53125	-0.172934432780086
3.5625	-0.167324894714785
3.59375	-0.161465102938336
3.625	-0.155370686270577
3.65625	-0.149057437030244
3.6875	-0.142541283780968
3.71875	-0.135838264055024
3.75	-0.128964497100958
3.78125	-0.121936156700942
3.8125	-0.114769444103347
3.84375	-0.107480561115654
3.875	-0.100085683402263
3.90625	-0.092600934031257
3.9375	-0.0850423573134592
3.96875	-0.0774258929764689
4	-0.0697673507155218
4.03125	-0.0620823851621843
4.0625	-0.054386471310952
4.09375	-0.0466948804428295
4.125	-0.039022656583908
4.15625	-0.0313845935358336
4.1875	-0.0237952125138783
4.21875	-0.0162687404270843
4.25	-0.008819088833656
4.28125	-0.00145983360343042
4.3125	0.00579580468215116
4.34375	0.01293497956358
4.375	0.0199452367428377
4.40625	0.0268145313030143
4.4375	0.0335312440835954
4.46875	0.0400841971886399
4.5	0.046462668606706
4.53125	0.0526564059230566
4.5625	0.0586556391063697
4.59375	0.0644510923539034
4.625	0.0700339949808055
4.65625	0.0753960913410148
4.6875	0.0805296497689792
4.71875	0.0854274705331933
4.75	0.0900828927943564
4.78125	0.0944898005627431
4.8125	0.0986426276511781
4.84375	0.102536361621802
4.875	0.106166546726604
4.90625	0.10952928584348
4.9375	0.112621241411342
4.96875	0.115439635369566
5	0.117982248108792
5.03125	0.120247416441814
5.0625	0.122234030604992
5.09375	0.123941530302275
5.125	0.125369899805561
5.15625	0.126519662126736
5.1875	0.127391872278278
5.21875	0.127988109640865
5.25	0.128310469457891
5.28125	0.128361553478267
5.3125	0.128144459770261
5.34375	0.127662771730484
5.375	0.126920546313446
5.40625	0.125922301508349
5.4375	0.124673003090961
5.46875	0.123178050679575
5.5	0.121443263125139
5.53125	0.119474863266634
5.5625	0.117279462083772
5.59375	0.114864042279955
5.625	0.112235941329282
5.65625	0.109402834022148
5.6875	0.106372714544682
5.71875	0.103153878127906
5.75	0.0997549023030492
5.78125	0.096184627799957
5.8125	0.0924521391259479
5.84375	0.0885667448628355
5.875	0.0845379577201028
5.90625	0.0803754743824414
5.9375	0.0760891551899984
5.96875	0.0716890036897497
6	0.0671851460964176
6.03125	0.0625878107012793
6.0625	0.0579073072670681
6.09375	0.0531540064469705
6.125	0.0483383192654276
6.15625	0.0434706766981217
6.1875	0.0385615093880971
6.21875	0.0336212275345009
6.25	0.0286602009898776
6.28125	0.0236887396013462
6.3125	0.0187170738303219
6.34375	0.0137553356847156
6.375	0.00881353999675308
6.40625	0.00390156607871646
6.4375	-0.000970860211989978
6.46875	-0.0057941839680059
6.5	-0.0105590382579634
6.53125	-0.015256260654831
6.5625	-0.0198769092393611
6.59375	-0.0244122780524921
6.625	-0.0288539119717483
6.65625	-0.0331936209879049
6.6875	-0.0374234938594476
6.71875	-0.0415359111236594
6.75	-0.0455235574444979
6.78125	-0.0493794332787827
6.8125	-0.0530968658436105
6.84375	-0.0566695193693179
6.875	-0.0600914046237518
6.90625	-0.0633568876950605
6.9375	-0.0664606980216846
6.96875	-0.0693979356597085
7	-0.0721640777792313
7.03125	-0.0747549843829077
7.0625	-0.0771669032413211
7.09375	-0.0793964740413519
7.125	-0.0814407317452133
7.15625	-0.0832971091593251
7.1875	-0.0849634387136944
7.21875	-0.0864379534539518
7.25	-0.0877192872496722
7.28125	-0.0888064742240607
7.3125	-0.0896989474115286
7.34375	-0.0903965366511059
7.375	-0.0908994657250294
7.40625	-0.0912083487532253
7.4375	-0.0913241858557442
7.46875	-0.0912483580965231
7.5	-0.0909826217231327
7.53125	-0.0905291017184133
7.5625	-0.0898902846811153
7.59375	-0.0890690110538299
7.625	-0.0880684667176292
7.65625	-0.0868921739739192
7.6875	-0.0855439819350527
7.71875	-0.0840280563462491
7.75	-0.0823488688623096
7.78125	-0.0805111858035192
7.8125	-0.0785200564159735
7.84375	-0.0763808006623591
7.875	-0.0740989965699615
7.90625	-0.0716804671633563
7.9375	-0.0691312670098696
7.96875	-0.0664576684064681
8	-0.0636661472372499


==> figures/coherence-simulated-rir-6-2.tsv <==
0	1
0.03125	0.999475754639685
0.0625	0.997903843034318
0.09375	0.995286737169922
0.125	0.991628552223498
0.15625	0.9869350393727
0.1875	0.981213575747871
0.21875	0.974473151544858
0.25	0.966724354322247
0.28125	0.957979350511828
0.3125	0.948251864176206
0.34375	0.937557153052496
0.375	0.925911981926046
0.40625	0.913334593382998
0.4375	0.899844675995292
0.46875	0.885463329996428
0.5	0.870213030510862
0.53125	0.854117588404404
0.5625	0.837202108827313
0.59375	0.819492947525976
0.625	0.801017665003142
0.65625	0.781804978610581
0.6875	0.761884712661787
0.71875	0.741287746655932
0.75	0.720045961707711
0.78125	0.69819218528092
0.8125	0.675760134326705
0.84375	0.652784356930249
0.875	0.629300172572347
0.90625	0.60534361111479
0.9375	0.580951350620738
0.96875	0.556160654123314
1	0.531009305457492
1.03125	0.505535544272001
1.0625	0.479778000339327
1.09375	0.453775627283132
1.125	0.42756763584334
1.15625	0.401193426799881
1.1875	0.374692523676602
1.21875	0.348104505347134
1.25	0.321468938664554
1.28125	0.294825311236514
1.3125	0.268212964467105
1.34375	0.241671026986111
1.375	0.215238348585426
1.40625	0.188953434781375
1.4375	0.162854382120348
1.46875	0.13697881434367
1.5	0.111363819525867
1.53125	0.0860458882986036
1.5625	0.0610608532703519
1.59375	0.0364438297495485
1.625	0.0122291578764292
1.65625	-0.0115496537340226
1.6875	-0.0348599827384985
1.71875	-0.0576701461047704
1.75	-0.0799494513509789
1.78125	-0.101668245895174
1.8125	-0.122797964429105
1.84375	-0.143311174234027
1.875	-0.163181618360272
1.90625	-0.182384256596336
1.9375	-0.200895304157512
1.96875	-0.218692268028406
2	-0.235753980898114
2.03125	-0.252060632631426
2.0625	-0.267593799224082
2.09375	-0.282336469194825
2.125	-0.296273067371888
2.15625	-0.309389476036416
2.1875	-0.321673053390306
2.21875	-0.33311264932099
2.25	-0.343698618440733
2.28125	-0.353422830383141
2.3125	-0.362278677344692
2.34375	-0.370261078864246
2.375	-0.37736648383865
2.40625	-0.383592869777694
2.4375	-0.388939739306785
2.46875	-0.393408113930861
2.5	-0.397000525078074
2.53125	-0.399721002446857
2.5625	-0.401575059684935
2.59375	-0.402569677433766
2.625	-0.402713283776727
2.65625	-0.402015732134142
2.6875	-0.400488276652908
2.71875	-0.398143545143038
2.75	-0.394995509617939
2.78125	-0.391059454499557
2.8125	-0.386351942553776
2.84375	-0.380890778625541
2.875	-0.374694971247131
2.90625	-0.367784692196839
2.9375	-0.360181234088938
2.96875	-0.351906966079353
3	-0.342985287774751
3.03125	-0.333440581435946
3.0625	-0.323298162569485
3.09375	-0.312584229004088
3.125	-0.301325808551198
3.15625	-0.28955070535135
3.1875	-0.277287445010251
3.21875	-0.264565218630492
3.25	-0.251413825846629
3.28125	-0.237863616972958
3.3125	-0.223945434374713
3.34375	-0.209690553174577
3.375	-0.195130621407386
3.40625	-0.180297599736615
3.4375	-0.165223700846796
3.46875	-0.149941328626312
3.5	-0.134483017255099
3.53125	-0.118881370311676
3.5625	-0.103169000013564
3.59375	-0.0873784667045918
3.625	-0.0715422187018442
3.65625	-0.0556925326139571
3.6875	-0.0398614542413283
3.71875	-0.0240807401673593
3.75	-0.0083818001482573
3.78125	0.00720435959291374
3.8125	0.0226471920642234
3.84375	0.0379166640934422
3.875	0.0529833097080814
3.90625	0.0678182822103992
3.9375	0.0823934048536273
3.96875	0.0966812200285844
4	0.110655036872953
4.03125	0.12428897721876
4.0625	0.137558019796993
4.09375	0.150438042621857
4.125	0.162905863480885
4.15625	0.17493927846091
4.1875	0.186517098443908
4.21875	0.197619183510771
4.25	0.20822647519523
4.28125	0.218321026534487
4.3125	0.227886029867429
4.34375	0.236905842335792
4.375	0.245366009048167
4.40625	0.253253283871323
4.4375	0.260555647818011
4.46875	0.267262325005076
4.5	0.273363796160463
4.53125	0.278851809662491
4.5625	0.283719390099519
4.59375	0.287960844342961
4.625	0.291571765131395
4.65625	0.294549032168302
4.6875	0.296890810740756
4.71875	0.298596547871128
4.75	0.299666966018573
4.78125	0.300104054351764
4.8125	0.299911057618914
4.84375	0.29909246264571
4.875	0.297653982496254
4.90625	0.295602538336489
4.9375	0.292946239043939
4.96875	0.289694358611758
5	0.285857311399251
5.03125	0.281446625284965
5.0625	0.276474912782398
5.09375	0.270955840182057
5.125	0.264904094787272
5.15625	0.258335350314615
5.1875	0.251266230533116
5.21875	0.243714271219649
5.25	0.235697880510873
5.28125	0.227236297734957
5.3125	0.218349550809035
5.34375	0.209058412290804
5.375	0.199384354175037
5.40625	0.189349501527907
5.4375	0.17897658505402
5.46875	0.168288892692747
5.5	0.157310220342121
5.53125	0.146064821809842
5.5625	0.134577358092198
5.59375	0.122872846082644
5.625	0.110976606812559
5.65625	0.098914213327328
5.6875	0.0867114383011881
5.71875	0.0743942014945315
5.75	0.0619885171572685
5.78125	0.0495204414816366
5.8125	0.0370160202074152
5.84375	0.0245012364818473
5.875	0.0120019590757429
5.90625	-0.000456108943786624
5.9375	-0.0128474809847579
5.96875	-0.025146937048111
6	-0.0373295730956772
6.03125	-0.0493708495739217
6.0625	-0.0612466390010372
6.09375	-0.0729332725271046
6.125	-0.0844075853793473
6.15625	-0.0956469611070199
6.1875	-0.106629374543077
6.21875	-0.117333433402603
6.25	-0.127738418440906
6.28125	-0.13782432209731
6.3125	-0.147571885553858
6.34375	-0.156962634141539
6.375	-0.165978911030143
6.40625	-0.174603909141391
6.4375	-0.182821701228772
6.46875	-0.190617268071262
6.5	-0.197976524732043
6.53125	-0.20488634483732
6.5625	-0.211334582834385
6.59375	-0.217310094192222
6.625	-0.222802753512152
6.65625	-0.227803470520239
6.6875	-0.232304203917498
6.71875	-0.236297973068237
6.75	-0.239778867511261
6.78125	-0.242742054282992
6.8125	-0.245183783045968
6.84375	-0.247101389020556
6.875	-0.248493293722073
6.90625	-0.249359003509881
6.9375	-0.249699105959341
6.96875	-0.249515264071804
7	-0.248810208342077
7.03125	-0.247587726706993
7.0625	-0.245852652402862
7.09375	-0.243610849763663
7.125	-0.240869197995812
7.15625	-0.237635572969293
7.1875	-0.233918827068733
7.21875	-0.229728767151756
7.25	-0.225076130665558
7.28125	-0.219972559976168
7.3125	-0.214430574968254
7.34375	-0.208463543976588
7.375	-0.202085653113445
7.40625	-0.195311874059192
7.4375	-0.188157930386191
7.46875	-0.180640262488841
7.5	-0.17277599119516
7.53125	-0.164582880137684
7.5625	-0.156079296963709
7.59375	-0.14728417346698
7.625	-0.138216964724813
7.65625	-0.128897607326386
7.6875	-0.119346476779463
7.71875	-0.109584344184211
7.75	-0.0996323322639559
7.78125	-0.0895118708437019
7.8125	-0.0792446518681175
7.84375	-0.0688525840512867
7.875	-0.0583577472509823
7.90625	-0.0477823466605014
7.9375	-0.0371486669111635
7.96875	-0.0264790261784639
8	-0.0157957303845837


==> figures/coherence-simulated-rir-6-3.tsv <==
0	0.922007376279226
0.03125	0.972945171326501
0.0625	0.997090484468349
0.09375	0.995746406998074
0.125	0.99742827007918
0.15625	0.99363661228385
0.1875	0.990317247441183
0.21875	0.992616145315558
0.25	0.985817744371968
0.28125	0.990044508997465
0.3125	0.983575667146966
0.34375	0.934295400645129
0.375	0.975060619524661
0.40625	0.970589922424353
0.4375	0.976369928661587
0.46875	0.98302230087444
0.5	0.963634441568758
0.53125	0.969758526297898
0.5625	0.899978716039747
0.59375	0.917755218994302
0.625	0.94180695193978
0.65625	0.894934537451149
0.6875	0.878216187959538
0.71875	0.890386353066377
0.75	0.888174861016155
0.78125	0.863160965085107
0.8125	0.854103949218183
0.84375	0.877937270221012
0.875	0.850552154560251
0.90625	0.812089814572352
0.9375	0.862361335898237
0.96875	0.8223456781288
1	0.763440812551353
1.03125	0.687990268530606
1.0625	0.663655905132648
1.09375	0.652992053870562
1.125	0.806486088764973
1.15625	0.744414001623147
1.1875	0.728224660727361
1.21875	0.789575705493536
1.25	0.791767773319919
1.28125	0.725913450876693
1.3125	0.664648292160372
1.34375	0.635621677407738
1.375	0.562439605320782
1.40625	0.661413255465497
1.4375	0.773363929312446
1.46875	0.816864032222016
1.5	0.715343274615784
1.53125	0.740931754330815
1.5625	0.56942023805216
1.59375	0.545860510225316
1.625	0.612644160713329
1.65625	0.700668395590778
1.6875	0.593307839060065
1.71875	0.569992095280966
1.75	0.630224313683454
1.78125	0.595498004984882
1.8125	0.432081276665143
1.84375	0.587067602732832
1.875	0.499200166428611
1.90625	0.524809331340368
1.9375	0.57712444138981
1.96875	0.478956197643221
2	0.52530187775479
2.03125	0.403276061041229
2.0625	0.273275295129116
2.09375	0.328123717865059
2.125	0.471559974539608
2.15625	0.554934166081339
2.1875	0.422123002724131
2.21875	0.44375619096617
2.25	0.475004998045431
2.28125	0.21252709237016
2.3125	0.0034240131503442
2.34375	0.196925817756246
2.375	0.325172092574821
2.40625	0.333007847410317
2.4375	0.40351558764564
2.46875	0.405154444501599
2.5	0.329962866200593
2.53125	0.114348112161349
2.5625	0.119301184270956
2.59375	0.32571817604641
2.625	0.286797394478927
2.65625	0.311555122108576
2.6875	0.377990943891598
2.71875	0.267215588881428
2.75	0.129803772448691
2.78125	0.0777778973713784
2.8125	0.223799590103795
2.84375	0.31050679354503
2.875	0.435087508972056
2.90625	0.409310414354192
2.9375	0.536265738492078
2.96875	0.350967410433829
3	0.0648915640488612
3.03125	0.151795776504023
3.0625	0.344585052603543
3.09375	0.163754972760349
3.125	0.318007007831354
3.15625	0.240148785020063
3.1875	0.410974988026401
3.21875	0.359705724037403
3.25	0.201527301568636
3.28125	0.150890233232881
3.3125	0.351095086986118
3.34375	0.337944985658473
3.375	0.397740962215381
3.40625	0.308210341654853
3.4375	0.189769535107799
3.46875	0.087345289257339
3.5	0.18613284704294
3.53125	-0.121654669387598
3.5625	0.124095148275324
3.59375	0.304585443411899
3.625	0.505781643315071
3.65625	0.283871388010828
3.6875	0.21107240671741
3.71875	0.196450103611972
3.75	0.128858826496102
3.78125	0.128615135899334
3.8125	0.145085885845352
3.84375	0.274676105956711
3.875	0.239445596576134
3.90625	0.120441447934346
3.9375	0.157034892525565
3.96875	0.0455098837360505
4	0.127353441203445
4.03125	0.133065602534331
4.0625	0.26069164690741
4.09375	0.265043277155158
4.125	0.383966589523265
4.15625	0.275225844337487
4.1875	0.225253568772958
4.21875	0.325982550452103
4.25	0.391332186050429
4.28125	0.372292000032999
4.3125	0.280934291070537
4.34375	0.269495582812501
4.375	0.37039762800909
4.40625	0.327998089147087
4.4375	0.330178688921807
4.46875	0.0333492912774895
4.5	0.148950655605154
4.53125	0.310326097998014
4.5625	0.422348392553245
4.59375	0.480053572641258
4.625	0.221260077875401
4.65625	0.162450446445982
4.6875	0.334529625190506
4.71875	0.300318439660491
4.75	0.0779628864303539
4.78125	0.243083678687946
4.8125	0.335991824255833
4.84375	0.349573427271623
4.875	0.208908743929354
4.90625	0.325256983088581
4.9375	0.283230657124348
4.96875	0.224646886952294
5	0.2099905414433
5.03125	0.213333504124075
5.0625	0.301580168793557
5.09375	0.370405184325655
5.125	0.316472806603188
5.15625	0.326713606432204
5.1875	0.186568380948776
5.21875	-0.00871536616769713
5.25	0.202447905138926
5.28125	0.168709102783901
5.3125	0.381378705693798
5.34375	0.455599975770967
5.375	0.377427464586532
5.40625	0.318215761181858
5.4375	0.257420201794052
5.46875	0.343543708325051
5.5	0.397496781229395
5.53125	0.537911614182984
5.5625	0.345041962078325
5.59375	0.214095600909303
5.625	0.162840715865847
5.65625	0.161922446483124
5.6875	0.0547805447696783
5.71875	0.192729855746546
5.75	0.25128785639419
5.78125	0.364218865651503
5.8125	0.463374419033048
5.84375	0.423645489604122
5.875	0.260362983576177
5.90625	0.280665231641776
5.9375	-0.0058795016987718
5.96875	0.140791573447287
6	0.057042546802173
6.03125	0.127331719920633
6.0625	0.210459040005575
6.09375	0.246212506162136
6.125	0.372101959976466
6.15625	0.0888640368642224
6.1875	0.102121209635662
6.21875	0.261584580160889
6.25	0.436641992237983
6.28125	0.470080937422312
6.3125	0.461340486353421
6.34375	0.406410978557381
6.375	0.274947028757309
6.40625	0.202547552896072
6.4375	-0.0515102563519716
6.46875	-0.095378896303519
6.5	-0.00257980572056396
6.53125	0.0642771236771443
6.5625	0.268079918453507
6.59375	0.438907002116043
6.625	0.349483951387077
6.65625	0.173796470030015
6.6875	0.0890182709931666
6.71875	0.0465580021207898
6.75	0.3068679840145
6.78125	0.262854755203493
6.8125	0.297111861834338
6.84375	0.17191901809519
6.875	-0.0811327414849441
6.90625	-0.00905564044546311
6.9375	0.152212415236681
6.96875	0.231325141199117
7	0.263067766436613
7.03125	0.247531466093341
7.0625	0.276243821660039
7.09375	0.150344533387419
7.125	0.246826985598652
7.15625	0.0973233096243881
7.1875	0.221767002943088
7.21875	0.0498903648250518
7.25	0.0030150373109879
7.28125	0.0389114407834735
7.3125	0.245990788333976
7.34375	0.214322255638107
7.375	0.306277522717703
7.40625	0.314927902915247
7.4375	0.181371429009724
7.46875	-0.139080496875484
7.5	-0.111476913792666
7.53125	0.138676425613229
7.5625	0.0985323964085322
7.59375	-0.0827411980110954
7.625	0.21546232304947
7.65625	0.283186717865907
7.6875	0.0713966901230461
7.71875	0.140396222908464
7.75	0.223443164588329
7.78125	0.236007565165948
7.8125	0.306597075925641
7.84375	-0.156289553597544
7.875	-0.207942029554564
7.90625	0.0396253144727319
7.9375	0.0545475925303649
7.96875	0.0891377291470019
8	0.0122766605023688


==> figures/estimator-bias-comparison-f1000-1.tsv <==
-20	-18.9829786387965
-19.95	-18.9329786387965
-19.9	-18.8829786387965
-19.85	-18.8329786387965
-19.8	-18.7829786387965
-19.75	-18.7329786387965
-19.7	-18.6829786387965
-19.65	-18.6329786387965
-19.6	-18.5829786387965
-19.55	-18.5329786387965
-19.5	-18.4829786387965
-19.45	-18.4329786387965
-19.4	-18.3829786387965
-19.35	-18.3329786387965
-19.3	-18.2829786387965
-19.25	-18.2329786387965
-19.2	-18.1829786387965
-19.15	-18.1329786387965
-19.1	-18.0829786387965
-19.05	-18.0329786387965
-19	-17.9829786387965
-18.95	-17.9329786387965
-18.9	-17.8829786387965
-18.85	-17.8329786387965
-18.8	-17.7829786387965
-18.75	-17.7329786387965
-18.7	-17.6829786387965
-18.65	-17.6329786387965
-18.6	-17.5829786387965
-18.55	-17.5329786387965
-18.5	-17.4829786387965
-18.45	-17.4329786387965
-18.4	-17.3829786387965
-18.35	-17.3329786387965
-18.3	-17.2829786387965
-18.25	-17.2329786387965
-18.2	-17.1829786387965
-18.15	-17.1329786387965
-18.1	-17.0829786387965
-18.05	-17.0329786387965
-18	-16.9829786387965
-17.95	-16.9329786387965
-17.9	-16.8829786387965
-17.85	-16.8329786387965
-17.8	-16.7829786387965
-17.75	-16.7329786387965
-17.7	-16.6829786387965
-17.65	-16.6329786387965
-17.6	-16.5829786387965
-17.55	-16.5329786387965
-17.5	-16.4829786387965
-17.45	-16.4329786387965
-17.4	-16.3829786387965
-17.35	-16.3329786387965
-17.3	-16.2829786387965
-17.25	-16.2329786387965
-17.2	-16.1829786387965
-17.15	-16.1329786387965
-17.1	-16.0829786387965
-17.05	-16.0329786387965
-17	-15.9829786387965
-16.95	-15.9329786387965
-16.9	-15.8829786387965
-16.85	-15.8329786387965
-16.8	-15.7829786387965
-16.75	-15.7329786387965
-16.7	-15.6829786387965
-16.65	-15.6329786387965
-16.6	-15.5829786387965
-16.55	-15.5329786387965
-16.5	-15.4829786387965
-16.45	-15.4329786387965
-16.4	-15.3829786387965
-16.35	-15.3329786387965
-16.3	-15.2829786387965
-16.25	-15.2329786387965
-16.2	-15.1829786387965
-16.15	-15.1329786387965
-16.1	-15.0829786387965
-16.05	-15.0329786387965
-16	-14.9829786387965
-15.95	-14.9329786387965
-15.9	-14.8829786387965
-15.85	-14.8329786387965
-15.8	-14.7829786387965
-15.75	-14.7329786387965
-15.7	-14.6829786387965
-15.65	-14.6329786387965
-15.6	-14.5829786387965
-15.55	-14.5329786387965
-15.5	-14.4829786387965
-15.45	-14.4329786387965
-15.4	-14.3829786387965
-15.35	-14.3329786387965
-15.3	-14.2829786387965
-15.25	-14.2329786387965
-15.2	-14.1829786387965
-15.15	-14.1329786387965
-15.1	-14.0829786387965
-15.05	-14.0329786387965
-15	-13.9829786387965
-14.95	-13.9329786387965
-14.9	-13.8829786387965
-14.85	-13.8329786387965
-14.8	-13.7829786387965
-14.75	-13.7329786387965
-14.7	-13.6829786387965
-14.65	-13.6329786387965
-14.6	-13.5829786387965
-14.55	-13.5329786387965
-14.5	-13.4829786387965
-14.45	-13.4329786387965
-14.4	-13.3829786387965
-14.35	-13.3329786387965
-14.3	-13.2829786387965
-14.25	-13.2329786387965
-14.2	-13.1829786387965
-14.15	-13.1329786387965
-14.1	-13.0829786387965
-14.05	-13.0329786387965
-14	-12.9829786387965
-13.95	-12.9329786387965
-13.9	-12.8829786387965
-13.85	-12.8329786387965
-13.8	-12.7829786387965
-13.75	-12.7329786387965
-13.7	-12.6829786387965
-13.65	-12.6329786387965
-13.6	-12.5829786387965
-13.55	-12.5329786387965
-13.5	-12.4829786387965
-13.45	-12.4329786387965
-13.4	-12.3829786387965
-13.35	-12.3329786387965
-13.3	-12.2829786387965
-13.25	-12.2329786387965
-13.2	-12.1829786387965
-13.15	-12.1329786387965
-13.1	-12.0829786387965
-13.05	-12.0329786387965
-13	-11.9829786387965
-12.95	-11.9329786387965
-12.9	-11.8829786387965
-12.85	-11.8329786387965
-12.8	-11.7829786387965
-12.75	-11.7329786387965
-12.7	-11.6829786387965
-12.65	-11.6329786387965
-12.6	-11.5829786387965
-12.55	-11.5329786387965
-12.5	-11.4829786387965
-12.45	-11.4329786387965
-12.4	-11.3829786387965
-12.35	-11.3329786387965
-12.3	-11.2829786387965
-12.25	-11.2329786387965
-12.2	-11.1829786387965
-12.15	-11.1329786387965
-12.1	-11.0829786387965
-12.05	-11.0329786387965
-12	-10.9829786387965
-11.95	-10.9329786387965
-11.9	-10.8829786387965
-11.85	-10.8329786387965
-11.8	-10.7829786387965
-11.75	-10.7329786387965
-11.7	-10.6829786387965
-11.65	-10.6329786387965
-11.6	-10.5829786387965
-11.55	-10.5329786387965
-11.5	-10.4829786387965
-11.45	-10.4329786387965
-11.4	-10.3829786387965
-11.35	-10.3329786387965
-11.3	-10.2829786387965
-11.25	-10.2329786387965
-11.2	-10.1829786387965
-11.15	-10.1329786387965
-11.1	-10.0829786387965
-11.05	-10.0329786387965
-11	-9.98297863879652
-10.95	-9.93297863879652
-10.9	-9.88297863879652
-10.85	-9.83297863879652
-10.8	-9.78297863879652
-10.75	-9.73297863879652
-10.7	-9.68297863879651
-10.65	-9.63297863879652
-10.6	-9.58297863879652
-10.55	-9.53297863879651
-10.5	-9.48297863879652
-10.45	-9.43297863879652
-10.4	-9.38297863879652
-10.35	-9.33297863879652
-10.3	-9.28297863879652
-10.25	-9.23297863879652
-10.2	-9.18297863879651
-10.15	-9.13297863879652
-10.1	-9.08297863879652
-10.05	-9.03297863879652
-10	-8.98297863879652
-9.95	-8.93297863879652
-9.9	-8.88297863879652
-9.85	-8.83297863879652
-9.8	-8.78297863879651
-9.75	-8.73297863879652
-9.7	-8.68297863879652
-9.65	-8.63297863879652
-9.6	-8.58297863879652
-9.55	-8.53297863879652
-9.5	-8.48297863879652
-9.45	-8.43297863879651
-9.4	-8.38297863879652
-9.35	-8.33297863879652
-9.3	-8.28297863879651
-9.25	-8.23297863879652
-9.2	-8.18297863879652
-9.15	-8.13297863879651
-9.1	-8.08297863879652
-9.05	-8.03297863879652
-9	-7.98297863879652
-8.95	-7.93297863879651
-8.9	-7.88297863879651
-8.85	-7.83297863879652
-8.8	-7.78297863879652
-8.75	-7.73297863879652
-8.7	-7.68297863879652
-8.65	-7.63297863879652
-8.6	-7.58297863879652
-8.55	-7.53297863879652
-8.5	-7.48297863879652
-8.45	-7.43297863879652
-8.4	-7.38297863879652
-8.35	-7.33297863879652
-8.3	-7.28297863879652
-8.25	-7.23297863879652
-8.2	-7.18297863879652
-8.15	-7.13297863879652
-8.1	-7.08297863879652
-8.05	-7.03297863879652
-8	-6.98297863879652
-7.95	-6.93297863879652
-7.9	-6.88297863879652
-7.85	-6.83297863879652
-7.8	-6.78297863879652
-7.75	-6.73297863879652
-7.7	-6.68297863879651
-7.65	-6.63297863879652
-7.6	-6.58297863879652
-7.55	-6.53297863879652
-7.5	-6.48297863879652
-7.45	-6.43297863879652
-7.4	-6.38297863879651
-7.35	-6.33297863879652
-7.3	-6.28297863879652
-7.25	-6.23297863879651
-7.2	-6.18297863879652
-7.15	-6.13297863879652
-7.1	-6.08297863879652
-7.05	-6.03297863879652
-7	-5.98297863879652
-6.95	-5.93297863879652
-6.9	-5.88297863879652
-6.85	-5.83297863879652
-6.8	-5.78297863879652
-6.75	-5.73297863879652
-6.7	-5.68297863879652
-6.65	-5.63297863879651
-6.6	-5.58297863879652
-6.55	-5.53297863879652
-6.5	-5.48297863879652
-6.45	-5.43297863879652
-6.4	-5.38297863879652
-6.35	-5.33297863879652
-6.3	-5.28297863879652
-6.25	-5.23297863879652
-6.2	-5.18297863879652
-6.15	-5.13297863879652
-6.1	-5.08297863879652
-6.05	-5.03297863879652
-6	-4.98297863879652
-5.95	-4.93297863879652
-5.9	-4.88297863879652
-5.85	-4.83297863879652
-5.8	-4.78297863879652
-5.75	-4.73297863879652
-5.7	-4.68297863879652
-5.65	-4.63297863879652
-5.6	-4.58297863879652
-5.55	-4.53297863879652
-5.5	-4.48297863879652
-5.45	-4.43297863879652
-5.4	-4.38297863879652
-5.35	-4.33297863879652
-5.3	-4.28297863879652
-5.25	-4.23297863879652
-5.2	-4.18297863879652
-5.15	-4.13297863879652
-5.1	-4.08297863879652
-5.05	-4.03297863879652
-5	-3.98297863879652
-4.95	-3.93297863879652
-4.9	-3.88297863879651
-4.85	-3.83297863879652
-4.8	-3.78297863879652
-4.75	-3.73297863879652
-4.7	-3.68297863879652
-4.65	-3.63297863879652
-4.6	-3.58297863879652
-4.55	-3.53297863879652
-4.5	-3.48297863879652
-4.45	-3.43297863879652
-4.4	-3.38297863879652
-4.35	-3.33297863879652
-4.3	-3.28297863879652
-4.25	-3.23297863879652
-4.2	-3.18297863879652
-4.15	-3.13297863879652
-4.1	-3.08297863879652
-4.05	-3.03297863879652
-4	-2.98297863879652
-3.95	-2.93297863879652
-3.9	-2.88297863879652
-3.85	-2.83297863879652
-3.8	-2.78297863879652
-3.75	-2.73297863879652
-3.7	-2.68297863879652
-3.65	-2.63297863879652
-3.6	-2.58297863879651
-3.55	-2.53297863879652
-3.5	-2.48297863879652
-3.45	-2.43297863879652
-3.4	-2.38297863879652
-3.35	-2.33297863879651
-3.3	-2.28297863879652
-3.25	-2.23297863879652
-3.2	-2.18297863879652
-3.15	-2.13297863879652
-3.1	-2.08297863879652
-3.05	-2.03297863879652
-3	-1.98297863879652
-2.95	-1.93297863879652
-2.9	-1.88297863879652
-2.85	-1.83297863879652
-2.8	-1.78297863879652
-2.75	-1.73297863879652
-2.7	-1.68297863879652
-2.65	-1.63297863879652
-2.6	-1.58297863879652
-2.55	-1.53297863879652
-2.5	-1.48297863879652
-2.45	-1.43297863879652
-2.4	-1.38297863879652
-2.35	-1.33297863879652
-2.3	-1.28297863879652
-2.25	-1.23297863879652
-2.2	-1.18297863879652
-2.15	-1.13297863879652
-2.1	-1.08297863879652
-2.05	-1.03297863879652
-2	-0.982978638796518
-1.95	-0.932978638796517
-1.9	-0.882978638796515
-1.85	-0.832978638796515
-1.8	-0.782978638796519
-1.75	-0.732978638796519
-1.7	-0.682978638796517
-1.65	-0.632978638796516
-1.6	-0.582978638796513
-1.55	-0.532978638796518
-1.5	-0.482978638796518
-1.45	-0.432978638796519
-1.4	-0.382978638796516
-1.35	-0.332978638796516
-1.3	-0.282978638796518
-1.25	-0.232978638796517
-1.2	-0.182978638796518
-1.15	-0.132978638796518
-1.1	-0.0829786387965165
-1.05	-0.0329786387965187
-1	0.0170213612034818
-0.95	0.0670213612034819
-0.899999999999999	0.117021361203484
-0.849999999999998	0.167021361203484
-0.799999999999997	0.217021361203483
-0.75	0.267021361203484
-0.699999999999999	0.317021361203482
-0.649999999999998	0.367021361203484
-0.599999999999998	0.417021361203483
-0.549999999999997	0.467021361203485
-0.5	0.517021361203481
-0.45	0.567021361203483
-0.399999999999998	0.617021361203484
-0.349999999999998	0.667021361203482
-0.299999999999997	0.717021361203485
-0.25	0.767021361203483
-0.199999999999999	0.817021361203483
-0.149999999999999	0.867021361203482
-0.0999999999999981	0.917021361203482
-0.049999999999997	0.967021361203483
0	1.01702136120348
0.0499999999999974	1.06702136120348
0.099999999999998	1.11702136120348
0.149999999999998	1.16702136120348
0.199999999999999	1.21702136120348
0.25	1.26702136120348
0.299999999999997	1.31702136120348
0.349999999999998	1.36702136120348
0.399999999999998	1.41702136120348
0.449999999999999	1.46702136120348
0.5	1.51702136120348
0.549999999999998	1.56702136120348
0.599999999999998	1.61702136120348
0.649999999999999	1.66702136120348
0.699999999999999	1.71702136120348
0.75	1.76702136120348
0.799999999999997	1.81702136120348
0.849999999999998	1.86702136120348
0.899999999999999	1.91702136120348
0.949999999999999	1.96702136120348
1	2.01702136120348
1.05	2.06702136120348
1.1	2.11702136120348
1.15	2.16702136120348
1.2	2.21702136120348
1.25	2.26702136120348
1.3	2.31702136120348
1.35	2.36702136120348
1.4	2.41702136120348
1.45	2.46702136120348
1.5	2.51702136120348
1.55	2.56702136120348
1.6	2.61702136120348
1.65	2.66702136120348
1.7	2.71702136120348
1.75	2.76702136120348
1.8	2.81702136120348
1.85	2.86702136120348
1.9	2.91702136120348
1.95	2.96702136120348
2	3.01702136120348
2.05	3.06702136120348
2.1	3.11702136120348
2.15	3.16702136120348
2.2	3.21702136120348
2.25	3.26702136120348
2.3	3.31702136120348
2.35	3.36702136120348
2.4	3.41702136120348
2.45	3.46702136120348
2.5	3.51702136120348
2.55	3.56702136120348
2.6	3.61702136120348
2.65	3.66702136120348
2.7	3.71702136120348
2.75	3.76702136120348
2.8	3.81702136120348
2.85	3.86702136120348
2.9	3.91702136120348
2.95	3.96702136120348
3	4.01702136120348
3.05	4.06702136120348
3.1	4.11702136120348
3.15	4.16702136120348
3.2	4.21702136120348
3.25	4.26702136120348
3.3	4.31702136120348
3.35	4.36702136120348
3.4	4.41702136120348
3.45	4.46702136120348
3.5	4.51702136120348
3.55	4.56702136120348
3.6	4.61702136120348
3.65	4.66702136120348
3.7	4.71702136120348
3.75	4.76702136120348
3.8	4.81702136120349
3.85	4.86702136120348
3.9	4.91702136120348
3.95	4.96702136120348
4	5.01702136120348
4.05	5.06702136120348
4.1	5.11702136120348
4.15	5.16702136120348
4.2	5.21702136120348
4.25	5.26702136120348
4.3	5.31702136120348
4.35	5.36702136120348
4.4	5.41702136120348
4.45	5.46702136120348
4.5	5.51702136120348
4.55	5.56702136120348
4.6	5.61702136120348
4.65	5.66702136120348
4.7	5.71702136120348
4.75	5.76702136120348
4.8	5.81702136120348
4.85	5.86702136120348
4.9	5.91702136120348
4.95	5.96702136120348
5	6.01702136120348
5.05	6.06702136120347
5.1	6.11702136120348
5.15	6.16702136120348
5.2	6.21702136120348
5.25	6.26702136120348
5.3	6.31702136120348
5.35	6.36702136120348
5.4	6.41702136120348
5.45	6.46702136120348
5.5	6.51702136120348
5.55	6.56702136120348
5.6	6.61702136120348
5.65	6.66702136120347
5.7	6.71702136120348
5.75	6.76702136120348
5.8	6.81702136120348
5.85	6.86702136120348
5.9	6.91702136120348
5.95	6.96702136120348
6	7.01702136120348
6.05	7.06702136120348
6.1	7.11702136120348
6.15	7.16702136120348
6.2	7.21702136120348
6.25	7.26702136120348
6.3	7.31702136120348
6.35	7.36702136120348
6.4	7.41702136120348
6.45	7.46702136120348
6.5	7.51702136120348
6.55	7.56702136120348
6.6	7.61702136120348
6.65	7.66702136120348
6.7	7.71702136120348
6.75	7.76702136120348
6.8	7.81702136120348
6.85	7.86702136120348
6.9	7.91702136120348
6.95	7.96702136120348
7	8.01702136120348
7.05	8.06702136120348
7.1	8.11702136120348
7.15	8.16702136120348
7.2	8.21702136120347
7.25	8.26702136120348
7.3	8.31702136120348
7.35	8.36702136120348
7.4	8.41702136120348
7.45	8.46702136120348
7.5	8.51702136120348
7.55	8.56702136120348
7.6	8.61702136120348
7.65	8.66702136120348
7.7	8.71702136120348
7.75	8.76702136120347
7.8	8.81702136120348
7.85	8.86702136120348
7.9	8.91702136120348
7.95	8.96702136120348
8	9.01702136120348
8.05	9.06702136120348
8.1	9.11702136120347
8.15	9.16702136120348
8.2	9.21702136120348
8.25	9.26702136120347
8.3	9.31702136120348
8.35	9.36702136120348
8.4	9.41702136120347
8.45	9.46702136120348
8.5	9.51702136120348
8.55	9.56702136120348
8.6	9.61702136120348
8.65	9.66702136120349
8.7	9.71702136120347
8.75	9.76702136120348
8.8	9.81702136120347
8.85	9.86702136120348
8.9	9.91702136120348
8.95	9.96702136120348
9	10.0170213612035
9.05	10.0670213612035
9.1	10.1170213612035
9.15	10.1670213612035
9.2	10.2170213612035
9.25	10.2670213612035
9.3	10.3170213612035
9.35	10.3670213612035
9.4	10.4170213612035
9.45	10.4670213612035
9.5	10.5170213612035
9.55	10.5670213612035
9.6	10.6170213612035
9.65	10.6670213612035
9.7	10.7170213612035
9.75	10.7670213612035
9.8	10.8170213612035
9.85	10.8670213612035
9.9	10.9170213612035
9.95	10.9670213612035
10	11.0170213612035
10.05	11.0670213612035
10.1	11.1170213612035
10.15	11.1670213612035
10.2	11.2170213612035
10.25	11.2670213612035
10.3	11.3170213612035
10.35	11.3670213612035
10.4	11.4170213612035
10.45	11.4670213612035
10.5	11.5170213612035
10.55	11.5670213612035
10.6	11.6170213612035
10.65	11.6670213612035
10.7	11.7170213612035
10.75	11.7670213612035
10.8	11.8170213612035
10.85	11.8670213612035
10.9	11.9170213612035
10.95	11.9670213612035
11	12.0170213612035
11.05	12.0670213612035
11.1	12.1170213612035
11.15	12.1670213612035
11.2	12.2170213612035
11.25	12.2670213612035
11.3	12.3170213612035
11.35	12.3670213612035
11.4	12.4170213612035
11.45	12.4670213612035
11.5	12.5170213612035
11.55	12.5670213612035
11.6	12.6170213612035
11.65	12.6670213612035
11.7	12.7170213612035
11.75	12.7670213612035
11.8	12.8170213612035
11.85	12.8670213612035
11.9	12.9170213612035
11.95	12.9670213612035
12	13.0170213612035
12.05	13.0670213612035
12.1	13.1170213612035
12.15	13.1670213612035
12.2	13.2170213612035
12.25	13.2670213612035
12.3	13.3170213612035
12.35	13.3670213612035
12.4	13.4170213612035
12.45	13.4670213612035
12.5	13.5170213612035
12.55	13.5670213612035
12.6	13.6170213612035
12.65	13.6670213612035
12.7	13.7170213612035
12.75	13.7670213612035
12.8	13.8170213612035
12.85	13.8670213612035
12.9	13.9170213612035
12.95	13.9670213612035
13	14.0170213612035
13.05	14.0670213612035
13.1	14.1170213612035
13.15	14.1670213612035
13.2	14.2170213612035
13.25	14.2670213612035
13.3	14.3170213612035
13.35	14.3670213612035
13.4	14.4170213612035
13.45	14.4670213612034
13.5	14.5170213612035
13.55	14.5670213612035
13.6	14.6170213612035
13.65	14.6670213612034
13.7	14.7170213612035
13.75	14.7670213612035
13.8	14.8170213612035
13.85	14.8670213612035
13.9	14.9170213612035
13.95	14.9670213612035
14	15.0170213612035
14.05	15.0670213612035
14.1	15.1170213612035
14.15	15.1670213612034
14.2	15.2170213612035
14.25	15.2670213612035
14.3	15.3170213612035
14.35	15.3670213612035
14.4	15.4170213612035
14.45	15.4670213612035
14.5	15.5170213612035
14.55	15.5670213612035
14.6	15.6170213612035
14.65	15.6670213612035
14.7	15.7170213612035
14.75	15.7670213612035
14.8	15.8170213612034
14.85	15.8670213612035
14.9	15.9170213612035
14.95	15.9670213612035
15	16.0170213612034
15.05	16.0670213612035
15.1	16.1170213612035
15.15	16.1670213612035
15.2	16.2170213612035
15.25	16.2670213612035
15.3	16.3170213612034
15.35	16.3670213612035
15.4	16.4170213612035
15.45	16.4670213612035
15.5	16.5170213612034
15.55	16.5670213612035
15.6	16.6170213612035
15.65	16.6670213612035
15.7	16.7170213612035
15.75	16.7670213612035
15.8	16.8170213612035
15.85	16.8670213612035
15.9	16.9170213612035
15.95	16.9670213612035
16	17.0170213612034
16.05	17.0670213612035
16.1	17.1170213612034
16.15	17.1670213612035
16.2	17.2170213612035
16.25	17.2670213612034
16.3	17.3170213612034
16.35	17.3670213612035
16.4	17.4170213612035
16.45	17.4670213612035
16.5	17.5170213612035
16.55	17.5670213612035
16.6	17.6170213612035
16.65	17.6670213612035
16.7	17.7170213612035
16.75	17.7670213612034
16.8	17.8170213612035
16.85	17.8670213612035
16.9	17.9170213612034
16.95	17.9670213612034
17	18.0170213612034
17.05	18.0670213612035
17.1	18.1170213612035
17.15	18.1670213612034
17.2	18.2170213612035
17.25	18.2670213612034
17.3	18.3170213612034
17.35	18.3670213612035
17.4	18.4170213612035
17.45	18.4670213612035
17.5	18.5170213612035
17.55	18.5670213612034
17.6	18.6170213612035
17.65	18.6670213612035
17.7	18.7170213612035
17.75	18.7670213612035
17.8	18.8170213612034
17.85	18.8670213612035
17.9	18.9170213612034
17.95	18.9670213612034
18	19.0170213612034
18.05	19.0670213612034
18.1	19.1170213612035
18.15	19.1670213612035
18.2	19.2170213612034
18.25	19.2670213612035
18.3	19.3170213612035
18.35	19.3670213612035
18.4	19.4170213612034
18.45	19.4670213612035
18.5	19.5170213612034
18.55	19.5670213612034
18.6	19.6170213612034
18.65	19.6670213612034
18.7	19.7170213612034
18.75	19.7670213612035
18.8	19.8170213612035
18.85	19.8670213612035
18.9	19.9170213612034
18.95	19.9670213612035
19	20.0170213612035
19.05	20.0670213612035
19.1	20.1170213612034
19.15	20.1670213612035
19.2	20.2170213612035
19.25	20.2670213612035
19.3	20.3170213612034
19.35	20.3670213612034
19.4	20.4170213612034
19.45	20.4670213612035
19.5	20.5170213612034
19.55	20.5670213612035
19.6	20.6170213612035
19.65	20.6670213612034
19.7	20.7170213612035
19.75	20.7670213612035
19.8	20.8170213612034
19.85	20.8670213612035
19.9	20.9170213612034
19.95	20.9670213612035
20	21.0170213612035


==> figures/estimator-bias-comparison-f1000-2.tsv <==
-20	-19.9999999999999
-19.95	-19.95
-19.9	-19.9
-19.85	-19.85
-19.8	-19.8
-19.75	-19.75
-19.7	-19.7
-19.65	-19.65
-19.6	-19.6
-19.55	-19.55
-19.5	-19.5
-19.45	-19.45
-19.4	-19.4
-19.35	-19.35
-19.3	-19.3
-19.25	-19.25
-19.2	-19.2
-19.15	-19.15
-19.1	-19.1
-19.05	-19.05
-19	-19
-18.95	-18.95
-18.9	-18.9
-18.85	-18.85
-18.8	-18.8
-18.75	-18.75
-18.7	-18.7
-18.65	-18.65
-18.6	-18.6
-18.55	-18.55
-18.5	-18.5
-18.45	-18.45
-18.4	-18.4
-18.35	-18.35
-18.3	-18.3
-18.25	-18.25
-18.2	-18.2
-18.15	-18.15
-18.1	-18.1
-18.05	-18.05
-18	-18
-17.95	-17.95
-17.9	-17.9
-17.85	-17.85
-17.8	-17.8
-17.75	-17.75
-17.7	-17.7
-17.65	-17.65
-17.6	-17.6
-17.55	-17.55
-17.5	-17.5
-17.45	-17.45
-17.4	-17.4
-17.35	-17.35
-17.3	-17.3
-17.25	-17.25
-17.2	-17.2
-17.15	-17.15
-17.1	-17.1
-17.05	-17.05
-17	-17
-16.95	-16.95
-16.9	-16.9
-16.85	-16.85
-16.8	-16.8
-16.75	-16.75
-16.7	-16.7
-16.65	-16.65
-16.6	-16.6
-16.55	-16.55
-16.5	-16.5
-16.45	-16.45
-16.4	-16.4
-16.35	-16.35
-16.3	-16.3
-16.25	-16.25
-16.2	-16.2
-16.15	-16.15
-16.1	-16.1
-16.05	-16.05
-16	-16
-15.95	-15.95
-15.9	-15.9
-15.85	-15.85
-15.8	-15.8
-15.75	-15.75
-15.7	-15.7
-15.65	-15.65
-15.6	-15.6
-15.55	-15.55
-15.5	-15.5
-15.45	-15.45
-15.4	-15.4
-15.35	-15.35
-15.3	-15.3
-15.25	-15.25
-15.2	-15.2
-15.15	-15.15
-15.1	-15.1
-15.05	-15.05
-15	-15
-14.95	-14.95
-14.9	-14.9
-14.85	-14.85
-14.8	-14.8
-14.75	-14.75
-14.7	-14.7
-14.65	-14.65
-14.6	-14.6
-14.55	-14.55
-14.5	-14.5
-14.45	-14.45
-14.4	-14.4
-14.35	-14.35
-14.3	-14.3
-14.25	-14.25
-14.2	-14.2
-14.15	-14.15
-14.1	-14.1
-14.05	-14.05
-14	-14
-13.95	-13.95
-13.9	-13.9
-13.85	-13.85
-13.8	-13.8
-13.75	-13.75
-13.7	-13.7
-13.65	-13.65
-13.6	-13.6
-13.55	-13.55
-13.5	-13.5
-13.45	-13.45
-13.4	-13.4
-13.35	-13.35
-13.3	-13.3
-13.25	-13.25
-13.2	-13.2
-13.15	-13.15
-13.1	-13.1
-13.05	-13.05
-13	-13
-12.95	-12.95
-12.9	-12.9
-12.85	-12.85
-12.8	-12.8
-12.75	-12.75
-12.7	-12.7
-12.65	-12.65
-12.6	-12.6
-12.55	-12.55
-12.5	-12.5
-12.45	-12.45
-12.4	-12.4
-12.35	-12.35
-12.3	-12.3
-12.25	-12.25
-12.2	-12.2
-12.15	-12.15
-12.1	-12.1
-12.05	-12.05
-12	-12
-11.95	-11.95
-11.9	-11.9
-11.85	-11.85
-11.8	-11.8
-11.75	-11.75
-11.7	-11.7
-11.65	-11.65
-11.6	-11.6
-11.55	-11.55
-11.5	-11.5
-11.45	-11.45
-11.4	-11.4
-11.35	-11.35
-11.3	-11.3
-11.25	-11.25
-11.2	-11.2
-11.15	-11.15
-11.1	-11.1
-11.05	-11.05
-11	-11
-10.95	-10.95
-10.9	-10.9
-10.85	-10.85
-10.8	-10.8
-10.75	-10.75
-10.7	-10.7
-10.65	-10.65
-10.6	-10.6
-10.55	-10.55
-10.5	-10.5
-10.45	-10.45
-10.4	-10.4
-10.35	-10.35
-10.3	-10.3
-10.25	-10.25
-10.2	-10.2
-10.15	-10.15
-10.1	-10.1
-10.05	-10.05
-10	-9.99999999999999
-9.95	-9.95
-9.9	-9.9
-9.85	-9.85
-9.8	-9.8
-9.75	-9.75
-9.7	-9.7
-9.65	-9.65
-9.6	-9.6
-9.55	-9.55
-9.5	-9.5
-9.45	-9.45
-9.4	-9.4
-9.35	-9.35
-9.3	-9.3
-9.25	-9.25
-9.2	-9.2
-9.15	-9.15
-9.1	-9.1
-9.05	-9.05
-9	-9
-8.95	-8.95
-8.9	-8.9
-8.85	-8.85
-8.8	-8.8
-8.75	-8.75
-8.7	-8.7
-8.65	-8.65
-8.6	-8.6
-8.55	-8.55
-8.5	-8.5
-8.45	-8.45
-8.4	-8.4
-8.35	-8.35
-8.3	-8.3
-8.25	-8.25
-8.2	-8.2
-8.15	-8.15
-8.1	-8.1
-8.05	-8.05
-8	-8
-7.95	-7.95
-7.9	-7.9
-7.85	-7.85
-7.8	-7.8
-7.75	-7.75
-7.7	-7.7
-7.65	-7.65
-7.6	-7.6
-7.55	-7.55
-7.5	-7.5
-7.45	-7.45
-7.4	-7.4
-7.35	-7.35
-7.3	-7.3
-7.25	-7.25
-7.2	-7.2
-7.15	-7.15
-7.1	-7.1
-7.05	-7.05
-7	-7
-6.95	-6.95
-6.9	-6.9
-6.85	-6.85
-6.8	-6.8
-6.75	-6.75
-6.7	-6.7
-6.65	-6.65
-6.6	-6.6
-6.55	-6.55
-6.5	-6.5
-6.45	-6.45
-6.4	-6.4
-6.35	-6.35
-6.3	-6.3
-6.25	-6.25
-6.2	-6.2
-6.15	-6.15
-6.1	-6.1
-6.05	-6.05
-6	-6
-5.95	-5.95
-5.9	-5.9
-5.85	-5.85
-5.8	-5.8
-5.75	-5.75
-5.7	-5.7
-5.65	-5.65
-5.6	-5.6
-5.55	-5.55
-5.5	-5.5
-5.45	-5.45
-5.4	-5.4
-5.35	-5.35
-5.3	-5.3
-5.25	-5.25
-5.2	-5.2
-5.15	-5.15
-5.1	-5.1
-5.05	-5.05
-5	-5
-4.95	-4.95
-4.9	-4.9
-4.85	-4.85
-4.8	-4.8
-4.75	-4.75
-4.7	-4.7
-4.65	-4.65
-4.6	-4.6
-4.55	-4.55
-4.5	-4.5
-4.45	-4.45
-4.4	-4.4
-4.35	-4.35
-4.3	-4.3
-4.25	-4.25
-4.2	-4.2
-4.15	-4.15
-4.1	-4.1
-4.05	-4.05
-4	-4
-3.95	-3.95
-3.9	-3.9
-3.85	-3.85
-3.8	-3.8
-3.75	-3.75
-3.7	-3.7
-3.65	-3.65
-3.6	-3.59999999999999
-3.55	-3.55
-3.5	-3.5
-3.45	-3.45
-3.4	-3.4
-3.35	-3.34999999999999
-3.3	-3.3
-3.25	-3.25
-3.2	-3.2
-3.15	-3.15
-3.1	-3.1
-3.05	-3.05
-3	-3
-2.95	-2.95
-2.9	-2.9
-2.85	-2.85
-2.8	-2.8
-2.75	-2.75
-2.7	-2.7
-2.65	-2.65
-2.6	-2.6
-2.55	-2.55
-2.5	-2.5
-2.45	-2.45
-2.4	-2.4
-2.35	-2.35
-2.3	-2.3
-2.25	-2.25
-2.2	-2.2
-2.15	-2.15
-2.1	-2.1
-2.05	-2.05
-2	-2
-1.95	-1.95
-1.9	-1.9
-1.85	-1.85
-1.8	-1.8
-1.75	-1.75
-1.7	-1.7
-1.65	-1.65
-1.6	-1.59999999999999
-1.55	-1.55
-1.5	-1.5
-1.45	-1.45
-1.4	-1.4
-1.35	-1.35
-1.3	-1.3
-1.25	-1.25
-1.2	-1.2
-1.15	-1.15
-1.1	-1.1
-1.05	-1.05
-1	-0.999999999999999
-0.95	-0.949999999999999
-0.899999999999999	-0.899999999999996
-0.849999999999998	-0.849999999999997
-0.799999999999997	-0.799999999999998
-0.75	-0.749999999999997
-0.699999999999999	-0.699999999999998
-0.649999999999998	-0.649999999999997
-0.599999999999998	-0.599999999999998
-0.549999999999997	-0.549999999999995
-0.5	-0.5
-0.45	-0.449999999999997
-0.399999999999998	-0.399999999999997
-0.349999999999998	-0.349999999999998
-0.299999999999997	-0.299999999999996
-0.25	-0.249999999999998
-0.199999999999999	-0.199999999999998
-0.149999999999999	-0.149999999999998
-0.0999999999999981	-0.0999999999999991
-0.049999999999997	-0.049999999999998
0	0
0.0499999999999974	0.0499999999999984
0.099999999999998	0.099999999999998
0.149999999999998	0.149999999999999
0.199999999999999	0.199999999999998
0.25	0.250000000000002
0.299999999999997	0.299999999999996
0.349999999999998	0.349999999999999
0.399999999999998	0.399999999999999
0.449999999999999	0.449999999999998
0.5	0.500000000000001
0.549999999999998	0.549999999999998
0.599999999999998	0.599999999999998
0.649999999999999	0.650000000000002
0.699999999999999	0.699999999999997
0.75	0.750000000000003
0.799999999999997	0.8
0.849999999999998	0.849999999999999
0.899999999999999	0.899999999999999
0.949999999999999	0.95
1	1
1.05	1.05
1.1	1.1
1.15	1.15
1.2	1.2
1.25	1.25
1.3	1.3
1.35	1.35
1.4	1.4
1.45	1.45
1.5	1.5
1.55	1.55
1.6	1.6
1.65	1.65
1.7	1.7
1.75	1.75
1.8	1.8
1.85	1.85
1.9	1.9
1.95	1.95
2	2
2.05	2.05
2.1	2.1
2.15	2.15
2.2	2.2
2.25	2.25
2.3	2.3
2.35	2.35
2.4	2.4
2.45	2.45
2.5	2.5
2.55	2.55
2.6	2.6
2.65	2.65
2.7	2.7
2.75	2.75
2.8	2.8
2.85	2.85
2.9	2.9
2.95	2.95
3	3
3.05	3.05
3.1	3.1
3.15	3.15
3.2	3.2
3.25	3.25
3.3	3.3
3.35	3.35
3.4	3.4
3.45	3.45
3.5	3.5
3.55	3.55
3.6	3.6
3.65	3.65
3.7	3.7
3.75	3.75
3.8	3.80000000000001
3.85	3.85
3.9	3.9
3.95	3.95
4	4
4.05	4.05
4.1	4.1
4.15	4.15
4.2	4.2
4.25	4.25
4.3	4.3
4.35	4.35
4.4	4.4
4.45	4.45
4.5	4.5
4.55	4.55
4.6	4.6
4.65	4.65
4.7	4.7
4.75	4.75
4.8	4.8
4.85	4.85
4.9	4.9
4.95	4.94999999999999
5	5
5.05	5.04999999999999
5.1	5.1
5.15	5.15
5.2	5.2
5.25	5.25
5.3	5.3
5.35	5.35
5.4	5.4
5.45	5.45
5.5	5.5
5.55	5.55
5.6	5.6
5.65	5.64999999999999
5.7	5.7
5.75	5.75
5.8	5.8
5.85	5.85
5.9	5.9
5.95	5.95
6	6
6.05	6.05
6.1	6.1
6.15	6.15
6.2	6.2
6.25	6.25
6.3	6.3
6.35	6.35
6.4	6.4
6.45	6.45
6.5	6.5
6.55	6.55
6.6	6.6
6.65	6.65
6.7	6.7
6.75	6.75
6.8	6.8
6.85	6.85
6.9	6.9
6.95	6.95
7	7
7.05	7.05
7.1	7.1
7.15	7.15
7.2	7.19999999999999
7.25	7.25
7.3	7.3
7.35	7.35
7.4	7.4
7.45	7.45
7.5	7.49999999999999
7.55	7.55
7.6	7.6
7.65	7.65
7.7	7.7
7.75	7.74999999999999
7.8	7.8
7.85	7.85
7.9	7.9
7.95	7.95
8	8
8.05	8.05
8.1	8.09999999999999
8.15	8.15
8.2	8.2
8.25	8.24999999999999
8.3	8.3
8.35	8.35
8.4	8.4
8.45	8.45
8.5	8.5
8.55	8.55
8.6	8.6
8.65	8.65000000000001
8.7	8.69999999999999
8.75	8.75
8.8	8.79999999999999
8.85	8.85
8.9	8.9
8.95	8.95
9	9
9.05	9.05
9.1	9.1
9.15	9.15
9.2	9.19999999999999
9.25	9.25
9.3	9.3
9.35	9.34999999999999
9.4	9.4
9.45	9.44999999999999
9.5	9.5
9.55	9.54999999999999
9.6	9.6
9.65	9.65
9.7	9.7
9.75	9.75000000000001
9.8	9.79999999999999
9.85	9.84999999999999
9.9	9.9
9.95	9.95
10	9.99999999999999
10.05	10.05
10.1	10.1
10.15	10.15
10.2	10.2
10.25	10.25
10.3	10.3
10.35	10.35
10.4	10.4
10.45	10.45
10.5	10.5
10.55	10.55
10.6	10.6
10.65	10.65
10.7	10.7
10.75	10.75
10.8	10.8
10.85	10.85
10.9	10.9
10.95	10.95
11	11
11.05	11.05
11.1	11.1
11.15	11.15
11.2	11.2
11.25	11.25
11.3	11.3
11.35	11.35
11.4	11.4
11.45	11.45
11.5	11.5
11.55	11.55
11.6	11.6
11.65	11.65
11.7	11.7
11.75	11.75
11.8	11.8
11.85	11.85
11.9	11.9
11.95	11.95
12	12
12.05	12.05
12.1	12.1
12.15	12.15
12.2	12.2
12.25	12.25
12.3	12.3
12.35	12.35
12.4	12.4
12.45	12.45
12.5	12.5
12.55	12.55
12.6	12.6
12.65	12.65
12.7	12.7
12.75	12.75
12.8	12.8
12.85	12.85
12.9	12.9
12.95	12.95
13	13
13.05	13.05
13.1	13.1
13.15	13.15
13.2	13.2
13.25	13.25
13.3	13.3
13.35	13.35
13.4	13.4
13.45	13.45
13.5	13.5
13.55	13.55
13.6	13.6
13.65	13.65
13.7	13.7
13.75	13.75
13.8	13.8
13.85	13.85
13.9	13.9
13.95	13.95
14	14
14.05	14.05
14.1	14.1
14.15	14.15
14.2	14.2
14.25	14.25
14.3	14.3
14.35	14.35
14.4	14.4
14.45	14.45
14.5	14.5
14.55	14.55
14.6	14.6
14.65	14.65
14.7	14.7
14.75	14.75
14.8	14.8
14.85	14.85
14.9	14.9
14.95	14.95
15	15
15.05	15.05
15.1	15.1
15.15	15.15
15.2	15.2
15.25	15.25
15.3	15.3
15.35	15.35
15.4	15.4
15.45	15.45
15.5	15.5
15.55	15.55
15.6	15.6
15.65	15.65
15.7	15.7
15.75	15.75
15.8	15.8
15.85	15.85
15.9	15.9
15.95	15.95
16	16
16.05	16.05
16.1	16.1
16.15	16.15
16.2	16.2
16.25	16.25
16.3	16.3
16.35	16.35
16.4	16.4
16.45	16.45
16.5	16.5
16.55	16.55
16.6	16.6
16.65	16.65
16.7	16.7
16.75	16.75
16.8	16.8
16.85	16.85
16.9	16.9
16.95	16.95
17	17
17.05	17.05
17.1	17.1
17.15	17.15
17.2	17.2
17.25	17.25
17.3	17.3
17.35	17.35
17.4	17.4
17.45	17.45
17.5	17.5
17.55	17.55
17.6	17.6
17.65	17.65
17.7	17.7
17.75	17.75
17.8	17.8
17.85	17.85
17.9	17.8999999999999
17.95	17.9499999999999
18	17.9999999999999
18.05	18.0499999999999
18.1	18.1
18.15	18.15
18.2	18.1999999999999
18.25	18.25
18.3	18.3
18.35	18.35
18.4	18.4
18.45	18.45
18.5	18.4999999999999
18.55	18.55
18.6	18.6
18.65	18.65
18.7	18.7
18.75	18.75
18.8	18.8
18.85	18.85
18.9	18.8999999999999
18.95	18.95
19	19
19.05	19.05
19.1	19.0999999999999
19.15	19.15
19.2	19.2
19.25	19.25
19.3	19.3
19.35	19.3499999999999
19.4	19.4
19.45	19.45
19.5	19.4999999999999
19.55	19.55
19.6	19.6
19.65	19.6499999999999
19.7	19.7
19.75	19.75
19.8	19.7999999999999
19.85	19.85
19.9	19.8999999999999
19.95	19.95
20	20


==> figures/estimator-bias-comparison-f1000-3.tsv <==
-20	-inf
-19.95	-inf
-19.9	-inf
-19.85	-inf
-19.8	-inf
-19.75	-inf
-19.7	-inf
-19.65	-inf
-19.6	-inf
-19.55	-inf
-19.5	-inf
-19.45	-inf
-19.4	-inf
-19.35	-inf
-19.3	-inf
-19.25	-inf
-19.2	-inf
-19.15	-inf
-19.1	-inf
-19.05	-inf
-19	-inf
-18.95	-inf
-18.9	-inf
-18.85	-inf
-18.8	-inf
-18.75	-inf
-18.7	-inf
-18.65	-inf
-18.6	-inf
-18.55	-inf
-18.5	-inf
-18.45	-inf
-18.4	-inf
-18.35	-inf
-18.3	-inf
-18.25	-inf
-18.2	-inf
-18.15	-inf
-18.1	-inf
-18.05	-inf
-18	-inf
-17.95	-inf
-17.9	-inf
-17.85	-inf
-17.8	-inf
-17.75	-inf
-17.7	-inf
-17.65	-inf
-17.6	-inf
-17.55	-inf
-17.5	-inf
-17.45	-inf
-17.4	-inf
-17.35	-inf
-17.3	-inf
-17.25	-inf
-17.2	-inf
-17.15	-inf
-17.1	-inf
-17.05	-inf
-17	-inf
-16.95	-inf
-16.9	-inf
-16.85	-inf
-16.8	-inf
-16.75	-inf
-16.7	-inf
-16.65	-inf
-16.6	-inf
-16.55	-inf
-16.5	-inf
-16.45	-inf
-16.4	-inf
-16.35	-inf
-16.3	-inf
-16.25	-inf
-16.2	-inf
-16.15	-inf
-16.1	-inf
-16.05	-inf
-16	-inf
-15.95	-inf
-15.9	-inf
-15.85	-inf
-15.8	-inf
-15.75	-inf
-15.7	-inf
-15.65	-inf
-15.6	-inf
-15.55	-inf
-15.5	-inf
-15.45	-inf
-15.4	-inf
-15.35	-inf
-15.3	-inf
-15.25	-inf
-15.2	-inf
-15.15	-inf
-15.1	-inf
-15.05	-inf
-15	-inf
-14.95	-inf
-14.9	-inf
-14.85	-inf
-14.8	-inf
-14.75	-inf
-14.7	-inf
-14.65	-inf
-14.6	-inf
-14.55	-inf
-14.5	-inf
-14.45	-inf
-14.4	-inf
-14.35	-inf
-14.3	-inf
-14.25	-inf
-14.2	-inf
-14.15	-inf
-14.1	-inf
-14.05	-inf
-14	-inf
-13.95	-inf
-13.9	-inf
-13.85	-inf
-13.8	-inf
-13.75	-inf
-13.7	-inf
-13.65	-inf
-13.6	-inf
-13.55	-inf
-13.5	-inf
-13.45	-inf
-13.4	-inf
-13.35	-inf
-13.3	-inf
-13.25	-inf
-13.2	-inf
-13.15	-inf
-13.1	-inf
-13.05	-inf
-13	-inf
-12.95	-inf
-12.9	-inf
-12.85	-inf
-12.8	-inf
-12.75	-inf
-12.7	-inf
-12.65	-inf
-12.6	-inf
-12.55	-inf
-12.5	-inf
-12.45	-inf
-12.4	-inf
-12.35	-inf
-12.3	-inf
-12.25	-inf
-12.2	-inf
-12.15	-inf
-12.1	-inf
-12.05	-inf
-12	-inf
-11.95	-inf
-11.9	-inf
-11.85	-inf
-11.8	-inf
-11.75	-inf
-11.7	-inf
-11.65	-inf
-11.6	-inf
-11.55	-inf
-11.5	-inf
-11.45	-inf
-11.4	-inf
-11.35	-inf
-11.3	-inf
-11.25	-inf
-11.2	-inf
-11.15	-inf
-11.1	-inf
-11.05	-inf
-11	-inf
-10.95	-inf
-10.9	-inf
-10.85	-inf
-10.8	-inf
-10.75	-inf
-10.7	-inf
-10.65	-inf
-10.6	-inf
-10.55	-inf
-10.5	-inf
-10.45	-inf
-10.4	-inf
-10.35	-inf
-10.3	-inf
-10.25	-inf
-10.2	-inf
-10.15	-inf
-10.1	-inf
-10.05	-inf
-10	-inf
-9.95	-inf
-9.9	-inf
-9.85	-inf
-9.8	-inf
-9.75	-inf
-9.7	-inf
-9.65	-inf
-9.6	-inf
-9.55	-inf
-9.5	-inf
-9.45	-inf
-9.4	-inf
-9.35	-inf
-9.3	-inf
-9.25	-inf
-9.2	-inf
-9.15	-inf
-9.1	-inf
-9.05	-inf
-9	-inf
-8.95	-inf
-8.9	-inf
-8.85	-inf
-8.8	-inf
-8.75	-inf
-8.7	-inf
-8.65	-inf
-8.6	-inf
-8.55	-inf
-8.5	-inf
-8.45	-inf
-8.4	-inf
-8.35	-inf
-8.3	-inf
-8.25	-inf
-8.2	-inf
-8.15	-inf
-8.1	-inf
-8.05	-inf
-8	-inf
-7.95	-inf
-7.9	-inf
-7.85	-inf
-7.8	-inf
-7.75	-inf
-7.7	-inf
-7.65	-inf
-7.6	-inf
-7.55	-inf
-7.5	-inf
-7.45	-inf
-7.4	-inf
-7.35	-inf
-7.3	-inf
-7.25	-inf
-7.2	-inf
-7.15	-inf
-7.1	-inf
-7.05	-inf
-7	-inf
-6.95	-inf
-6.9	-inf
-6.85	-inf
-6.8	-inf
-6.75	-inf
-6.7	-inf
-6.65	-inf
-6.6	-inf
-6.55	-inf
-6.5	-inf
-6.45	-inf
-6.4	-inf
-6.35	-inf
-6.3	-inf
-6.25	-inf
-6.2	-inf
-6.15	-inf
-6.1	-inf
-6.05	-inf
-6	-inf
-5.95	-inf
-5.9	-inf
-5.85	-inf
-5.8	-inf
-5.75	-inf
-5.7	-inf
-5.65	-inf
-5.6	-inf
-5.55	-29.6913723822223
-5.5	-25.3128460478235
-5.45	-23.1362335770459
-5.4	-21.6633418448557
-5.35	-20.5422101680471
-5.3	-19.6327981213235
-5.25	-18.8649866665919
-5.2	-18.1986069223236
-5.15	-17.6084904537085
-5.1	-17.0778206161442
-5.05	-16.5948027220108
-5	-16.1508442929551
-4.95	-15.7394915221919
-4.9	-15.3557736174325
-4.85	-14.9957806113065
-4.8	-14.6563814774725
-4.75	-14.3350300696721
-4.7	-14.0296279666233
-4.65	-13.7384253029627
-4.6	-13.4599476214767
-4.55	-13.1929409601545
-4.5	-12.9363299772618
-4.45	-12.6891855674562
-4.4	-12.4506994990799
-4.35	-12.2201643215569
-4.3	-11.9969572810532
-4.25	-11.7805273215577
-4.2	-11.5703844872881
-4.15	-11.3660912129986
-4.1	-11.1672551124378
-4.05	-10.9735229659663
-4	-10.7845756757258
-3.95	-10.6001240073145
-3.9	-10.4199049752547
-3.85	-10.243678758869
-3.8	-10.0712260578112
-3.75	-9.90234581411719
-3.7	-9.736853241452
-3.65	-9.57457811313621
-3.6	-9.41536326921296
-3.55	-9.25906330975833
-3.5	-9.10554344722775
-3.45	-8.95467849515962
-3.4	-8.80635197424198
-3.35	-8.66045531976649
-3.3	-8.51688717697435
-3.25	-8.37555277285016
-3.2	-8.23636335462109
-3.15	-8.09923568663765
-3.1	-7.96409159850011
-3.05	-7.830857578292
-3	-7.69946440562332
-2.95	-7.56984681989901
-2.9	-7.44194321983211
-2.85	-7.31569539073687
-2.8	-7.19104825657739
-2.75	-7.06794965412508
-2.7	-6.94635012690261
-2.65	-6.82620273687211
-2.6	-6.70746289206764
-2.55	-6.59008818858117
-2.5	-6.47403826549423
-2.45	-6.35927467150595
-2.4	-6.24576074214629
-2.35	-6.13346148658601
-2.3	-6.02234348315963
-2.25	-5.9123747828125
-2.2	-5.80352481976498
-2.15	-5.69576432875903
-2.1	-5.5890652683176
-2.05	-5.48340074950341
-2	-5.37874496971458
-1.95	-5.27507315109951
-1.9	-5.17236148321298
-1.85	-5.07058706957186
-1.8	-4.96972787779962
-1.75	-4.86976269307856
-1.7	-4.77067107465316
-1.65	-4.67243331515145
-1.6	-4.57503040251179
-1.55	-4.47844398432092
-1.5	-4.38265633438586
-1.45	-4.28765032137749
-1.4	-4.19340937939691
-1.35	-4.09991748032833
-1.3	-4.00715910785339
-1.25	-3.91511923301152
-1.2	-3.82378329120091
-1.15	-3.73313716052211
-1.1	-3.64316714137467
-1.05	-3.5538599372237
-1	-3.46520263645959
-0.95	-3.37718269528028
-0.899999999999999	-3.28978792153001
-0.849999999999998	-3.20300645943431
-0.799999999999997	-3.11682677517427
-0.75	-3.0312376432482
-0.699999999999999	-2.94622813357183
-0.649999999999998	-2.86178759927191
-0.599999999999998	-2.77790566513128
-0.549999999999997	-2.69457221664594
-0.5	-2.61177738965795
-0.45	-2.52951156052984
-0.399999999999998	-2.44776533682895
-0.349999999999998	-2.36652954849184
-0.299999999999997	-2.28579523944103
-0.25	-2.20555365962822
-0.199999999999999	-2.12579625747947
-0.149999999999999	-2.04651467271973
-0.0999999999999981	-1.96770072955528
-0.049999999999997	-1.88934643019399
0	-1.81144394868472
0.0499999999999974	-1.73398562505801
0.099999999999998	-1.65696395975173
0.149999999999998	-1.5803716083057
0.199999999999999	-1.50420137631097
0.25	-1.42844621459963
0.299999999999997	-1.35309921466236
0.349999999999998	-1.27815360428119
0.399999999999998	-1.20360274336625
0.449999999999999	-1.12944011998518
0.5	-1.05565934657528
0.549999999999998	-0.982254156328416
0.599999999999998	-0.909218399739679
0.649999999999999	-0.836546041311023
0.699999999999999	-0.764231156401764
0.75	-0.692267928218043
0.799999999999997	-0.620650644934275
0.849999999999998	-0.549373696939202
0.899999999999999	-0.478431574200389
0.949999999999999	-0.407818863740787
1	-0.337530247221496
1.05	-0.267560498625245
1.1	-0.197904482035329
1.15	-0.128557149504911
1.2	-0.0595135390122127
1.25	0.00923122750312152
1.3	0.0776819460265244
1.35	0.145843332281986
1.4	0.213720023476208
1.45	0.281316579977109
1.5	0.348637486930018
1.55	0.415687155814777
1.6	0.482469925946877
1.65	0.548990065925407
1.7	0.615251775030606
1.75	0.681259184573621
1.8	0.747016359200882
1.85	0.812527298155484
1.9	0.877795936497634
1.95	0.942826146286401
2	1.00762173772465
2.05	1.07218646026905
2.1	1.13652400370683
2.15	1.20063799920115
2.2	1.26453202030635
2.25	1.32820958395496
2.3	1.39167415141745
2.35	1.45492912923645
2.4	1.51797787013629
2.45	1.58082367390953
2.5	1.64346978828105
2.55	1.70591940975121
2.6	1.76817568441884
2.65	1.8302417087851
2.7	1.89212053053894
2.75	1.95381514932526
2.8	2.01532851749629
2.85	2.07666354084712
2.9	2.13782307933594
2.95	2.19880994778977
3	2.25962691659619
3.05	2.32027671238175
3.1	2.38076201867755
3.15	2.44108547657248
3.2	2.50124968535468
3.25	2.56125720314159
3.3	2.62111054749914
3.35	2.68081219605032
3.4	2.74036458707365
3.45	2.79977012009177
3.5	2.85903115645068
3.55	2.91815001988968
3.6	2.97712899710255
3.65	3.03597033829009
3.7	3.09467625770428
3.75	3.15324893418447
3.8	3.21169051168558
3.85	3.27000309979868
3.9	3.3281887742642
3.95	3.3862495774777
4	3.44418751898873
4.05	3.50200457599261
4.1	3.5597026938156
4.15	3.61728378639328
4.2	3.67474973674255
4.25	3.73210239742721
4.3	3.78934359101738
4.35	3.8464751105427
4.4	3.90349871993954
4.45	3.96041615449238
4.5	4.01722912126924
4.55	4.07393929955146
4.6	4.13054834125786
4.65	4.18705787136325
4.7	4.24346948831153
4.75	4.29978476442338
4.8	4.35600524629854
4.85	4.41213245521295
4.9	4.46816788751049
4.95	4.5241130149898
5	4.57996928528582
5.05	4.63573812224639
5.1	4.6914209263039
5.15	4.74701907484193
5.2	4.80253392255709
5.25	4.85796680181602
5.3	4.91331902300764
5.35	4.96859187489057
5.4	5.02378662493605
5.45	5.07890451966606
5.5	5.13394678498691
5.55	5.18891462651839
5.6	5.24380922991819
5.65	5.29863176120205
5.7	5.35338336705949
5.75	5.40806517516498
5.8	5.46267829448499
5.85	5.51722381558066
5.9	5.57170281090613
5.95	5.62611633510285
6	5.68046542528949
6.05	5.7347511013479
6.1	5.78897436620487
6.15	5.84313620610993
6.2	5.89723759090896
6.25	5.95127947431404
6.3	6.00526279416923
6.35	6.05918847271246
6.4	6.11305741683363
6.45	6.16687051832882
6.5	6.22062865415074
6.55	6.27433268665551
6.6	6.32798346384559
6.65	6.38158181960924
6.7	6.43512857395618
6.75	6.4886245332498
6.8	6.54207049043575
6.85	6.59546722526704
6.9	6.64881550452573
6.95	6.70211608224112
7	6.75536969990458
7.05	6.80857708668112
7.1	6.86173895961745
7.15	6.91485602384699
7.2	6.96792897279157
7.25	7.02095848835987
7.3	7.0739452411428
7.35	7.12688989060575
7.4	7.17979308527774
7.45	7.23265546293754
7.5	7.28547765079686
7.55	7.33826026568048
7.6	7.3910039142035
7.65	7.44370919294576
7.7	7.49637668862338
7.75	7.54900697825742
7.8	7.60160062933994
7.85	7.65415819999714
7.9	7.70668023914997
7.95	7.75916728667199
8	7.81161987354462
8.05	7.86403852200981
8.1	7.91642374572023
8.15	7.96877604988687
8.2	8.0210959314241
8.25	8.07338387909252
8.3	8.12564037363921
8.35	8.17786588793561
8.4	8.23006088711318
8.45	8.28222582869672
8.5	8.33436116273533
8.55	8.3864673319313
8.6	8.43854477176663
8.65	8.49059391062759
8.7	8.54261516992682
8.75	8.59460896422382
8.8	8.64657570134285
8.85	8.69851578248914
8.9	8.75042960236298
8.95	8.80231754927185
9	8.85418000524062
9.05	8.90601734611976
9.1	8.95782994169182
9.15	9.00961815577594
9.2	9.06138234633056
9.25	9.11312286555438
9.3	9.16484005998545
9.35	9.21653427059877
9.4	9.26820583290184
9.45	9.31985507702876
9.5	9.3714823278328
9.55	9.42308790497684
9.6	9.47467212302286
9.65	9.52623529151938
9.7	9.57777771508763
9.75	9.62929969350596
9.8	9.68080152179301
9.85	9.73228349028929
9.9	9.78374588473726
9.95	9.83518898636011
10	9.88661307193903
10.05	9.93801841388925
10.1	9.98940528033461
10.15	10.0407739351808
10.2	10.0921246381876
10.25	10.143457645039
10.3	10.1947732074135
10.35	10.2460715730514
10.4	10.2973529858228
10.45	10.3486176857924
10.5	10.399865909285
10.55	10.4510978889483
10.6	10.5023138538157
10.65	10.5535140293676
10.7	10.604698637591
10.75	10.6558678970393
10.8	10.7070220228898
10.85	10.7581612270009
10.9	10.809285717968
10.95	10.8603957011788
11	10.9114913788667
11.05	10.9625729501643
11.1	11.0136406111556
11.15	11.0646945549265
11.2	11.1157349716157
11.25	11.1667620484639
11.3	11.2177759698621
11.35	11.2687769173992
11.4	11.3197650699092
11.45	11.3707406035165
11.5	11.4217036916814
11.55	11.4726545052443
11.6	11.5235932124695
11.65	11.5745199790872
11.7	11.6254349683362
11.75	11.6763383410052
11.8	11.7272302554725
11.85	11.7781108677466
11.9	11.8289803315049
11.95	11.8798387981321
12	11.930686416758
12.05	11.9815233342945
12.1	12.032349695472
12.15	12.0831656428751
12.2	12.1339713169776
12.25	12.1847668561772
12.3	12.2355523968291
12.35	12.2863280732798
12.4	12.3370940178989
12.45	12.3878503611121
12.5	12.4385972314322
12.55	12.4893347554903
12.6	12.5400630580663
12.65	12.5907822621185
12.7	12.6414924888133
12.75	12.6921938575538
12.8	12.7428864860086
12.85	12.793570490139
12.9	12.844245984227
12.95	12.8949130809017
13	12.9455718911663
13.05	12.9962225244233
13.1	13.0468650885007
13.15	13.0974996896767
13.2	13.1481264327042
13.25	13.1987454208357
13.3	13.2493567558461
13.35	13.2999605380568
13.4	13.3505568663584
13.45	13.4011458382331
13.5	13.4517275497773
13.55	13.502302095723
13.6	13.5528695694593
13.65	13.6034300630535
13.7	13.653983667272
13.75	13.7045304716
13.8	13.7550705642621
13.85	13.8056040322418
13.9	13.8561309613004
13.95	13.9066514359966
14	13.9571655397044
14.05	14.0076733546322
14.1	14.0581749618402
14.15	14.1086704412584
14.2	14.159159871704
14.25	14.2096433308983
14.3	14.2601208954838
14.35	14.3105926410404
14.4	14.361058642102
14.45	14.4115189721723
14.5	14.4619737037403
14.55	14.5124229082963
14.6	14.5628666563464
14.65	14.6133050174281
14.7	14.6637380601242
14.75	14.7141658520781
14.8	14.7645884600072
14.85	14.8150059497175
14.9	14.8654183861167
14.95	14.9158258332284
15	14.9662283542046
15.05	15.0166260113394
15.1	15.0670188660813
15.15	15.1174069790461
15.2	15.1677904100294
15.25	15.2181692180186
15.3	15.268543461205
15.35	15.3189131969954
15.4	15.369278482024
15.45	15.4196393721636
15.5	15.4699959225371
15.55	15.5203481875283
15.6	15.5706962207926
15.65	15.6210400752683
15.7	15.6713798031864
15.75	15.7217154560814
15.8	15.7720470848013
15.85	15.8223747395179
15.9	15.8726984697361
15.95	15.923018324304
16	15.9733343514225
16.05	16.0236465986543
16.1	16.0739551129334
16.15	16.1242599405742
16.2	16.1745611272801
16.25	16.224858718153
16.3	16.275152757701
16.35	16.3254432898477
16.4	16.3757303579403
16.45	16.4260140047577
16.5	16.4762942725189
16.55	16.5265712028906
16.6	16.5768448369955
16.65	16.6271152154198
16.7	16.6773823782208
16.75	16.7276463649343
16.8	16.7779072145824
16.85	16.8281649656802
16.9	16.8784196562433
16.95	16.9286713237948
17	16.9789200053723
17.05	17.0291657375342
17.1	17.0794085563672
17.15	17.1296484974921
17.2	17.1798855960711
17.25	17.2301198868137
17.3	17.2803514039829
17.35	17.3305801814021
17.4	17.3808062524601
17.45	17.4310296501182
17.5	17.4812504069158
17.55	17.5314685549756
17.6	17.5816841260103
17.65	17.6318971513276
17.7	17.6821076618362
17.75	17.7323156880508
17.8	17.782521260098
17.85	17.8327244077215
17.9	17.8829251602867
17.95	17.9331235467872
18	17.9833195958485
18.05	18.0335133357338
18.1	18.0837047943489
18.15	18.1338939992465
18.2	18.1840809776318
18.25	18.2342657563664
18.3	18.2844483619737
18.35	18.334628820643
18.4	18.3848071582339
18.45	18.4349834002814
18.5	18.4851575719992
18.55	18.5353296982855
18.6	18.5854998037257
18.65	18.6356679125973
18.7	18.6858340488744
18.75	18.7359982362313
18.8	18.786160498046
18.85	18.8363208574056
18.9	18.8864793371083
18.95	18.9366359596691
19	18.9867907473223
19.05	19.0369437220253
19.1	19.0870949054633
19.15	19.1372443190515
19.2	19.1873919839397
19.25	19.2375379210153
19.3	19.2876821509071
19.35	19.3378246939883
19.4	19.3879655703803
19.45	19.4381047999555
19.5	19.4882424023408
19.55	19.5383783969214
19.6	19.588512802843
19.65	19.6386456390152
19.7	19.6887769241151
19.75	19.73890667659
19.8	19.7890349146597
19.85	19.8391616563212
19.9	19.8892869193493
19.95	19.9394107213018
20	19.9895330795206


==> figures/estimator-bias-comparison-f1000-4.tsv <==
-20	-inf
-19.95	-inf
-19.9	-inf
-19.85	-inf
-19.8	-inf
-19.75	-inf
-19.7	-inf
-19.65	-inf
-19.6	-inf
-19.55	-inf
-19.5	-inf
-19.45	-inf
-19.4	-inf
-19.35	-inf
-19.3	-inf
-19.25	-inf
-19.2	-inf
-19.15	-inf
-19.1	-inf
-19.05	-inf
-19	-inf
-18.95	-inf
-18.9	-inf
-18.85	-inf
-18.8	-inf
-18.75	-inf
-18.7	-inf
-18.65	-inf
-18.6	-inf
-18.55	-inf
-18.5	-inf
-18.45	-inf
-18.4	-inf
-18.35	-inf
-18.3	-inf
-18.25	-inf
-18.2	-inf
-18.15	-inf
-18.1	-inf
-18.05	-inf
-18	-inf
-17.95	-inf
-17.9	-inf
-17.85	-inf
-17.8	-inf
-17.75	-inf
-17.7	-inf
-17.65	-inf
-17.6	-inf
-17.55	-inf
-17.5	-inf
-17.45	-inf
-17.4	-inf
-17.35	-inf
-17.3	-inf
-17.25	-inf
-17.2	-inf
-17.15	-inf
-17.1	-inf
-17.05	-inf
-17	-inf
-16.95	-inf
-16.9	-inf
-16.85	-inf
-16.8	-inf
-16.75	-inf
-16.7	-inf
-16.65	-inf
-16.6	-inf
-16.55	-inf
-16.5	-inf
-16.45	-inf
-16.4	-inf
-16.35	-inf
-16.3	-inf
-16.25	-inf
-16.2	-inf
-16.15	-inf
-16.1	-inf
-16.05	-inf
-16	-inf
-15.95	-inf
-15.9	-inf
-15.85	-inf
-15.8	-inf
-15.75	-inf
-15.7	-inf
-15.65	-inf
-15.6	-inf
-15.55	-inf
-15.5	-inf
-15.45	-inf
-15.4	-inf
-15.35	-inf
-15.3	-inf
-15.25	-inf
-15.2	-inf
-15.15	-inf
-15.1	-inf
-15.05	-inf
-15	-inf
-14.95	-inf
-14.9	-inf
-14.85	-inf
-14.8	-inf
-14.75	-inf
-14.7	-inf
-14.65	-inf
-14.6	-inf
-14.55	-inf
-14.5	-inf
-14.45	-inf
-14.4	-inf
-14.35	-inf
-14.3	-inf
-14.25	-inf
-14.2	-inf
-14.15	-inf
-14.1	-inf
-14.05	-inf
-14	-inf
-13.95	-inf
-13.9	-inf
-13.85	-inf
-13.8	-inf
-13.75	-inf
-13.7	-inf
-13.65	-inf
-13.6	-inf
-13.55	-inf
-13.5	-inf
-13.45	-inf
-13.4	-inf
-13.35	-inf
-13.3	-inf
-13.25	-inf
-13.2	-inf
-13.15	-inf
-13.1	-inf
-13.05	-inf
-13	-inf
-12.95	-inf
-12.9	-inf
-12.85	-inf
-12.8	-inf
-12.75	-inf
-12.7	-inf
-12.65	-inf
-12.6	-inf
-12.55	-inf
-12.5	-inf
-12.45	-inf
-12.4	-inf
-12.35	-inf
-12.3	-inf
-12.25	-inf
-12.2	-inf
-12.15	-inf
-12.1	-inf
-12.05	-inf
-12	-inf
-11.95	-inf
-11.9	-inf
-11.85	-inf
-11.8	-inf
-11.75	-inf
-11.7	-inf
-11.65	-inf
-11.6	-inf
-11.55	-inf
-11.5	-inf
-11.45	-inf
-11.4	-inf
-11.35	-inf
-11.3	-inf
-11.25	-inf
-11.2	-inf
-11.15	-inf
-11.1	-inf
-11.05	-inf
-11	-inf
-10.95	-inf
-10.9	-inf
-10.85	-inf
-10.8	-inf
-10.75	-inf
-10.7	-inf
-10.65	-inf
-10.6	-inf
-10.55	-inf
-10.5	-inf
-10.45	-inf
-10.4	-inf
-10.35	-inf
-10.3	-inf
-10.25	-inf
-10.2	-inf
-10.15	-inf
-10.1	-inf
-10.05	-inf
-10	-inf
-9.95	-inf
-9.9	-inf
-9.85	-inf
-9.8	-inf
-9.75	-inf
-9.7	-inf
-9.65	-inf
-9.6	-inf
-9.55	-inf
-9.5	-inf
-9.45	-inf
-9.4	-inf
-9.35	-inf
-9.3	-inf
-9.25	-inf
-9.2	-inf
-9.15	-inf
-9.1	-inf
-9.05	-inf
-9	-inf
-8.95	-inf
-8.9	-inf
-8.85	-inf
-8.8	-inf
-8.75	-inf
-8.7	-inf
-8.65	-inf
-8.6	-inf
-8.55	-inf
-8.5	-inf
-8.45	-inf
-8.4	-inf
-8.35	-inf
-8.3	-inf
-8.25	-inf
-8.2	-inf
-8.15	-inf
-8.1	-inf
-8.05	-inf
-8	-inf
-7.95	-inf
-7.9	-inf
-7.85	-inf
-7.8	-inf
-7.75	-inf
-7.7	-inf
-7.65	-inf
-7.6	-inf
-7.55	-inf
-7.5	-inf
-7.45	-inf
-7.4	-inf
-7.35	-inf
-7.3	-inf
-7.25	-inf
-7.2	-inf
-7.15	-inf
-7.1	-inf
-7.05	-inf
-7	-inf
-6.95	-inf
-6.9	-inf
-6.85	-inf
-6.8	-inf
-6.75	-inf
-6.7	-inf
-6.65	-inf
-6.6	-inf
-6.55	-inf
-6.5	-inf
-6.45	-inf
-6.4	-inf
-6.35	-inf
-6.3	-inf
-6.25	-inf
-6.2	-inf
-6.15	-inf
-6.1	-inf
-6.05	-inf
-6	-inf
-5.95	-inf
-5.9	-inf
-5.85	-inf
-5.8	-inf
-5.75	-inf
-5.7	-inf
-5.65	-inf
-5.6	-inf
-5.55	-inf
-5.5	-inf
-5.45	-inf
-5.4	-inf
-5.35	-inf
-5.3	-inf
-5.25	-inf
-5.2	-inf
-5.15	-inf
-5.1	-inf
-5.05	-inf
-5	-inf
-4.95	-inf
-4.9	-inf
-4.85	-inf
-4.8	-inf
-4.75	-inf
-4.7	-inf
-4.65	-inf
-4.6	-inf
-4.55	-inf
-4.5	-inf
-4.45	-inf
-4.4	-inf
-4.35	-inf
-4.3	-inf
-4.25	-inf
-4.2	-inf
-4.15	-inf
-4.1	-inf
-4.05	-inf
-4	-inf
-3.95	-inf
-3.9	-inf
-3.85	-inf
-3.8	-inf
-3.75	-inf
-3.7	-inf
-3.65	-inf
-3.6	-inf
-3.55	-inf
-3.5	-inf
-3.45	-inf
-3.4	-inf
-3.35	-inf
-3.3	-inf
-3.25	-inf
-3.2	-inf
-3.15	-inf
-3.1	-inf
-3.05	-inf
-3	-inf
-2.95	-inf
-2.9	-inf
-2.85	-inf
-2.8	-inf
-2.75	-inf
-2.7	-inf
-2.65	-inf
-2.6	-inf
-2.55	-inf
-2.5	-inf
-2.45	-inf
-2.4	-inf
-2.35	-inf
-2.3	-inf
-2.25	-inf
-2.2	-inf
-2.15	-inf
-2.1	-inf
-2.05	-inf
-2	-inf
-1.95	-inf
-1.9	-inf
-1.85	-inf
-1.8	-inf
-1.75	-inf
-1.7	-inf
-1.65	-inf
-1.6	-inf
-1.55	-inf
-1.5	-inf
-1.45	-inf
-1.4	-inf
-1.35	-inf
-1.3	-inf
-1.25	-inf
-1.2	-inf
-1.15	-inf
-1.1	-inf
-1.05	-inf
-1	-inf
-0.95	-inf
-0.899999999999999	-inf
-0.849999999999998	-inf
-0.799999999999997	-inf
-0.75	-inf
-0.699999999999999	-inf
-0.649999999999998	-inf
-0.599999999999998	-inf
-0.549999999999997	-inf
-0.5	-inf
-0.45	-inf
-0.399999999999998	-inf
-0.349999999999998	-inf
-0.299999999999997	-inf
-0.25	-inf
-0.199999999999999	-inf
-0.149999999999999	-inf
-0.0999999999999981	-inf
-0.049999999999997	-inf
0	-inf
0.0499999999999974	-inf
0.099999999999998	-inf
0.149999999999998	-inf
0.199999999999999	-inf
0.25	-inf
0.299999999999997	-inf
0.349999999999998	-inf
0.399999999999998	-inf
0.449999999999999	-inf
0.5	-inf
0.549999999999998	-inf
0.599999999999998	-inf
0.649999999999999	-inf
0.699999999999999	-inf
0.75	-inf
0.799999999999997	-inf
0.849999999999998	-inf
0.899999999999999	-inf
0.949999999999999	-inf
1	-inf
1.05	-inf
1.1	-24.8085589500059
1.15	-20.0676699475711
1.2	-17.8352456677469
1.25	-16.353612424765
1.3	-15.2396396139718
1.35	-14.3445938191449
1.4	-13.5949736093821
1.45	-12.9490199882549
1.5	-12.3807182288122
1.55	-11.872759675216
1.6	-11.4130439665852
1.65	-10.9927786101154
1.7	-10.605373344298
1.75	-10.2457610282079
1.8	-9.90996167177419
1.85	-9.59479208986725
1.9	-9.2976664477483
1.95	-9.01645555672515
2	-8.74938530414319
2.05	-8.49496184174581
2.1	-8.25191549483532
2.15	-8.01915803755401
2.2	-7.79574968544795
2.25	-7.58087326819366
2.3	-7.37381378607775
2.35	-7.17394205724858
2.4	-6.9807015111408
2.45	-6.79359742854048
2.5	-6.61218810375296
2.55	-6.43607753102066
2.6	-6.26490931021839
2.65	-6.09836153575184
2.7	-5.93614248424775
2.75	-5.77798695575782
2.8	-5.62365315311919
2.85	-5.47292000719329
2.9	-5.32558487365351
2.95	-5.18146154105828
3	-5.04037850105003
3.05	-4.90217744034625
3.1	-4.76671192124877
3.15	-4.63384622307934
3.2	-4.50345432154919
3.25	-4.37541898681365
3.3	-4.24963098402596
3.35	-4.1259883627223
3.4	-4.00439582345044
3.45	-3.88476415178031
3.5	-3.7670097112733
3.55	-3.65105398819023
3.6	-3.53682318172906
3.65	-3.42424783443574
3.7	-3.31326249815251
3.75	-3.20380543148044
3.8	-3.09581832525448
3.85	-2.98924605297511
3.9	-2.88403644352239
3.95	-2.78014007380721
4	-2.6775100792968
4.05	-2.57610198059712
4.1	-2.47587352448614
4.15	-2.37678453797686
4.2	-2.27879679414887
4.25	-2.18187388862789
4.3	-2.08598112571476
4.35	-1.99108541327339
4.4	-1.89715516558133
4.45	-1.80416021342983
4.5	-1.71207172083385
4.55	-1.62086210777717
4.6	-1.5305049784752
4.65	-1.44097505468958
4.7	-1.35224811367315
4.75	-1.26430093036496
4.8	-1.17711122349077
4.85	-1.09065760525635
4.9	-1.00491953435029
4.95	-0.919877271998154
5	-0.835511840833364
5.05	-0.751804986371006
5.1	-0.668739140889031
5.15	-0.586297389538972
5.2	-0.504463438522617
5.25	-0.423221585185519
5.3	-0.34255668989046
5.35	-0.262454149545098
5.4	-0.182899872668419
5.45	-0.103880255890006
5.5	-0.0253821617842468
5.55	0.052607102050465
5.6	0.130099802750338
5.65	0.207107800859537
5.7	0.283642567988912
5.75	0.359715203525398
5.8	0.435336450452992
5.85	0.510516710341275
5.9	0.585266057553303
5.95	0.659594252721629
6	0.733510755536688
6.05	0.807024736889754
6.1	0.880145090408787
6.15	0.952880443423499
6.2	1.02523916739304
6.25	1.09722938782771
6.3	1.16885899373389
6.35	1.2401356466094
6.4	1.3110667890146
6.45	1.38165965274343
6.5	1.45192126661601
6.55	1.52185846391431
6.6	1.5914778894797
6.65	1.66078600649121
6.7	1.72978910294119
6.75	1.79849329782474
6.8	1.86690454705779
6.85	1.93502864913798
6.9	2.00287125056185
6.95	2.0704378510106
7	2.13773380831623
7.05	2.20476434321931
7.1	2.27153454392859
7.15	2.33804937049236
7.2	2.40431365899086
7.25	2.47033212555837
7.3	2.53610937024329
7.35	2.60164988071402
7.4	2.66695803581785
7.45	2.73203810899995
7.5	2.79689427158897
7.55	2.86153059595538
7.6	2.92595105854848
7.65	2.99015954281773
7.7	3.05415984202351
7.75	3.11795566194228
7.8	3.18155062347113
7.85	3.24494826513579
7.9	3.30815204550674
7.95	3.37116534552722
8	3.43399147075698
8.05	3.49663365353553
8.1	3.55909505506827
8.15	3.62137876743868
8.2	3.68348781554985
8.25	3.74542515899833
8.3	3.80719369388294
8.35	3.86879625455131
8.4	3.93023561528682
8.45	3.99151449193836
8.5	4.05263554349489
8.55	4.11360137360753
8.6	4.17441453206095
8.65	4.23507751619621
8.7	4.29559277228668
8.75	4.3559626968696
8.8	4.41618963803391
8.85	4.47627589666722
8.9	4.53622372766251
8.95	4.59603534108673
9	4.65571290331255
9.05	4.71525853811442
9.1	4.77467432773079
9.15	4.83396231389313
9.2	4.89312449882359
9.25	4.95216284620196
9.3	5.01107928210333
9.35	5.06987569590744
9.4	5.1285539411808
9.45	5.1871158365323
9.5	5.24556316644379
9.55	5.30389768207576
9.6	5.36212110204991
9.65	5.42023511320844
9.7	5.4782413713518
9.75	5.53614150195487
9.8	5.59393710086287
9.85	5.65162973496748
9.9	5.70922094286362
9.95	5.76671223548805
10	5.8241050967399
10.05	5.88140098408419
10.1	5.93860132913836
10.15	5.99570753824302
10.2	6.05272099301683
10.25	6.10964305089649
10.3	6.16647504566199
10.35	6.22321828794797
10.4	6.2798740657411
10.45	6.33644364486454
10.5	6.39292826944942
10.55	6.44932916239396
10.6	6.50564752581064
10.65	6.56188454146165
10.7	6.61804137118323
10.75	6.67411915729883
10.8	6.73011902302198
10.85	6.78604207284876
10.9	6.84188939294029
10.95	6.89766205149568
11	6.95336109911563
11.05	7.00898756915683
11.1	7.06454247807774
11.15	7.12002682577573
11.2	7.175441595916
11.25	7.23078775625238
11.3	7.28606625894045
11.35	7.34127804084299
11.4	7.39642402382807
11.45	7.45150511506018
11.5	7.5065222072841
11.55	7.56147617910237
11.6	7.61636789524607
11.65	7.67119820683908
11.7	7.72596795165646
11.75	7.78067795437681
11.8	7.83532902682831
11.85	7.88992196822975
11.9	7.94445756542568
11.95	7.99893659311619
12	8.05335981408146
12.05	8.10772797940155
12.1	8.16204182867076
12.15	8.21630209020753
12.2	8.27050948125958
12.25	8.32466470820444
12.3	8.37876846674565
12.35	8.43282144210452
12.4	8.48682430920786
12.45	8.54077773287142
12.5	8.59468236797957
12.55	8.64853885966084
12.6	8.70234784346001
12.65	8.75610994550621
12.7	8.80982578267767
12.75	8.8634959627628
12.8	8.91712108461801
12.85	8.97070173832207
12.9	9.02423850532741
12.95	9.07773195860808
13	9.1311826628049
13.05	9.18459117436717
13.1	9.23795804169202
13.15	9.29128380526042
13.2	9.34456899777074
13.25	9.39781414426941
13.3	9.45101976227904
13.35	9.50418636192384
13.4	9.55731444605269
13.45	9.61040451035959
13.5	9.66345704350193
13.55	9.71647252721599
13.6	9.76945143643067
13.65	9.82239423937875
13.7	9.87530139770591
13.75	9.92817336657758
13.8	9.98101059478398
13.85	10.033813524843
13.9	10.0865825931009
13.95	10.1393182298313
14	10.1920208593324
14.05	10.2446909000218
14.1	10.2973287645303
14.15	10.3499348597932
14.2	10.4025095871403
14.25	10.4550533423843
14.3	10.5075665159068
14.35	10.560049492744
14.4	10.6125026526695
14.45	10.6649263702765
14.5	10.7173210150576
14.55	10.7696869514843
14.6	10.822024539084
14.65	10.8743341325161
14.7	10.9266160816466
14.75	10.9788707316214
14.8	11.0310984229382
14.85	11.0832994915175
14.9	11.1354742687711
14.95	11.1876230816714
15	11.2397462528174
15.05	11.2918441005013
15.1	11.3439169387723
15.15	11.3959650775005
15.2	11.4479888224392
15.25	11.4999884752863
15.3	11.5519643337441
15.35	11.6039166915791
15.4	11.6558458386792
15.45	11.7077520611119
15.5	11.7596356411795
15.55	11.8114968574752
15.6	11.8633359849364
15.65	11.9151532948989
15.7	11.9669490551486
15.75	12.0187235299737
15.8	12.0704769802147
15.85	12.1222096633148
15.9	12.1739218333687
15.95	12.2256137411705
16	12.2772856342615
16.05	12.3289377569766
16.1	12.3805703504899
16.15	12.4321836528602
16.2	12.483777899075
16.25	12.5353533210941
16.3	12.5869101478927
16.35	12.6384486055035
16.4	12.689968917058
16.45	12.7414713028277
16.5	12.792955980264
16.55	12.8444231640376
16.6	12.895873066078
16.65	12.9473058956111
16.7	12.9987218591972
16.75	13.050121160768
16.8	13.1015040016632
16.85	13.1528705806662
16.9	13.2042210940394
16.95	13.2555557355592
17	13.3068746965503
17.05	13.3581781659191
17.1	13.4094663301869
17.15	13.4607393735228
17.2	13.5119974777757
17.25	13.5632408225061
17.3	13.614469585017
17.35	13.6656839403848
17.4	13.7168840614895
17.45	13.7680701190442
17.5	13.8192422816251
17.55	13.8704007156993
17.6	13.9215455856542
17.65	13.9726770538249
17.7	14.0237952805221
17.75	14.0749004240589
17.8	14.1259926407778
17.85	14.1770720850772
17.9	14.2281389094368
17.95	14.2791932644438
18	14.3302352988176
18.05	14.3812651594346
18.1	14.4322829913534
18.15	14.4832889378377
18.2	14.5342831403807
18.25	14.5852657387288
18.3	14.6362368709038
18.35	14.6871966732262
18.4	14.7381452803374
18.45	14.7890828252217
18.5	14.8400094392279
18.55	14.8909252520911
18.6	14.9418303919533
18.65	14.9927249853844
18.7	15.043609157403
18.75	15.0944830314961
18.8	15.1453467296389
18.85	15.1962003723153
18.9	15.2470440785361
18.95	15.2978779658593
19	15.3487021504075
19.05	15.3995167468873
19.1	15.4503218686078
19.15	15.5011176274978
19.2	15.5519041341241
19.25	15.6026814977087
19.3	15.6534498261464
19.35	15.7042092260215
19.4	15.7549598026247
19.45	15.8057016599697
19.5	15.8564349008092
19.55	15.9071596266515
19.6	15.9578759377758
19.65	16.0085839332484
19.7	16.0592837109376
19.75	16.1099753675292
19.8	16.1606589985412
19.85	16.2113346983396
19.9	16.2620025601512
19.95	16.3126626760797
20	16.3633151371189


==> figures/estimator-bias-comparison-f3000-1.tsv <==
-20	-19.9211800486685
-19.95	-19.8711800486685
-19.9	-19.8211800486685
-19.85	-19.7711800486685
-19.8	-19.7211800486685
-19.75	-19.6711800486685
-19.7	-19.6211800486685
-19.65	-19.5711800486685
-19.6	-19.5211800486685
-19.55	-19.4711800486685
-19.5	-19.4211800486685
-19.45	-19.3711800486685
-19.4	-19.3211800486685
-19.35	-19.2711800486685
-19.3	-19.2211800486685
-19.25	-19.1711800486685
-19.2	-19.1211800486685
-19.15	-19.0711800486685
-19.1	-19.0211800486685
-19.05	-18.9711800486685
-19	-18.9211800486685
-18.95	-18.8711800486685
-18.9	-18.8211800486685
-18.85	-18.7711800486685
-18.8	-18.7211800486685
-18.75	-18.6711800486685
-18.7	-18.6211800486685
-18.65	-18.5711800486685
-18.6	-18.5211800486685
-18.55	-18.4711800486685
-18.5	-18.4211800486685
-18.45	-18.3711800486685
-18.4	-18.3211800486685
-18.35	-18.2711800486685
-18.3	-18.2211800486685
-18.25	-18.1711800486685
-18.2	-18.1211800486685
-18.15	-18.0711800486685
-18.1	-18.0211800486685
-18.05	-17.9711800486685
-18	-17.9211800486685
-17.95	-17.8711800486685
-17.9	-17.8211800486685
-17.85	-17.7711800486685
-17.8	-17.7211800486685
-17.75	-17.6711800486685
-17.7	-17.6211800486685
-17.65	-17.5711800486685
-17.6	-17.5211800486685
-17.55	-17.4711800486685
-17.5	-17.4211800486685
-17.45	-17.3711800486685
-17.4	-17.3211800486685
-17.35	-17.2711800486685
-17.3	-17.2211800486685
-17.25	-17.1711800486685
-17.2	-17.1211800486685
-17.15	-17.0711800486685
-17.1	-17.0211800486685
-17.05	-16.9711800486685
-17	-16.9211800486685
-16.95	-16.8711800486685
-16.9	-16.8211800486685
-16.85	-16.7711800486685
-16.8	-16.7211800486685
-16.75	-16.6711800486685
-16.7	-16.6211800486685
-16.65	-16.5711800486685
-16.6	-16.5211800486685
-16.55	-16.4711800486685
-16.5	-16.4211800486685
-16.45	-16.3711800486685
-16.4	-16.3211800486685
-16.35	-16.2711800486685
-16.3	-16.2211800486685
-16.25	-16.1711800486685
-16.2	-16.1211800486685
-16.15	-16.0711800486685
-16.1	-16.0211800486685
-16.05	-15.9711800486685
-16	-15.9211800486685
-15.95	-15.8711800486685
-15.9	-15.8211800486685
-15.85	-15.7711800486685
-15.8	-15.7211800486685
-15.75	-15.6711800486685
-15.7	-15.6211800486685
-15.65	-15.5711800486685
-15.6	-15.5211800486685
-15.55	-15.4711800486685
-15.5	-15.4211800486685
-15.45	-15.3711800486685
-15.4	-15.3211800486685
-15.35	-15.2711800486685
-15.3	-15.2211800486685
-15.25	-15.1711800486685
-15.2	-15.1211800486685
-15.15	-15.0711800486685
-15.1	-15.0211800486685
-15.05	-14.9711800486685
-15	-14.9211800486685
-14.95	-14.8711800486685
-14.9	-14.8211800486685
-14.85	-14.7711800486685
-14.8	-14.7211800486685
-14.75	-14.6711800486685
-14.7	-14.6211800486685
-14.65	-14.5711800486685
-14.6	-14.5211800486685
-14.55	-14.4711800486685
-14.5	-14.4211800486685
-14.45	-14.3711800486685
-14.4	-14.3211800486685
-14.35	-14.2711800486685
-14.3	-14.2211800486685
-14.25	-14.1711800486685
-14.2	-14.1211800486685
-14.15	-14.0711800486685
-14.1	-14.0211800486685
-14.05	-13.9711800486685
-14	-13.9211800486685
-13.95	-13.8711800486685
-13.9	-13.8211800486685
-13.85	-13.7711800486685
-13.8	-13.7211800486685
-13.75	-13.6711800486685
-13.7	-13.6211800486685
-13.65	-13.5711800486685
-13.6	-13.5211800486685
-13.55	-13.4711800486685
-13.5	-13.4211800486685
-13.45	-13.3711800486685
-13.4	-13.3211800486685
-13.35	-13.2711800486685
-13.3	-13.2211800486685
-13.25	-13.1711800486685
-13.2	-13.1211800486685
-13.15	-13.0711800486685
-13.1	-13.0211800486685
-13.05	-12.9711800486685
-13	-12.9211800486685
-12.95	-12.8711800486685
-12.9	-12.8211800486685
-12.85	-12.7711800486685
-12.8	-12.7211800486685
-12.75	-12.6711800486685
-12.7	-12.6211800486685
-12.65	-12.5711800486685
-12.6	-12.5211800486685
-12.55	-12.4711800486685
-12.5	-12.4211800486685
-12.45	-12.3711800486685
-12.4	-12.3211800486685
-12.35	-12.2711800486685
-12.3	-12.2211800486685
-12.25	-12.1711800486685
-12.2	-12.1211800486685
-12.15	-12.0711800486685
-12.1	-12.0211800486685
-12.05	-11.9711800486685
-12	-11.9211800486685
-11.95	-11.8711800486685
-11.9	-11.8211800486685
-11.85	-11.7711800486685
-11.8	-11.7211800486685
-11.75	-11.6711800486685
-11.7	-11.6211800486685
-11.65	-11.5711800486685
-11.6	-11.5211800486685
-11.55	-11.4711800486685
-11.5	-11.4211800486685
-11.45	-11.3711800486685
-11.4	-11.3211800486685
-11.35	-11.2711800486685
-11.3	-11.2211800486685
-11.25	-11.1711800486685
-11.2	-11.1211800486685
-11.15	-11.0711800486685
-11.1	-11.0211800486685
-11.05	-10.9711800486685
-11	-10.9211800486685
-10.95	-10.8711800486685
-10.9	-10.8211800486685
-10.85	-10.7711800486685
-10.8	-10.7211800486685
-10.75	-10.6711800486685
-10.7	-10.6211800486685
-10.65	-10.5711800486685
-10.6	-10.5211800486685
-10.55	-10.4711800486685
-10.5	-10.4211800486685
-10.45	-10.3711800486685
-10.4	-10.3211800486685
-10.35	-10.2711800486685
-10.3	-10.2211800486685
-10.25	-10.1711800486685
-10.2	-10.1211800486685
-10.15	-10.0711800486685
-10.1	-10.0211800486685
-10.05	-9.9711800486685
-10	-9.9211800486685
-9.95	-9.8711800486685
-9.9	-9.8211800486685
-9.85	-9.7711800486685
-9.8	-9.7211800486685
-9.75	-9.6711800486685
-9.7	-9.6211800486685
-9.65	-9.5711800486685
-9.6	-9.5211800486685
-9.55	-9.4711800486685
-9.5	-9.4211800486685
-9.45	-9.3711800486685
-9.4	-9.3211800486685
-9.35	-9.2711800486685
-9.3	-9.2211800486685
-9.25	-9.1711800486685
-9.2	-9.1211800486685
-9.15	-9.0711800486685
-9.1	-9.0211800486685
-9.05	-8.9711800486685
-9	-8.9211800486685
-8.95	-8.8711800486685
-8.9	-8.8211800486685
-8.85	-8.7711800486685
-8.8	-8.7211800486685
-8.75	-8.6711800486685
-8.7	-8.6211800486685
-8.65	-8.5711800486685
-8.6	-8.5211800486685
-8.55	-8.4711800486685
-8.5	-8.4211800486685
-8.45	-8.3711800486685
-8.4	-8.3211800486685
-8.35	-8.2711800486685
-8.3	-8.2211800486685
-8.25	-8.1711800486685
-8.2	-8.1211800486685
-8.15	-8.0711800486685
-8.1	-8.0211800486685
-8.05	-7.9711800486685
-8	-7.9211800486685
-7.95	-7.8711800486685
-7.9	-7.8211800486685
-7.85	-7.7711800486685
-7.8	-7.7211800486685
-7.75	-7.6711800486685
-7.7	-7.6211800486685
-7.65	-7.5711800486685
-7.6	-7.5211800486685
-7.55	-7.4711800486685
-7.5	-7.4211800486685
-7.45	-7.3711800486685
-7.4	-7.3211800486685
-7.35	-7.2711800486685
-7.3	-7.2211800486685
-7.25	-7.1711800486685
-7.2	-7.1211800486685
-7.15	-7.0711800486685
-7.1	-7.0211800486685
-7.05	-6.9711800486685
-7	-6.9211800486685
-6.95	-6.8711800486685
-6.9	-6.8211800486685
-6.85	-6.7711800486685
-6.8	-6.7211800486685
-6.75	-6.6711800486685
-6.7	-6.6211800486685
-6.65	-6.5711800486685
-6.6	-6.5211800486685
-6.55	-6.4711800486685
-6.5	-6.4211800486685
-6.45	-6.3711800486685
-6.4	-6.3211800486685
-6.35	-6.2711800486685
-6.3	-6.2211800486685
-6.25	-6.1711800486685
-6.2	-6.1211800486685
-6.15	-6.0711800486685
-6.1	-6.0211800486685
-6.05	-5.9711800486685
-6	-5.9211800486685
-5.95	-5.8711800486685
-5.9	-5.8211800486685
-5.85	-5.7711800486685
-5.8	-5.7211800486685
-5.75	-5.6711800486685
-5.7	-5.6211800486685
-5.65	-5.5711800486685
-5.6	-5.5211800486685
-5.55	-5.4711800486685
-5.5	-5.4211800486685
-5.45	-5.3711800486685
-5.4	-5.3211800486685
-5.35	-5.2711800486685
-5.3	-5.2211800486685
-5.25	-5.1711800486685
-5.2	-5.1211800486685
-5.15	-5.0711800486685
-5.1	-5.0211800486685
-5.05	-4.9711800486685
-5	-4.9211800486685
-4.95	-4.8711800486685
-4.9	-4.8211800486685
-4.85	-4.7711800486685
-4.8	-4.7211800486685
-4.75	-4.6711800486685
-4.7	-4.6211800486685
-4.65	-4.5711800486685
-4.6	-4.5211800486685
-4.55	-4.4711800486685
-4.5	-4.4211800486685
-4.45	-4.3711800486685
-4.4	-4.3211800486685
-4.35	-4.2711800486685
-4.3	-4.2211800486685
-4.25	-4.1711800486685
-4.2	-4.1211800486685
-4.15	-4.0711800486685
-4.1	-4.0211800486685
-4.05	-3.9711800486685
-4	-3.9211800486685
-3.95	-3.8711800486685
-3.9	-3.8211800486685
-3.85	-3.7711800486685
-3.8	-3.7211800486685
-3.75	-3.6711800486685
-3.7	-3.6211800486685
-3.65	-3.5711800486685
-3.6	-3.5211800486685
-3.55	-3.4711800486685
-3.5	-3.4211800486685
-3.45	-3.3711800486685
-3.4	-3.3211800486685
-3.35	-3.2711800486685
-3.3	-3.2211800486685
-3.25	-3.1711800486685
-3.2	-3.1211800486685
-3.15	-3.0711800486685
-3.1	-3.0211800486685
-3.05	-2.9711800486685
-3	-2.9211800486685
-2.95	-2.8711800486685
-2.9	-2.8211800486685
-2.85	-2.7711800486685
-2.8	-2.7211800486685
-2.75	-2.6711800486685
-2.7	-2.6211800486685
-2.65	-2.5711800486685
-2.6	-2.5211800486685
-2.55	-2.4711800486685
-2.5	-2.4211800486685
-2.45	-2.3711800486685
-2.4	-2.3211800486685
-2.35	-2.2711800486685
-2.3	-2.2211800486685
-2.25	-2.1711800486685
-2.2	-2.1211800486685
-2.15	-2.0711800486685
-2.1	-2.0211800486685
-2.05	-1.9711800486685
-2	-1.9211800486685
-1.95	-1.8711800486685
-1.9	-1.8211800486685
-1.85	-1.7711800486685
-1.8	-1.7211800486685
-1.75	-1.6711800486685
-1.7	-1.6211800486685
-1.65	-1.5711800486685
-1.6	-1.5211800486685
-1.55	-1.4711800486685
-1.5	-1.4211800486685
-1.45	-1.3711800486685
-1.4	-1.3211800486685
-1.35	-1.2711800486685
-1.3	-1.2211800486685
-1.25	-1.1711800486685
-1.2	-1.1211800486685
-1.15	-1.0711800486685
-1.1	-1.0211800486685
-1.05	-0.971180048668501
-1	-0.9211800486685
-0.95	-0.8711800486685
-0.899999999999999	-0.821180048668498
-0.849999999999998	-0.771180048668497
-0.799999999999997	-0.721180048668498
-0.75	-0.671180048668498
-0.699999999999999	-0.621180048668498
-0.649999999999998	-0.571180048668498
-0.599999999999998	-0.521180048668497
-0.549999999999997	-0.471180048668495
-0.5	-0.4211800486685
-0.45	-0.371180048668499
-0.399999999999998	-0.321180048668497
-0.349999999999998	-0.271180048668499
-0.299999999999997	-0.221180048668497
-0.25	-0.171180048668499
-0.199999999999999	-0.121180048668498
-0.149999999999999	-0.071180048668499
-0.0999999999999981	-0.0211800486684987
-0.049999999999997	0.0288199513315025
0	0.0788199513314999
0.0499999999999974	0.128819951331498
0.099999999999998	0.178819951331498
0.149999999999998	0.2288199513315
0.199999999999999	0.278819951331499
0.25	0.3288199513315
0.299999999999997	0.378819951331497
0.349999999999998	0.428819951331498
0.399999999999998	0.478819951331498
0.449999999999999	0.528819951331499
0.5	0.5788199513315
0.549999999999998	0.628819951331496
0.599999999999998	0.678819951331497
0.649999999999999	0.728819951331501
0.699999999999999	0.778819951331498
0.75	0.828819951331501
0.799999999999997	0.878819951331498
0.849999999999998	0.928819951331497
0.899999999999999	0.978819951331498
0.949999999999999	1.0288199513315
1	1.0788199513315
1.05	1.1288199513315
1.1	1.1788199513315
1.15	1.2288199513315
1.2	1.2788199513315
1.25	1.3288199513315
1.3	1.3788199513315
1.35	1.4288199513315
1.4	1.4788199513315
1.45	1.5288199513315
1.5	1.5788199513315
1.55	1.6288199513315
1.6	1.6788199513315
1.65	1.7288199513315
1.7	1.7788199513315
1.75	1.8288199513315
1.8	1.8788199513315
1.85	1.9288199513315
1.9	1.9788199513315
1.95	2.0288199513315
2	2.0788199513315
2.05	2.1288199513315
2.1	2.1788199513315
2.15	2.2288199513315
2.2	2.2788199513315
2.25	2.3288199513315
2.3	2.3788199513315
2.35	2.4288199513315
2.4	2.4788199513315
2.45	2.5288199513315
2.5	2.5788199513315
2.55	2.6288199513315
2.6	2.6788199513315
2.65	2.7288199513315
2.7	2.7788199513315
2.75	2.8288199513315
2.8	2.8788199513315
2.85	2.9288199513315
2.9	2.9788199513315
2.95	3.0288199513315
3	3.0788199513315
3.05	3.1288199513315
3.1	3.1788199513315
3.15	3.2288199513315
3.2	3.2788199513315
3.25	3.3288199513315
3.3	3.3788199513315
3.35	3.4288199513315
3.4	3.4788199513315
3.45	3.5288199513315
3.5	3.5788199513315
3.55	3.6288199513315
3.6	3.6788199513315
3.65	3.7288199513315
3.7	3.7788199513315
3.75	3.8288199513315
3.8	3.8788199513315
3.85	3.9288199513315
3.9	3.9788199513315
3.95	4.0288199513315
4	4.0788199513315
4.05	4.1288199513315
4.1	4.1788199513315
4.15	4.2288199513315
4.2	4.2788199513315
4.25	4.3288199513315
4.3	4.3788199513315
4.35	4.4288199513315
4.4	4.4788199513315
4.45	4.5288199513315
4.5	4.5788199513315
4.55	4.6288199513315
4.6	4.6788199513315
4.65	4.7288199513315
4.7	4.7788199513315
4.75	4.8288199513315
4.8	4.8788199513315
4.85	4.9288199513315
4.9	4.9788199513315
4.95	5.02881995133149
5	5.0788199513315
5.05	5.12881995133149
5.1	5.1788199513315
5.15	5.2288199513315
5.2	5.2788199513315
5.25	5.3288199513315
5.3	5.3788199513315
5.35	5.4288199513315
5.4	5.4788199513315
5.45	5.5288199513315
5.5	5.5788199513315
5.55	5.6288199513315
5.6	5.6788199513315
5.65	5.72881995133149
5.7	5.7788199513315
5.75	5.8288199513315
5.8	5.8788199513315
5.85	5.9288199513315
5.9	5.9788199513315
5.95	6.0288199513315
6	6.0788199513315
6.05	6.1288199513315
6.1	6.1788199513315
6.15	6.2288199513315
6.2	6.2788199513315
6.25	6.3288199513315
6.3	6.3788199513315
6.35	6.4288199513315
6.4	6.4788199513315
6.45	6.5288199513315
6.5	6.5788199513315
6.55	6.6288199513315
6.6	6.6788199513315
6.65	6.7288199513315
6.7	6.7788199513315
6.75	6.8288199513315
6.8	6.8788199513315
6.85	6.9288199513315
6.9	6.9788199513315
6.95	7.0288199513315
7	7.0788199513315
7.05	7.1288199513315
7.1	7.1788199513315
7.15	7.2288199513315
7.2	7.2788199513315
7.25	7.3288199513315
7.3	7.3788199513315
7.35	7.4288199513315
7.4	7.4788199513315
7.45	7.52881995133149
7.5	7.5788199513315
7.55	7.6288199513315
7.6	7.6788199513315
7.65	7.7288199513315
7.7	7.7788199513315
7.75	7.82881995133149
7.8	7.8788199513315
7.85	7.9288199513315
7.9	7.9788199513315
7.95	8.0288199513315
8	8.0788199513315
8.05	8.1288199513315
8.1	8.17881995133149
8.15	8.2288199513315
8.2	8.2788199513315
8.25	8.3288199513315
8.3	8.3788199513315
8.35	8.4288199513315
8.4	8.4788199513315
8.45	8.5288199513315
8.5	8.5788199513315
8.55	8.6288199513315
8.6	8.6788199513315
8.65	8.72881995133151
8.7	8.77881995133149
8.75	8.8288199513315
8.8	8.8788199513315
8.85	8.9288199513315
8.9	8.9788199513315
8.95	9.0288199513315
9	9.0788199513315
9.05	9.1288199513315
9.1	9.1788199513315
9.15	9.2288199513315
9.2	9.2788199513315
9.25	9.3288199513315
9.3	9.3788199513315
9.35	9.4288199513315
9.4	9.4788199513315
9.45	9.52881995133149
9.5	9.5788199513315
9.55	9.62881995133149
9.6	9.6788199513315
9.65	9.72881995133149
9.7	9.7788199513315
9.75	9.82881995133151
9.8	9.87881995133149
9.85	9.92881995133149
9.9	9.97881995133149
9.95	10.0288199513315
10	10.0788199513315
10.05	10.1288199513315
10.1	10.1788199513315
10.15	10.2288199513315
10.2	10.2788199513315
10.25	10.3288199513315
10.3	10.3788199513315
10.35	10.4288199513315
10.4	10.4788199513315
10.45	10.5288199513315
10.5	10.5788199513315
10.55	10.6288199513315
10.6	10.6788199513315
10.65	10.7288199513315
10.7	10.7788199513315
10.75	10.8288199513315
10.8	10.8788199513315
10.85	10.9288199513315
10.9	10.9788199513315
10.95	11.0288199513315
11	11.0788199513315
11.05	11.1288199513315
11.1	11.1788199513315
11.15	11.2288199513315
11.2	11.2788199513315
11.25	11.3288199513315
11.3	11.3788199513315
11.35	11.4288199513315
11.4	11.4788199513315
11.45	11.5288199513315
11.5	11.5788199513315
11.55	11.6288199513315
11.6	11.6788199513315
11.65	11.7288199513315
11.7	11.7788199513315
11.75	11.8288199513315
11.8	11.8788199513315
11.85	11.9288199513315
11.9	11.9788199513315
11.95	12.0288199513315
12	12.0788199513315
12.05	12.1288199513315
12.1	12.1788199513315
12.15	12.2288199513315
12.2	12.2788199513315
12.25	12.3288199513315
12.3	12.3788199513315
12.35	12.4288199513315
12.4	12.4788199513315
12.45	12.5288199513315
12.5	12.5788199513315
12.55	12.6288199513315
12.6	12.6788199513315
12.65	12.7288199513315
12.7	12.7788199513315
12.75	12.8288199513315
12.8	12.8788199513315
12.85	12.9288199513315
12.9	12.9788199513315
12.95	13.0288199513315
13	13.0788199513315
13.05	13.1288199513315
13.1	13.1788199513315
13.15	13.2288199513315
13.2	13.2788199513315
13.25	13.3288199513315
13.3	13.3788199513315
13.35	13.4288199513315
13.4	13.4788199513315
13.45	13.5288199513315
13.5	13.5788199513315
13.55	13.6288199513315
13.6	13.6788199513315
13.65	13.7288199513315
13.7	13.7788199513315
13.75	13.8288199513315
13.8	13.8788199513315
13.85	13.9288199513315
13.9	13.9788199513315
13.95	14.0288199513315
14	14.0788199513315
14.05	14.1288199513315
14.1	14.1788199513315
14.15	14.2288199513315
14.2	14.2788199513315
14.25	14.3288199513315
14.3	14.3788199513315
14.35	14.4288199513315
14.4	14.4788199513315
14.45	14.5288199513315
14.5	14.5788199513315
14.55	14.6288199513315
14.6	14.6788199513315
14.65	14.7288199513315
14.7	14.7788199513315
14.75	14.8288199513315
14.8	14.8788199513315
14.85	14.9288199513315
14.9	14.9788199513315
14.95	15.0288199513315
15	15.0788199513315
15.05	15.1288199513315
15.1	15.1788199513315
15.15	15.2288199513315
15.2	15.2788199513315
15.25	15.3288199513315
15.3	15.3788199513315
15.35	15.4288199513315
15.4	15.4788199513315
15.45	15.5288199513315
15.5	15.5788199513315
15.55	15.6288199513315
15.6	15.6788199513315
15.65	15.7288199513315
15.7	15.7788199513315
15.75	15.8288199513315
15.8	15.8788199513315
15.85	15.9288199513315
15.9	15.9788199513315
15.95	16.0288199513315
16	16.0788199513315
16.05	16.1288199513315
16.1	16.1788199513315
16.15	16.2288199513315
16.2	16.2788199513315
16.25	16.3288199513315
16.3	16.3788199513315
16.35	16.4288199513315
16.4	16.4788199513315
16.45	16.5288199513315
16.5	16.5788199513315
16.55	16.6288199513315
16.6	16.6788199513315
16.65	16.7288199513315
16.7	16.7788199513315
16.75	16.8288199513315
16.8	16.8788199513315
16.85	16.9288199513315
16.9	16.9788199513315
16.95	17.0288199513315
17	17.0788199513315
17.05	17.1288199513315
17.1	17.1788199513315
17.15	17.2288199513315
17.2	17.2788199513315
17.25	17.3288199513315
17.3	17.3788199513315
17.35	17.4288199513315
17.4	17.4788199513315
17.45	17.5288199513315
17.5	17.5788199513315
17.55	17.6288199513315
17.6	17.6788199513315
17.65	17.7288199513315
17.7	17.7788199513315
17.75	17.8288199513315
17.8	17.8788199513315
17.85	17.9288199513315
17.9	17.9788199513315
17.95	18.0288199513315
18	18.0788199513314
18.05	18.1288199513315
18.1	18.1788199513315
18.15	18.2288199513315
18.2	18.2788199513315
18.25	18.3288199513315
18.3	18.3788199513315
18.35	18.4288199513315
18.4	18.4788199513315
18.45	18.5288199513315
18.5	18.5788199513315
18.55	18.6288199513315
18.6	18.6788199513315
18.65	18.7288199513315
18.7	18.7788199513314
18.75	18.8288199513315
18.8	18.8788199513315
18.85	18.9288199513315
18.9	18.9788199513315
18.95	19.0288199513315
19	19.0788199513315
19.05	19.1288199513315
19.1	19.1788199513315
19.15	19.2288199513315
19.2	19.2788199513315
19.25	19.3288199513315
19.3	19.3788199513315
19.35	19.4288199513315
19.4	19.4788199513315
19.45	19.5288199513315
19.5	19.5788199513314
19.55	19.6288199513315
19.6	19.6788199513315
19.65	19.7288199513314
19.7	19.7788199513315
19.75	19.8288199513315
19.8	19.8788199513315
19.85	19.9288199513315
19.9	19.9788199513315
19.95	20.0288199513315
20	20.0788199513315


==> figures/estimator-bias-comparison-f3000-2.tsv <==
-20	-20
-19.95	-19.95
-19.9	-19.9
-19.85	-19.85
-19.8	-19.8
-19.75	-19.75
-19.7	-19.7
-19.65	-19.65
-19.6	-19.6
-19.55	-19.55
-19.5	-19.5
-19.45	-19.45
-19.4	-19.4
-19.35	-19.35
-19.3	-19.3
-19.25	-19.25
-19.2	-19.2
-19.15	-19.15
-19.1	-19.1
-19.05	-19.05
-19	-19
-18.95	-18.95
-18.9	-18.9
-18.85	-18.85
-18.8	-18.8
-18.75	-18.75
-18.7	-18.7
-18.65	-18.65
-18.6	-18.6
-18.55	-18.55
-18.5	-18.5
-18.45	-18.45
-18.4	-18.4
-18.35	-18.35
-18.3	-18.3
-18.25	-18.25
-18.2	-18.2
-18.15	-18.15
-18.1	-18.1
-18.05	-18.05
-18	-18
-17.95	-17.95
-17.9	-17.9
-17.85	-17.85
-17.8	-17.8
-17.75	-17.75
-17.7	-17.7
-17.65	-17.65
-17.6	-17.6
-17.55	-17.55
-17.5	-17.5
-17.45	-17.45
-17.4	-17.4
-17.35	-17.35
-17.3	-17.3
-17.25	-17.25
-17.2	-17.2
-17.15	-17.15
-17.1	-17.1
-17.05	-17.05
-17	-17
-16.95	-16.95
-16.9	-16.9
-16.85	-16.85
-16.8	-16.8
-16.75	-16.75
-16.7	-16.7
-16.65	-16.65
-16.6	-16.6
-16.55	-16.55
-16.5	-16.5
-16.45	-16.45
-16.4	-16.4
-16.35	-16.35
-16.3	-16.3
-16.25	-16.25
-16.2	-16.2
-16.15	-16.15
-16.1	-16.1
-16.05	-16.05
-16	-16
-15.95	-15.95
-15.9	-15.9
-15.85	-15.85
-15.8	-15.8
-15.75	-15.75
-15.7	-15.7
-15.65	-15.65
-15.6	-15.6
-15.55	-15.55
-15.5	-15.5
-15.45	-15.45
-15.4	-15.4
-15.35	-15.35
-15.3	-15.3
-15.25	-15.25
-15.2	-15.2
-15.15	-15.15
-15.1	-15.1
-15.05	-15.05
-15	-15
-14.95	-14.95
-14.9	-14.9
-14.85	-14.85
-14.8	-14.8
-14.75	-14.75
-14.7	-14.7
-14.65	-14.65
-14.6	-14.6
-14.55	-14.55
-14.5	-14.5
-14.45	-14.45
-14.4	-14.4
-14.35	-14.35
-14.3	-14.3
-14.25	-14.25
-14.2	-14.2
-14.15	-14.15
-14.1	-14.1
-14.05	-14.05
-14	-14
-13.95	-13.95
-13.9	-13.9
-13.85	-13.85
-13.8	-13.8
-13.75	-13.75
-13.7	-13.7
-13.65	-13.65
-13.6	-13.6
-13.55	-13.55
-13.5	-13.5
-13.45	-13.45
-13.4	-13.4
-13.35	-13.35
-13.3	-13.3
-13.25	-13.25
-13.2	-13.2
-13.15	-13.15
-13.1	-13.1
-13.05	-13.05
-13	-13
-12.95	-12.95
-12.9	-12.9
-12.85	-12.85
-12.8	-12.8
-12.75	-12.75
-12.7	-12.7
-12.65	-12.65
-12.6	-12.6
-12.55	-12.55
-12.5	-12.5
-12.45	-12.45
-12.4	-12.4
-12.35	-12.35
-12.3	-12.3
-12.25	-12.25
-12.2	-12.2
-12.15	-12.15
-12.1	-12.1
-12.05	-12.05
-12	-12
-11.95	-11.95
-11.9	-11.9
-11.85	-11.85
-11.8	-11.8
-11.75	-11.75
-11.7	-11.7
-11.65	-11.65
-11.6	-11.6
-11.55	-11.55
-11.5	-11.5
-11.45	-11.45
-11.4	-11.4
-11.35	-11.35
-11.3	-11.3
-11.25	-11.25
-11.2	-11.2
-11.15	-11.15
-11.1	-11.1
-11.05	-11.05
-11	-11
-10.95	-10.95
-10.9	-10.9
-10.85	-10.85
-10.8	-10.8
-10.75	-10.75
-10.7	-10.7
-10.65	-10.65
-10.6	-10.6
-10.55	-10.55
-10.5	-10.5
-10.45	-10.45
-10.4	-10.4
-10.35	-10.35
-10.3	-10.3
-10.25	-10.25
-10.2	-10.2
-10.15	-10.15
-10.1	-10.1
-10.05	-10.05
-10	-10
-9.95	-9.95
-9.9	-9.9
-9.85	-9.85
-9.8	-9.8
-9.75	-9.75
-9.7	-9.7
-9.65	-9.65
-9.6	-9.6
-9.55	-9.55
-9.5	-9.5
-9.45	-9.45
-9.4	-9.4
-9.35	-9.35
-9.3	-9.3
-9.25	-9.25
-9.2	-9.2
-9.15	-9.15
-9.1	-9.1
-9.05	-9.05
-9	-9
-8.95	-8.95
-8.9	-8.9
-8.85	-8.85
-8.8	-8.8
-8.75	-8.75
-8.7	-8.7
-8.65	-8.65
-8.6	-8.6
-8.55	-8.55
-8.5	-8.5
-8.45	-8.45
-8.4	-8.4
-8.35	-8.35
-8.3	-8.3
-8.25	-8.25
-8.2	-8.2
-8.15	-8.15
-8.1	-8.1
-8.05	-8.05
-8	-8
-7.95	-7.95
-7.9	-7.9
-7.85	-7.85
-7.8	-7.8
-7.75	-7.75
-7.7	-7.7
-7.65	-7.65
-7.6	-7.6
-7.55	-7.55
-7.5	-7.5
-7.45	-7.45
-7.4	-7.4
-7.35	-7.35
-7.3	-7.3
-7.25	-7.25
-7.2	-7.2
-7.15	-7.15
-7.1	-7.1
-7.05	-7.05
-7	-7
-6.95	-6.95
-6.9	-6.9
-6.85	-6.85
-6.8	-6.8
-6.75	-6.75
-6.7	-6.7
-6.65	-6.65
-6.6	-6.6
-6.55	-6.55
-6.5	-6.5
-6.45	-6.45
-6.4	-6.4
-6.35	-6.35
-6.3	-6.3
-6.25	-6.25
-6.2	-6.2
-6.15	-6.15
-6.1	-6.1
-6.05	-6.05
-6	-6
-5.95	-5.95
-5.9	-5.9
-5.85	-5.85
-5.8	-5.8
-5.75	-5.75
-5.7	-5.7
-5.65	-5.65
-5.6	-5.6
-5.55	-5.55
-5.5	-5.5
-5.45	-5.45
-5.4	-5.4
-5.35	-5.35
-5.3	-5.3
-5.25	-5.25
-5.2	-5.2
-5.15	-5.15
-5.1	-5.1
-5.05	-5.05
-5	-5
-4.95	-4.95
-4.9	-4.9
-4.85	-4.85
-4.8	-4.8
-4.75	-4.75
-4.7	-4.7
-4.65	-4.65
-4.6	-4.6
-4.55	-4.55
-4.5	-4.5
-4.45	-4.45
-4.4	-4.4
-4.35	-4.35
-4.3	-4.3
-4.25	-4.25
-4.2	-4.2
-4.15	-4.15
-4.1	-4.1
-4.05	-4.05
-4	-4
-3.95	-3.95
-3.9	-3.9
-3.85	-3.85
-3.8	-3.8
-3.75	-3.75
-3.7	-3.7
-3.65	-3.65
-3.6	-3.6
-3.55	-3.55
-3.5	-3.5
-3.45	-3.45
-3.4	-3.4
-3.35	-3.35
-3.3	-3.3
-3.25	-3.25
-3.2	-3.2
-3.15	-3.15
-3.1	-3.1
-3.05	-3.05
-3	-3
-2.95	-2.95
-2.9	-2.9
-2.85	-2.85
-2.8	-2.8
-2.75	-2.75
-2.7	-2.7
-2.65	-2.65
-2.6	-2.6
-2.55	-2.55
-2.5	-2.5
-2.45	-2.45
-2.4	-2.4
-2.35	-2.35
-2.3	-2.3
-2.25	-2.25
-2.2	-2.2
-2.15	-2.15
-2.1	-2.1
-2.05	-2.05
-2	-2
-1.95	-1.95
-1.9	-1.9
-1.85	-1.85
-1.8	-1.8
-1.75	-1.75
-1.7	-1.7
-1.65	-1.65
-1.6	-1.6
-1.55	-1.55
-1.5	-1.5
-1.45	-1.45
-1.4	-1.4
-1.35	-1.35
-1.3	-1.3
-1.25	-1.25
-1.2	-1.2
-1.15	-1.15
-1.1	-1.1
-1.05	-1.05
-1	-1
-0.95	-0.95
-0.899999999999999	-0.899999999999999
-0.849999999999998	-0.849999999999997
-0.799999999999997	-0.799999999999998
-0.75	-0.749999999999999
-0.699999999999999	-0.699999999999998
-0.649999999999998	-0.649999999999998
-0.599999999999998	-0.599999999999997
-0.549999999999997	-0.549999999999995
-0.5	-0.5
-0.45	-0.45
-0.399999999999998	-0.399999999999997
-0.349999999999998	-0.349999999999999
-0.299999999999997	-0.299999999999997
-0.25	-0.249999999999999
-0.199999999999999	-0.199999999999999
-0.149999999999999	-0.149999999999999
-0.0999999999999981	-0.0999999999999991
-0.049999999999997	-0.0499999999999975
0	0
0.0499999999999974	0.0499999999999984
0.099999999999998	0.099999999999997
0.149999999999998	0.15
0.199999999999999	0.199999999999998
0.25	0.249999999999999
0.299999999999997	0.299999999999997
0.349999999999998	0.349999999999998
0.399999999999998	0.399999999999998
0.449999999999999	0.449999999999999
0.5	0.5
0.549999999999998	0.549999999999996
0.599999999999998	0.599999999999996
0.649999999999999	0.650000000000001
0.699999999999999	0.699999999999997
0.75	0.750000000000001
0.799999999999997	0.799999999999998
0.849999999999998	0.849999999999997
0.899999999999999	0.899999999999997
0.949999999999999	0.95
1	1
1.05	1.05
1.1	1.1
1.15	1.15
1.2	1.2
1.25	1.25
1.3	1.3
1.35	1.35
1.4	1.4
1.45	1.45
1.5	1.5
1.55	1.55
1.6	1.6
1.65	1.65
1.7	1.7
1.75	1.75
1.8	1.8
1.85	1.85
1.9	1.9
1.95	1.95
2	2
2.05	2.05
2.1	2.1
2.15	2.15
2.2	2.2
2.25	2.25
2.3	2.3
2.35	2.35
2.4	2.4
2.45	2.45
2.5	2.5
2.55	2.55
2.6	2.6
2.65	2.65
2.7	2.7
2.75	2.75
2.8	2.8
2.85	2.85
2.9	2.9
2.95	2.95
3	3
3.05	3.05
3.1	3.1
3.15	3.15
3.2	3.2
3.25	3.25
3.3	3.3
3.35	3.35
3.4	3.4
3.45	3.45
3.5	3.5
3.55	3.55
3.6	3.6
3.65	3.65
3.7	3.7
3.75	3.75
3.8	3.8
3.85	3.85
3.9	3.9
3.95	3.95
4	4
4.05	4.05
4.1	4.1
4.15	4.15
4.2	4.2
4.25	4.25
4.3	4.3
4.35	4.35
4.4	4.4
4.45	4.45
4.5	4.5
4.55	4.55
4.6	4.6
4.65	4.65
4.7	4.7
4.75	4.75
4.8	4.8
4.85	4.85
4.9	4.9
4.95	4.94999999999999
5	5
5.05	5.04999999999999
5.1	5.1
5.15	5.15
5.2	5.2
5.25	5.25
5.3	5.3
5.35	5.35
5.4	5.4
5.45	5.45
5.5	5.5
5.55	5.55
5.6	5.6
5.65	5.64999999999999
5.7	5.7
5.75	5.75
5.8	5.8
5.85	5.85
5.9	5.9
5.95	5.95
6	6
6.05	6.05
6.1	6.1
6.15	6.15
6.2	6.2
6.25	6.25
6.3	6.3
6.35	6.35
6.4	6.4
6.45	6.45
6.5	6.5
6.55	6.55
6.6	6.6
6.65	6.65
6.7	6.7
6.75	6.75
6.8	6.8
6.85	6.85
6.9	6.9
6.95	6.95
7	7
7.05	7.05
7.1	7.1
7.15	7.15
7.2	7.2
7.25	7.25
7.3	7.3
7.35	7.35
7.4	7.4
7.45	7.44999999999999
7.5	7.5
7.55	7.55
7.6	7.6
7.65	7.65
7.7	7.7
7.75	7.74999999999999
7.8	7.8
7.85	7.85
7.9	7.9
7.95	7.95
8	8
8.05	8.05
8.1	8.1
8.15	8.15
8.2	8.2
8.25	8.25
8.3	8.3
8.35	8.35
8.4	8.4
8.45	8.45
8.5	8.5
8.55	8.55
8.6	8.6
8.65	8.65
8.7	8.69999999999999
8.75	8.75
8.8	8.79999999999999
8.85	8.85
8.9	8.9
8.95	8.95
9	9
9.05	9.05
9.1	9.1
9.15	9.15
9.2	9.2
9.25	9.25
9.3	9.3
9.35	9.35
9.4	9.4
9.45	9.44999999999999
9.5	9.5
9.55	9.55
9.6	9.6
9.65	9.64999999999999
9.7	9.7
9.75	9.75000000000001
9.8	9.79999999999999
9.85	9.84999999999999
9.9	9.89999999999999
9.95	9.95
10	9.99999999999999
10.05	10.05
10.1	10.1
10.15	10.15
10.2	10.2
10.25	10.25
10.3	10.3
10.35	10.35
10.4	10.4
10.45	10.45
10.5	10.5
10.55	10.55
10.6	10.6
10.65	10.65
10.7	10.7
10.75	10.75
10.8	10.8
10.85	10.85
10.9	10.9
10.95	10.95
11	11
11.05	11.05
11.1	11.1
11.15	11.15
11.2	11.2
11.25	11.25
11.3	11.3
11.35	11.35
11.4	11.4
11.45	11.45
11.5	11.5
11.55	11.55
11.6	11.6
11.65	11.65
11.7	11.7
11.75	11.75
11.8	11.8
11.85	11.85
11.9	11.9
11.95	11.95
12	12
12.05	12.05
12.1	12.1
12.15	12.15
12.2	12.2
12.25	12.25
12.3	12.3
12.35	12.35
12.4	12.4
12.45	12.45
12.5	12.5
12.55	12.55
12.6	12.6
12.65	12.65
12.7	12.7
12.75	12.75
12.8	12.8
12.85	12.85
12.9	12.9
12.95	12.95
13	13
13.05	13.05
13.1	13.1
13.15	13.15
13.2	13.2
13.25	13.25
13.3	13.3
13.35	13.35
13.4	13.4
13.45	13.45
13.5	13.5
13.55	13.55
13.6	13.6
13.65	13.65
13.7	13.7
13.75	13.75
13.8	13.8
13.85	13.85
13.9	13.9
13.95	13.95
14	14
14.05	14.05
14.1	14.1
14.15	14.15
14.2	14.2
14.25	14.25
14.3	14.3
14.35	14.35
14.4	14.4
14.45	14.45
14.5	14.5
14.55	14.55
14.6	14.6
14.65	14.65
14.7	14.7
14.75	14.75
14.8	14.8
14.85	14.85
14.9	14.9
14.95	14.95
15	15
15.05	15.05
15.1	15.1
15.15	15.15
15.2	15.2
15.25	15.25
15.3	15.3
15.35	15.35
15.4	15.4
15.45	15.45
15.5	15.5
15.55	15.55
15.6	15.6
15.65	15.65
15.7	15.7
15.75	15.75
15.8	15.8
15.85	15.85
15.9	15.9
15.95	15.95
16	16
16.05	16.05
16.1	16.1
16.15	16.15
16.2	16.2
16.25	16.25
16.3	16.3
16.35	16.35
16.4	16.4
16.45	16.45
16.5	16.5
16.55	16.55
16.6	16.6
16.65	16.65
16.7	16.7
16.75	16.75
16.8	16.8
16.85	16.85
16.9	16.9
16.95	16.95
17	17
17.05	17.05
17.1	17.1
17.15	17.15
17.2	17.2
17.25	17.25
17.3	17.3
17.35	17.35
17.4	17.4
17.45	17.45
17.5	17.5
17.55	17.55
17.6	17.6
17.65	17.65
17.7	17.7
17.75	17.75
17.8	17.8
17.85	17.85
17.9	17.8999999999999
17.95	17.95
18	17.9999999999999
18.05	18.05
18.1	18.1
18.15	18.15
18.2	18.2
18.25	18.25
18.3	18.3
18.35	18.35
18.4	18.4
18.45	18.45
18.5	18.5
18.55	18.55
18.6	18.6
18.65	18.65
18.7	18.6999999999999
18.75	18.75
18.8	18.8
18.85	18.85
18.9	18.9
18.95	18.95
19	19
19.05	19.05
19.1	19.1
19.15	19.15
19.2	19.2
19.25	19.25
19.3	19.3
19.35	19.35
19.4	19.4
19.45	19.45
19.5	19.4999999999999
19.55	19.55
19.6	19.6
19.65	19.6499999999999
19.7	19.7
19.75	19.75
19.8	19.8
19.85	19.85
19.9	19.9
19.95	19.95
20	20


==> figures/estimator-bias-comparison-f3000-3.tsv <==
-20	-inf
-19.95	-inf
-19.9	-inf
-19.85	-inf
-19.8	-inf
-19.75	-inf
-19.7	-inf
-19.65	-inf
-19.6	-inf
-19.55	-inf
-19.5	-inf
-19.45	-inf
-19.4	-inf
-19.35	-inf
-19.3	-inf
-19.25	-inf
-19.2	-inf
-19.15	-inf
-19.1	-inf
-19.05	-inf
-19	-inf
-18.95	-inf
-18.9	-inf
-18.85	-inf
-18.8	-inf
-18.75	-inf
-18.7	-inf
-18.65	-inf
-18.6	-inf
-18.55	-inf
-18.5	-inf
-18.45	-inf
-18.4	-inf
-18.35	-inf
-18.3	-inf
-18.25	-inf
-18.2	-inf
-18.15	-inf
-18.1	-inf
-18.05	-inf
-18	-inf
-17.95	-inf
-17.9	-inf
-17.85	-inf
-17.8	-inf
-17.75	-inf
-17.7	-inf
-17.65	-inf
-17.6	-inf
-17.55	-inf
-17.5	-inf
-17.45	-inf
-17.4	-inf
-17.35	-inf
-17.3	-inf
-17.25	-inf
-17.2	-inf
-17.15	-inf
-17.1	-inf
-17.05	-inf
-17	-inf
-16.95	-inf
-16.9	-inf
-16.85	-inf
-16.8	-inf
-16.75	-inf
-16.7	-inf
-16.65	-inf
-16.6	-inf
-16.55	-inf
-16.5	-inf
-16.45	-inf
-16.4	-inf
-16.35	-inf
-16.3	-inf
-16.25	-inf
-16.2	-inf
-16.15	-inf
-16.1	-inf
-16.05	-inf
-16	-inf
-15.95	-inf
-15.9	-inf
-15.85	-inf
-15.8	-inf
-15.75	-inf
-15.7	-inf
-15.65	-inf
-15.6	-inf
-15.55	-inf
-15.5	-inf
-15.45	-inf
-15.4	-inf
-15.35	-inf
-15.3	-inf
-15.25	-inf
-15.2	-inf
-15.15	-inf
-15.1	-inf
-15.05	-inf
-15	-inf
-14.95	-inf
-14.9	-inf
-14.85	-inf
-14.8	-inf
-14.75	-inf
-14.7	-inf
-14.65	-inf
-14.6	-inf
-14.55	-inf
-14.5	-inf
-14.45	-inf
-14.4	-inf
-14.35	-inf
-14.3	-inf
-14.25	-inf
-14.2	-inf
-14.15	-inf
-14.1	-inf
-14.05	-inf
-14	-inf
-13.95	-inf
-13.9	-inf
-13.85	-inf
-13.8	-inf
-13.75	-inf
-13.7	-inf
-13.65	-inf
-13.6	-inf
-13.55	-inf
-13.5	-inf
-13.45	-inf
-13.4	-inf
-13.35	-inf
-13.3	-inf
-13.25	-inf
-13.2	-inf
-13.15	-inf
-13.1	-inf
-13.05	-inf
-13	-inf
-12.95	-inf
-12.9	-inf
-12.85	-inf
-12.8	-inf
-12.75	-inf
-12.7	-inf
-12.65	-inf
-12.6	-inf
-12.55	-inf
-12.5	-inf
-12.45	-inf
-12.4	-inf
-12.35	-inf
-12.3	-inf
-12.25	-inf
-12.2	-inf
-12.15	-inf
-12.1	-inf
-12.05	-inf
-12	-inf
-11.95	-inf
-11.9	-inf
-11.85	-inf
-11.8	-inf
-11.75	-inf
-11.7	-inf
-11.65	-inf
-11.6	-inf
-11.55	-inf
-11.5	-inf
-11.45	-inf
-11.4	-inf
-11.35	-inf
-11.3	-inf
-11.25	-inf
-11.2	-inf
-11.15	-inf
-11.1	-inf
-11.05	-inf
-11	-inf
-10.95	-inf
-10.9	-inf
-10.85	-inf
-10.8	-inf
-10.75	-inf
-10.7	-inf
-10.65	-inf
-10.6	-inf
-10.55	-inf
-10.5	-inf
-10.45	-inf
-10.4	-inf
-10.35	-inf
-10.3	-inf
-10.25	-inf
-10.2	-inf
-10.15	-inf
-10.1	-inf
-10.05	-inf
-10	-inf
-9.95	-inf
-9.9	-inf
-9.85	-inf
-9.8	-inf
-9.75	-inf
-9.7	-31.7736860642038
-9.65	-28.4368305803266
-9.6	-26.5271631276505
-9.55	-25.1716631117824
-9.5	-24.1133240668504
-9.45	-23.2407235769445
-9.4	-22.4953501882609
-9.35	-21.8426383113552
-9.3	-21.2604575536777
-9.25	-20.7337821706217
-9.2	-20.2519422925246
-9.15	-19.8070880476739
-9.1	-19.3932761177931
-9.05	-19.0058985940456
-9	-18.6413108812439
-8.95	-18.2965808029193
-8.9	-17.9693144167317
-8.85	-17.6575320096474
-8.8	-17.3595778663227
-8.75	-17.0740533402811
-8.7	-16.7997663591703
-8.65	-16.5356927472354
-8.6	-16.2809461938901
-8.55	-16.0347546476975
-8.5	-15.7964415532672
-8.45	-15.5654107854087
-8.4	-15.3411344391137
-8.35	-15.1231428492072
-8.3	-14.9110163680512
-8.25	-14.7043785421116
-8.2	-14.5028904110104
-8.15	-14.3062457143642
-8.1	-14.1141668381509
-8.05	-13.9264013676426
-8	-13.7427191410313
-7.95	-13.5629097188277
-7.9	-13.3867802004625
-7.85	-13.2141533323644
-7.8	-13.0448658619614
-7.75	-12.8787671001485
-7.7	-12.7157176612673
-7.65	-12.5555883548795
-7.6	-12.3982592078674
-7.55	-12.2436185988627
-7.5	-12.091562489845
-7.45	-11.9419937420924
-7.4	-11.7948215056029
-7.35	-11.6499606727147
-7.3	-11.507331387997
-7.25	-11.3668586076083
-7.2	-11.2284717022646
-7.15	-11.0921040987606
-7.1	-10.9576929556632
-7.05	-10.8251788693695
-7	-10.6945056072178
-6.95	-10.5656198647514
-6.9	-10.4384710446026
-6.85	-10.3130110547678
-6.8	-10.1891941243161
-6.75	-10.0669766347996
-6.7	-9.94631696583896
-6.65	-9.82717535352753
-6.6	-9.70951376045017
-6.55	-9.59329575624578
-6.5	-9.47848640775668
-6.45	-9.36505217791028
-6.4	-9.25296083256698
-6.35	-9.14218135464694
-6.3	-9.03268386491693
-6.25	-8.92443954887995
-6.2	-8.81742058926386
-6.15	-8.7116001036537
-6.1	-8.60695208685404
-6.05	-8.50345135760655
-6	-8.40107350932091
-5.95	-8.29979486450768
-5.9	-8.19959243262872
-5.85	-8.10044387110476
-5.8	-8.00232744924145
-5.75	-7.90522201485493
-5.7	-7.80910696339536
-5.65	-7.7139622093827
-5.6	-7.61976815998382
-5.55	-7.52650569057251
-5.5	-7.43415612212628
-5.45	-7.34270120032451
-5.4	-7.25212307622222
-5.35	-7.16240428838301
-5.3	-7.07352774636283
-5.25	-6.98547671544386
-5.2	-6.89823480252486
-5.15	-6.81178594308072
-5.1	-6.7261143891099
-5.05	-6.64120469799418
-5	-6.55704172219988
-4.95	-6.47361059975498
-4.9	-6.39089674544055
-4.85	-6.30888584263944
-4.8	-6.22756383578871
-4.75	-6.14691692338621
-4.7	-6.06693155150495
-4.65	-5.98759440777214
-4.6	-5.90889241577267
-4.55	-5.83081272983985
-4.5	-5.75334273019866
-4.45	-5.67647001842924
-4.4	-5.60018241322095
-4.35	-5.52446794638916
-4.3	-5.44931485912928
-4.25	-5.3747115984844
-4.2	-5.30064681400477
-4.15	-5.22710935457895
-4.1	-5.15408826541834
-4.05	-5.08157278517795
-4	-5.00955234319822
-3.95	-4.93801655685342
-3.9	-4.86695522899397
-3.85	-4.79635834547085
-3.8	-4.72621607273157
-3.75	-4.65651875547796
-3.7	-4.58725691437737
-3.65	-4.51842124381938
-3.6	-4.45000260971115
-3.55	-4.38199204730535
-3.5	-4.31438075905508
-3.45	-4.24716011249128
-3.4	-4.18032163811819
-3.35	-4.1138570273235
-3.3	-4.04775813029993
-3.25	-3.98201695397577
-3.2	-3.91662565995214
-3.15	-3.85157656244521
-3.1	-3.78686212623194
-3.05	-3.72247496459817
-3	-3.65840783728842
-2.95	-3.59465364845669
-2.9	-3.53120544461798
-2.85	-3.46805641260045
-2.8	-3.40519987749826
-2.75	-3.34262930062535
-2.7	-3.28033827747055
-2.65	-3.21832053565438
-2.6	-3.15656993288837
-2.55	-3.09508045493736
-2.5	-3.03384621358568
-2.45	-2.972861444608
-2.4	-2.91212050574565
-2.35	-2.85161787468934
-2.3	-2.79134814706932
-2.25	-2.73130603445368
-2.2	-2.67148636235597
-2.15	-2.61188406825292
-2.1	-2.55249419961333
-2.05	-2.49331191193894
-2	-2.43433246681828
-1.95	-2.37555122999431
-1.9	-2.31696366944679
-1.85	-2.25856535349016
-1.8	-2.20035194888772
-1.75	-2.14231921898297
-1.7	-2.08446302184865
-1.65	-2.02677930845445
-1.6	-1.96926412085371
-1.55	-1.91191359039005
-1.5	-1.85472393592424
-1.45	-1.79769146208203
-1.4	-1.74081255752331
-1.35	-1.68408369323313
-1.3	-1.62750142083493
-1.25	-1.57106237092636
-1.2	-1.51476325143818
-1.15	-1.45860084601622
-1.1	-1.40257201242697
-1.05	-1.34667368098685
-1	-1.2909028530154
-0.95	-1.23525659931257
-0.899999999999999	-1.17973205866013
-0.849999999999998	-1.12432643634746
-0.799999999999997	-1.06903700272158
-0.75	-1.01386109176168
-0.699999999999999	-0.958796099677921
-0.649999999999998	-0.903839483534638
-0.599999999999998	-0.848988759897906
-0.549999999999997	-0.79424150350727
-0.5	-0.739595345971704
-0.45	-0.685047974489549
-0.399999999999998	-0.630597130592417
-0.349999999999998	-0.57624060891284
-0.299999999999997	-0.521976255975471
-0.25	-0.467801969011758
-0.199999999999999	-0.413715694797765
-0.149999999999999	-0.359715428515049
-0.0999999999999981	-0.305799212634261
-0.049999999999997	-0.251965135821295
0	-0.19821133186573
0.0499999999999974	-0.144535978631276
0.099999999999998	-0.0909372970280025
0.149999999999998	-0.0374135500060359
0.199999999999999	0.0160369584295411
0.25	0.0694158841828779
0.299999999999997	0.122724844010941
0.349999999999998	0.175965416446763
0.399999999999998	0.229139142702694
0.449999999999999	0.282247527553949
0.5	0.335292040202768
0.549999999999998	0.388274115123482
0.599999999999998	0.441195152888839
0.649999999999999	0.494056520977866
0.699999999999999	0.546859554565595
0.75	0.599605557295031
0.799999999999997	0.652295802031541
0.849999999999998	0.704931531600164
0.899999999999999	0.757513959505986
0.949999999999999	0.81004427063802
1	0.862523621956834
1.05	0.914953143166289
1.1	0.967333937369637
1.15	1.01966708171038
1.2	1.07195362799807
1.25	1.12419460331946
1.3	1.17639101063529
1.35	1.22854382936294
1.4	1.28065401594527
1.45	1.33272250440606
1.5	1.3847502068921
1.55	1.43673801420238
1.6	1.48868679630471
1.65	1.54059740283982
1.7	1.59247066361346
1.75	1.64430738907657
1.8	1.6961083707939
1.85	1.74787438190136
1.9	1.79960617755219
1.95	1.8513044953524
2	1.90297005578559
2.05	1.95460356262747
2.1	2.00620570335024
2.15	2.05777714951715
2.2	2.10931855716739
2.25	2.16083056719161
2.3	2.21231380569821
2.35	2.26376888437068
2.4	2.3151964008162
2.45	2.36659693890557
2.5	2.41797106910499
2.55	2.46931934879946
2.6	2.52064232260841
2.65	2.57194052269343
2.7	2.62321446905851
2.75	2.67446466984283
2.8	2.72569162160631
2.85	2.77689580960821
2.9	2.82807770807877
2.95	2.87923778048413
3	2.93037647978482
3.05	2.98149424868774
3.1	3.032591519892
3.15	3.08366871632863
3.2	3.13472625139444
3.25	3.18576452917998
3.3	3.23678394469204
3.35	3.28778488407046
3.4	3.33876772479975
3.45	3.38973283591535
3.5	3.44068057820491
3.55	3.49161130440449
3.6	3.54252535939
3.65	3.59342308036388
3.7	3.64430479703713
3.75	3.69517083180695
3.8	3.74602149992991
3.85	3.79685710969084
3.9	3.84767796256769
3.95	3.89848435339213
4	3.94927657050634
4.05	4.0000548959159
4.1	4.05081960543891
4.15	4.10157096885145
4.2	4.15230925002943
4.25	4.20303470708701
4.3	4.25374759251161
4.35	4.30444815329555
4.4	4.35513663106453
4.45	4.40581326220294
4.5	4.45647827797607
4.55	4.50713190464935
4.6	4.55777436360473
4.65	4.60840587145409
4.7	4.65902664014998
4.75	4.70963687709366
4.8	4.76023678524039
4.85	4.81082656320234
4.9	4.86140640534879
4.95	4.91197650190405
5	4.96253703904296
5.05	5.01308819898395
5.1	5.06363016008009
5.15	5.11416309690764
5.2	5.16468718035269
5.25	5.21520257769557
5.3	5.26570945269329
5.35	5.31620796565991
5.4	5.36669827354508
5.45	5.41718053001056
5.5	5.46765488550498
5.55	5.51812148733682
5.6	5.56858047974551
5.65	5.61903200397099
5.7	5.66947619832146
5.75	5.71991319823958
5.8	5.77034313636706
5.85	5.82076614260774
5.9	5.87118234418907
5.95	5.92159186572223
6	5.97199482926077
6.05	6.02239135435783
6.1	6.07278155812202
6.15	6.12316555527201
6.2	6.17354345818973
6.25	6.2239153769724
6.3	6.27428141948327
6.35	6.32464169140119
6.4	6.37499629626899
6.45	6.42534533554074
6.5	6.47568890862783
6.55	6.52602711294406
6.6	6.57636004394962
6.65	6.626687795194
6.7	6.67701045835796
6.75	6.72732812329447
6.8	6.77764087806872
6.85	6.82794880899715
6.9	6.87825200068562
6.95	6.92855053606669
7	6.97884449643592
7.05	7.02913396148751
7.1	7.07941900934895
7.15	7.12969971661493
7.2	7.17997615838051
7.25	7.23024840827341
7.3	7.28051653848561
7.35	7.33078061980429
7.4	7.38104072164194
7.45	7.4312969120658
7.5	7.48154925782672
7.55	7.53179782438721
7.6	7.58204267594892
7.65	7.63228387547957
7.7	7.68252148473907
7.75	7.73275556430523
7.8	7.78298617359878
7.85	7.8332133709078
7.9	7.88343721341171
7.95	7.9336577572046
8	7.98387505731806
8.05	8.03408916774353
8.1	8.0843001414541
8.15	8.13450803042581
8.2	8.1847128856585
8.25	8.23491475719622
8.3	8.28511369414709
8.35	8.33530974470274
8.4	8.3855029561574
8.45	8.43569337492642
8.5	8.48588104656453
8.55	8.53606601578353
8.6	8.58624832646969
8.65	8.63642802170077
8.7	8.68660514376255
8.75	8.73677973416516
8.8	8.78695183365886
8.85	8.83712148224963
8.9	8.88728871921431
8.95	8.93745358311544
9	8.98761611181581
9.05	9.03777634249258
9.1	9.08793431165126
9.15	9.13809005513916
9.2	9.18824360815877
9.25	9.23839500528068
9.3	9.28854428045632
9.35	9.33869146703032
9.4	9.38883659775272
9.45	9.4389797047908
9.5	9.48912081974076
9.55	9.53925997363902
9.6	9.58939719697342
9.65	9.63953251969401
9.7	9.68966597122381
9.75	9.73979758046909
9.8	9.78992737582965
9.85	9.8400553852088
9.9	9.89018163602306
9.95	9.94030615521171
10	9.99042896924617
10.05	10.0405501041391
10.1	10.0906695854533
10.15	10.1407874383107
10.2	10.1909036874006
10.25	10.2410183569881
10.3	10.2911314709227
10.35	10.3412430526456
10.4	10.3913531251985
10.45	10.4414617112303
10.5	10.4915688330054
10.55	10.5416745124107
10.6	10.5917787709629
10.65	10.6418816298156
10.7	10.6919831097659
10.75	10.7420832312619
10.8	10.7921820144085
10.85	10.8422794789744
10.9	10.8923756443982
10.95	10.9424705297949
11	10.9925641539618
11.05	11.0426565353842
11.1	11.0927476922418
11.15	11.1428376424142
11.2	11.1929264034861
11.25	11.2430139927535
11.3	11.2931004272284
11.35	11.3431857236446
11.4	11.3932698984624
11.45	11.4433529678741
11.5	11.4934349478085
11.55	11.543515853936
11.6	11.5935957016733
11.65	11.6436745061881
11.7	11.6937522824035
11.75	11.7438290450025
11.8	11.7939048084326
11.85	11.8439795869098
11.9	11.8940533944228
11.95	11.9441262447374
12	11.9941981514002
12.05	12.0442691277427
12.1	12.0943391868852
12.15	12.1444083417404
12.2	12.1944766050174
12.25	12.2445439892251
12.3	12.294610506676
12.35	12.3446761694892
12.4	12.3947409895946
12.45	12.4448049787356
12.5	12.4948681484726
12.55	12.5449305101864
12.6	12.594992075081
12.65	12.6450528541873
12.7	12.6951128583653
12.75	12.7451720983079
12.8	12.7952305845432
12.85	12.8452883274379
12.9	12.8953453371995
12.95	12.9454016238796
13	12.9954571973765
13.05	13.0455120674375
13.1	13.0955662436618
13.15	13.1456197355031
13.2	13.1956725522719
13.25	13.245724703138
13.3	13.2957761971329
13.35	13.3458270431524
13.4	13.3958772499584
13.45	13.4459268261818
13.5	13.4959757803241
13.55	13.54602412076
13.6	13.5960718557394
13.65	13.6461189933896
13.7	13.6961655417172
13.75	13.7462115086101
13.8	13.7962569018398
13.85	13.8463017290628
13.9	13.8963459978232
13.95	13.946389715554
14	13.9964328895792
14.05	14.0464755271154
14.1	14.096517635274
14.15	14.1465592210623
14.2	14.1966002913861
14.25	14.2466408530501
14.3	14.296680912761
14.35	14.3467204771278
14.4	14.3967595526643
14.45	14.4467981457904
14.5	14.4968362628332
14.55	14.5468739100292
14.6	14.5969110935251
14.65	14.6469478193799
14.7	14.6969840935657
14.75	14.7470199219694
14.8	14.7970553103942
14.85	14.8470902645605
14.9	14.8971247901079
14.95	14.9471588925956
15	14.9971925775045
15.05	15.047225850238
15.1	15.0972587161232
15.15	15.1472911804123
15.2	15.1973232482839
15.25	15.2473549248437
15.3	15.2973862151259
15.35	15.3474171240947
15.4	15.3974476566445
15.45	15.4474778176019
15.5	15.4975076117261
15.55	15.5475370437105
15.6	15.5975661181832
15.65	15.6475948397083
15.7	15.6976232127868
15.75	15.7476512418576
15.8	15.7976789312987
15.85	15.8477062854274
15.9	15.8977333085022
15.95	15.947760004723
16	15.9977863782321
16.05	16.0478124331155
16.1	16.097838173403
16.15	16.14786360307
16.2	16.1978887260374
16.25	16.2479135461731
16.3	16.2979380672924
16.35	16.347962293159
16.4	16.3979862274855
16.45	16.4480098739348
16.5	16.49803323612
16.55	16.5480563176058
16.6	16.5980791219087
16.65	16.6481016524984
16.7	16.6981239127977
16.75	16.7481459061838
16.8	16.7981676359886
16.85	16.8481891054998
16.9	16.898210317961
16.95	16.9482312765726
17	16.9982519844928
17.05	17.0482724448374
17.1	17.0982926606812
17.15	17.1483126350583
17.2	17.1983323709625
17.25	17.2483518713482
17.3	17.2983711391308
17.35	17.3483901771874
17.4	17.398408988357
17.45	17.4484275754416
17.5	17.4984459412063
17.55	17.5484640883799
17.6	17.5984820196557
17.65	17.6484997376915
17.7	17.6985172451108
17.75	17.7485345445025
17.8	17.798551638422
17.85	17.8485685293915
17.9	17.8985852199003
17.95	17.9486017124055
18	17.9986180093323
18.05	18.0486341130746
18.1	18.0986500259953
18.15	18.1486657504266
18.2	18.1986812886709
18.25	18.2486966430009
18.3	18.2987118156599
18.35	18.3487268088623
18.4	18.3987416247945
18.45	18.4487562656145
18.5	18.4987707334525
18.55	18.5487850304119
18.6	18.5987991585688
18.65	18.6488131199729
18.7	18.698826916648
18.75	18.7488405505919
18.8	18.7988540237767
18.85	18.84886733815
18.9	18.8988804956342
18.95	18.9488934981275
19	18.9989063475041
19.05	19.0489190456141
19.1	19.0989315942847
19.15	19.1489439953196
19.2	19.1989562504999
19.25	19.2489683615842
19.3	19.298980330309
19.35	19.3489921583888
19.4	19.3990038475168
19.45	19.4490153993644
19.5	19.4990268155826
19.55	19.5490380978013
19.6	19.5990492476303
19.65	19.6490602666587
19.7	19.6990711564564
19.75	19.7490819185732
19.8	19.7990925545395
19.85	19.8491030658673
19.9	19.8991134540487
19.95	19.9491237205582
20	19.9991338668512


==> figures/estimator-bias-comparison-f3000-4.tsv <==
-20	-8.20782933893858
-19.95	-8.20403748858802
-19.9	-8.20020509613134
-19.85	-8.19633176443168
-19.8	-8.19241709324137
-19.75	-8.18846067919437
-19.7	-8.18446211579909
-19.65	-8.18042099343167
-19.6	-8.17633689932958
-19.55	-8.17220941758569
-19.5	-8.16803812914282
-19.45	-8.16382261178859
-19.4	-8.15956244015089
-19.35	-8.15525718569367
-19.3	-8.15090641671332
-19.25	-8.14650969833546
-19.2	-8.14206659251225
-19.15	-8.1375766580202
-19.1	-8.13303945045857
-19.05	-8.12845452224815
-19	-8.12382142263075
-18.95	-8.11913969766913
-18.9	-8.11440889024756
-18.85	-8.10962854007295
-18.8	-8.10479818367649
-18.75	-8.09991735441607
-18.7	-8.0949855824791
-18.65	-8.09000239488615
-18.6	-8.08496731549507
-18.55	-8.07987986500592
-18.5	-8.0747395609664
-18.45	-8.0695459177781
-18.4	-8.06429844670336
-18.35	-8.05899665587282
-18.3	-8.05364005029378
-18.25	-8.04822813185916
-18.2	-8.04276039935733
-18.15	-8.03723634848256
-18.1	-8.03165547184634
-18.05	-8.02601725898944
-18	-8.02032119639476
-17.95	-8.01456676750098
-17.9	-8.00875345271702
-17.85	-8.00288072943738
-17.8	-7.99694807205821
-17.75	-7.9909549519944
-17.7	-7.98490083769736
-17.65	-7.97878519467378
-17.6	-7.9726074855053
-17.55	-7.96636716986898
-17.5	-7.96006370455881
-17.45	-7.95369654350804
-17.4	-7.94726513781253
-17.35	-7.940768935755
-17.3	-7.93420738283027
-17.25	-7.92757992177145
-17.2	-7.92088599257715
-17.15	-7.91412503253967
-17.1	-7.9072964762742
-17.05	-7.90039975574902
-17	-7.89343430031677
-16.95	-7.88639953674673
-16.9	-7.8792948892582
-16.85	-7.87211977955483
-16.8	-7.86487362686019
-16.75	-7.85755584795427
-16.7	-7.85016585721113
-16.65	-7.84270306663771
-16.6	-7.83516688591362
-16.55	-7.8275567224322
-16.5	-7.81987198134254
-16.45	-7.81211206559282
-16.4	-7.80427637597461
-16.35	-7.79636431116847
-16.3	-7.78837526779063
-16.25	-7.78030864044083
-16.2	-7.77216382175139
-16.15	-7.76394020243736
-16.1	-7.75563717134799
-16.05	-7.74725411551923
-16	-7.73879042022756
-15.95	-7.73024546904493
-15.9	-7.72161864389492
-15.85	-7.71290932511015
-15.8	-7.70411689149083
-15.75	-7.69524072036455
-15.7	-7.68628018764733
-15.65	-7.67723466790573
-15.6	-7.66810353442042
-15.55	-7.65888615925071
-15.5	-7.64958191330044
-15.45	-7.6401901663851
-15.4	-7.63071028730004
-15.35	-7.62114164389002
-15.3	-7.61148360311989
-15.25	-7.60173553114651
-15.2	-7.59189679339183
-15.15	-7.58196675461722
-15.1	-7.57194477899899
-15.05	-7.56183023020501
-15	-7.55162247147262
-14.95	-7.54132086568768
-14.9	-7.5309247754647
-14.85	-7.52043356322828
-14.8	-7.50984659129554
-14.75	-7.49916322195984
-14.7	-7.48838281757545
-14.65	-7.47750474064353
-14.6	-7.46652835389905
-14.55	-7.4554530203989
-14.5	-7.44427810361102
-14.45	-7.43300296750463
-14.4	-7.42162697664152
-14.35	-7.41014949626827
-14.3	-7.39856989240963
-14.25	-7.38688753196279
-14.2	-7.37510178279267
-14.15	-7.36321201382815
-14.1	-7.3512175951593
-14.05	-7.3391178981354
-14	-7.32691229546402
-13.95	-7.31460016131082
-13.9	-7.30218087140033
-13.85	-7.28965380311745
-13.8	-7.27701833560987
-13.75	-7.26427384989111
-13.7	-7.25141972894447
-13.65	-7.2384553578276
-13.6	-7.22538012377781
-13.55	-7.21219341631801
-13.5	-7.19889462736336
-13.45	-7.18548315132842
-13.4	-7.17195838523494
-13.35	-7.15831972882021
-13.3	-7.14456658464588
-13.25	-7.13069835820726
-13.2	-7.11671445804306
-13.15	-7.1026142958456
-13.1	-7.08839728657127
-13.05	-7.07406284855145
-13	-7.05961040360362
-12.95	-7.04503937714286
-12.9	-7.0303491982934
-12.85	-7.01553930000053
-12.8	-7.00060911914251
-12.75	-6.98555809664268
-12.7	-6.97038567758158
-12.65	-6.9550913113091
-12.6	-6.93967445155661
-12.55	-6.92413455654904
-12.5	-6.90847108911684
-12.45	-6.89268351680778
-12.4	-6.87677131199857
-12.35	-6.86073395200622
-12.3	-6.84457091919914
-12.25	-6.82828170110792
-12.2	-6.81186579053569
-12.15	-6.79532268566807
-12.1	-6.7786518901827
-12.05	-6.76185291335821
-12	-6.74492527018263
-11.95	-6.72786848146121
-11.9	-6.71068207392359
-11.85	-6.69336558033024
-11.8	-6.67591853957815
-11.75	-6.6583404968058
-11.7	-6.64063100349717
-11.65	-6.62278961758493
-11.6	-6.60481590355268
-11.55	-6.58670943253617
-11.5	-6.56846978242356
-11.45	-6.55009653795452
-11.4	-6.53158929081821
-11.35	-6.51294763975017
-11.3	-6.49417119062786
-11.25	-6.47525955656503
-11.2	-6.45621235800472
-11.15	-6.43702922281096
-11.1	-6.41770978635898
-11.05	-6.39825369162402
-11	-6.37866058926868
-10.95	-6.35893013772864
-10.9	-6.33906200329687
-10.85	-6.3190558602062
-10.8	-6.2989113907102
-10.75	-6.27862828516236
-10.7	-6.25820624209357
-10.65	-6.23764496828769
-10.6	-6.21694417885543
-10.55	-6.19610359730625
-10.5	-6.17512295561844
-10.45	-6.1540019943072
-10.4	-6.13274046249072
-10.35	-6.11133811795435
-10.3	-6.08979472721259
-10.25	-6.06811006556908
-10.2	-6.04628391717447
-10.15	-6.0243160750821
-10.1	-6.00220634130155
-10.05	-5.97995452684993
-10	-5.95756045180104
-9.95	-5.93502394533211
-9.9	-5.91234484576842
-9.85	-5.88952300062547
-9.8	-5.86655826664892
-9.75	-5.84345050985212
-9.7	-5.82019960555126
-9.65	-5.79680543839814
-9.6	-5.77326790241054
-9.55	-5.74958690100012
-9.5	-5.72576234699789
-9.45	-5.70179416267724
-9.4	-5.67768227977445
-9.35	-5.65342663950675
-9.3	-5.62902719258787
-9.25	-5.60448389924111
-9.2	-5.57979672920982
-9.15	-5.55496566176548
-9.1	-5.52999068571315
-9.05	-5.50487179939445
-9	-5.479609010688
-8.95	-5.45420233700734
-8.9	-5.42865180529629
-8.85	-5.40295745202184
-8.8	-5.37711932316449
-8.75	-5.35113747420603
-8.7	-5.32501197011492
-8.65	-5.29874288532908
-8.6	-5.27233030373621
-8.55	-5.24577431865163
-8.5	-5.21907503279373
-8.45	-5.1922325582568
-8.4	-5.16524701648162
-8.35	-5.13811853822346
-8.3	-5.11084726351776
-8.25	-5.08343334164348
-8.2	-5.05587693108393
-8.15	-5.02817819948538
-8.1	-5.00033732361335
-8.05	-4.97235448930655
-8	-4.94422989142854
-7.95	-4.91596373381725
-7.9	-4.88755622923214
-7.85	-4.85900759929932
-7.8	-4.83031807445438
-7.75	-4.80148789388316
-7.7	-4.77251730546048
-7.65	-4.74340656568666
-7.6	-4.71415593962218
-7.55	-4.68476570082022
-7.5	-4.65523613125729
-7.45	-4.62556752126198
-7.4	-4.59576016944177
-7.35	-4.565814382608
-7.3	-4.53573047569911
-7.25	-4.50550877170197
-7.2	-4.47514960157164
-7.15	-4.4446533041494
-7.1	-4.41402022607906
-7.05	-4.38325072172176
-7	-4.35234515306922
-6.95	-4.32130388965541
-6.9	-4.29012730846682
-6.85	-4.25881579385127
-6.8	-4.22736973742538
-6.75	-4.19578953798066
-6.7	-4.16407560138833
-6.65	-4.13222834050296
-6.6	-4.10024817506485
-6.55	-4.06813553160126
-6.5	-4.03589084332661
-6.45	-4.00351455004157
-6.4	-3.97100709803113
-6.35	-3.93836893996184
-6.3	-3.90560053477794
-6.25	-3.87270234759681
-6.2	-3.83967484960352
-6.15	-3.80651851794461
-6.1	-3.77323383562119
-6.05	-3.73982129138136
-6	-3.70628137961194
-5.95	-3.67261460022975
-5.9	-3.63882145857224
-5.85	-3.60490246528771
-5.8	-3.57085813622502
-5.75	-3.53668899232303
-5.7	-3.50239555949957
-5.65	-3.46797836854014
-5.6	-3.43343795498644
-5.55	-3.39877485902456
-5.5	-3.36398962537313
-5.45	-3.32908280317121
-5.4	-3.29405494586623
-5.35	-3.25890661110184
-5.3	-3.22363836060572
-5.25	-3.18825076007754
-5.2	-3.15274437907688
-5.15	-3.11711979091144
-5.1	-3.08137757252523
-5.05	-3.04551830438713
-5	-3.00954257037963
-4.95	-2.97345095768782
-4.9	-2.93724405668877
-4.85	-2.90092246084125
-4.8	-2.86448676657577
-4.75	-2.8279375731852
-4.7	-2.79127548271571
-4.65	-2.75450109985829
-4.6	-2.71761503184076
-4.55	-2.68061788832038
-4.5	-2.64351028127703
-4.45	-2.60629282490701
-4.4	-2.56896613551753
-4.35	-2.53153083142185
-4.3	-2.49398753283514
-4.25	-2.45633686177111
-4.2	-2.41857944193937
-4.15	-2.38071589864357
-4.1	-2.34274685868046
-4.05	-2.30467295023964
-4	-2.26649480280431
-3.95	-2.22821304705284
-3.9	-2.18982831476124
-3.85	-2.15134123870663
-3.8	-2.11275245257162
-3.75	-2.07406259084962
-3.7	-2.03527228875121
-3.65	-1.99638218211151
-3.6	-1.95739290729852
-3.55	-1.91830510112258
-3.5	-1.8791194007468
-3.45	-1.83983644359863
-3.4	-1.80045686728251
-3.35	-1.76098130949357
-3.3	-1.72141040793251
-3.25	-1.68174480022151
-3.2	-1.64198512382138
-3.15	-1.60213201594981
-3.1	-1.56218611350069
-3.05	-1.52214805296479
-3	-1.48201847035136
-2.95	-1.44179800111112
-2.9	-1.40148728006035
-2.85	-1.3610869413061
-2.8	-1.32059761817275
-2.75	-1.28001994312962
-2.7	-1.23935454771989
-2.65	-1.19860206249065
-2.6	-1.15776311692422
-2.55	-1.11683833937066
-2.5	-1.07582835698144
-2.45	-1.03473379564446
-2.4	-0.993555279920113
-2.35	-0.952293432978692
-2.3	-0.910948876538962
-2.25	-0.869522230807932
-2.2	-0.828014114421879
-2.15	-0.786425144388535
-2.1	-0.744755936030499
-2.05	-0.703007102929871
-2	-0.661179256874037
-1.95	-0.619273007802702
-1.9	-0.577288963756067
-1.85	-0.535227730824224
-1.8	-0.493089913097706
-1.75	-0.450876112619221
-1.7	-0.408586929336557
-1.65	-0.366222961056638
-1.6	-0.323784803400739
-1.55	-0.281273049760848
-1.5	-0.238688291257139
-1.45	-0.196031116696638
-1.4	-0.153302112532942
-1.35	-0.110501862827089
-1.3	-0.0676309492095327
-1.25	-0.0246899508431766
-1.2	0.0183205556124427
-1.15	0.0613999960359669
-1.1	0.104547798877908
-1.05	0.147763395193311
-1	0.191046218673372
-0.95	0.234395705676007
-0.899999999999999	0.277811295255404
-0.849999999999998	0.321292429190568
-0.799999999999997	0.364838552012859
-0.75	0.408449111032535
-0.699999999999999	0.452123556364331
-0.649999999999998	0.49586134095205
-0.599999999999998	0.539661920592213
-0.549999999999997	0.583524753956764
-0.5	0.627449302614834
-0.45	0.671435031053609
-0.399999999999998	0.715481406698247
-0.349999999999998	0.759587899930944
-0.299999999999997	0.803753984109099
-0.25	0.847979135582597
-0.199999999999999	0.892262833710262
-0.149999999999999	0.936604560875432
-0.0999999999999981	0.981003802500729
-0.049999999999997	1.02546004706199
0	1.06997278610139
0.0499999999999974	1.1145415142398
0.099999999999998	1.15916572918831
0.149999999999998	1.20384493175903
0.199999999999999	1.24857862587511
0.25	1.29336631858002
0.299999999999997	1.33820752004609
0.349999999999998	1.38310174358235
0.399999999999998	1.42804850564166
0.449999999999999	1.4730473258271
0.5	1.51809772689778
0.549999999999998	1.56319923477385
0.599999999999998	1.60835137854095
0.649999999999999	1.65355369045403
0.699999999999999	1.69880570594038
0.75	1.7441069636023
0.799999999999997	1.78945700521888
0.849999999999998	1.83485537574744
0.899999999999999	1.88030162332417
0.949999999999999	1.92579529926436
1	1.97133595806198
1.05	2.01692315738875
1.1	2.06255645809267
1.15	2.108235424196
1.2	2.15395962289277
1.25	2.19972862454574
1.3	2.24554200268292
1.35	2.29139933399358
1.4	2.33730019832381
1.45	2.38324417867158
1.5	2.42923086118143
1.55	2.47525983513865
1.6	2.5213306929631
1.65	2.56744303020256
1.7	2.61359644552573
1.75	2.65979054071477
1.8	2.70602492065753
1.85	2.7522991933394
1.9	2.7986129698347
1.95	2.84496586429787
2	2.89135749395418
2.05	2.9377874790902
2.1	2.98425544304391
2.15	3.03076101219449
2.2	3.0773038159518
2.25	3.12388348674561
2.3	3.17049966001448
2.35	3.21715197419442
2.4	3.26384007070723
2.45	3.31056359394862
2.5	3.35732219127604
2.55	3.40411551299631
2.6	3.45094321235299
2.65	3.4978049455135
2.7	3.54470037155606
2.75	3.59162915245642
2.8	3.63859095307432
2.85	3.68558544113985
2.9	3.73261228723955
2.95	3.77967116480236
3	3.82676175008536
3.05	3.87388372215941
3.1	3.92103676289453
3.15	3.96822055694527
3.2	4.01543479173574
3.25	4.06267915744469
3.3	4.10995334699035
3.35	4.15725705601514
3.4	4.20458998287029
3.45	4.25195182860037
3.5	4.29934229692763
3.55	4.34676109423631
3.6	4.39420792955682
3.65	4.44168251454984
3.7	4.4891845634903
3.75	4.53671379325134
3.8	4.58426992328812
3.85	4.63185267562161
3.9	4.67946177482234
3.95	4.72709694799399
4	4.77475792475701
4.05	4.82244443723215
4.1	4.87015622002398
4.15	4.9178930102043
4.2	4.9656545472956
4.25	5.01344057325441
4.3	5.06125083245464
4.35	5.10908507167096
4.4	5.15694304006202
4.45	5.20482448915382
4.5	5.25272917282292
4.55	5.30065684727972
4.6	5.34860727105175
4.65	5.39658020496688
4.7	5.44457541213657
4.75	5.49259265793917
4.8	5.54063171000315
4.85	5.5886923381904
4.9	5.6367743145795
4.95	5.68487741344903
5	5.7330014112609
5.05	5.7811460866437
5.1	5.82931122037608
5.15	5.87749659537013
5.2	5.92570199665482
5.25	5.97392721135952
5.3	6.02217202869738
5.35	6.070436239949
5.4	6.11871963844593
5.45	6.16702201955432
5.5	6.21534318065858
5.55	6.26368292114511
5.6	6.31204104238605
5.65	6.36041734772307
5.7	6.40881164245131
5.75	6.45722373380323
5.8	6.50565343093262
5.85	6.55410054489866
5.9	6.60256488864996
5.95	6.65104627700879
6	6.69954452665524
6.05	6.74805945611158
6.1	6.79659088572654
6.15	6.84513863765977
6.2	6.89370253586636
6.25	6.94228240608133
6.3	6.99087807580434
6.35	7.03948937428436
6.4	7.08811613250445
6.45	7.13675818316661
6.5	7.18541536067676
6.55	7.23408750112969
6.6	7.28277444229418
6.65	7.33147602359817
6.7	7.380192086114
6.75	7.42892247254373
6.8	7.47766702720459
6.85	7.52642559601439
6.9	7.5751980264772
6.95	7.62398416766894
7	7.67278387022315
7.05	7.7215969863168
7.1	7.77042336965624
7.15	7.81926287546315
7.2	7.86811536046071
7.25	7.91698068285969
7.3	7.96585870234475
7.35	8.0147492800608
7.4	8.06365227859943
7.45	8.11256756198543
7.5	8.16149499566346
7.55	8.21043444648466
7.6	8.25938578269352
7.65	8.30834887391478
7.7	8.35732359114033
7.75	8.40630980671637
7.8	8.4553073943305
7.85	8.50431622899898
7.9	8.55333618705411
7.95	8.60236714613162
8	8.6514089851582
8.05	8.70046158433909
8.1	8.74952482514587
8.15	8.79859859030414
8.2	8.84768276378147
8.25	8.89677723077537
8.3	8.94588187770136
8.35	8.99499659218108
8.4	9.04412126303061
8.45	9.09325578024876
8.5	9.14240003500552
8.55	9.19155391963055
8.6	9.24071732760185
8.65	9.28989015353441
8.7	9.33907229316896
8.75	9.388263643361
8.8	9.43746410206956
8.85	9.48667356834645
8.9	9.53589194232527
8.95	9.58511912521072
9	9.63435501926788
9.05	9.68359952781166
9.1	9.73285255519628
9.15	9.78211400680483
9.2	9.83138378903901
9.25	9.88066180930882
9.3	9.92994797602242
9.35	9.97924219857614
9.4	10.0285443873444
9.45	10.0778544536698
9.5	10.1271723098535
9.55	10.1764978691451
9.6	10.2258310457337
9.65	10.2751717547374
9.7	10.3245199121947
9.75	10.3738754350544
9.8	10.4232382411669
9.85	10.4726082492746
9.9	10.5219853790029
9.95	10.571369550851
10	10.6207606861829
10.05	10.670158707219
10.1	10.7195635370264
10.15	10.768975099511
10.2	10.8183933194084
10.25	10.8678181222752
10.3	10.917249434481
10.35	10.9666871831994
10.4	11.0161312964001
10.45	11.0655817028403
10.5	11.1150383320568
10.55	11.1645011143575
10.6	11.2139699808137
10.65	11.2634448632521
10.7	11.3129256942466
10.75	11.3624124071109
10.8	11.4119049358903
10.85	11.4614032153545
10.9	11.5109071809896
10.95	11.5604167689907
11	11.6099319162546
11.05	11.6594525603723
11.1	11.7089786396213
11.15	11.7585100929592
11.2	11.8080468600156
11.25	11.8575888810858
11.3	11.907136097123
11.35	11.956688449732
11.4	12.0062458811618
11.45	12.0558083342991
11.5	12.1053757526612
11.55	12.1549480803896
11.6	12.2045252622433
11.65	12.254107243592
11.7	12.3036939704097
11.75	12.3532853892686
11.8	12.402881447332
11.85	12.4524820923487
11.9	12.5020872726463
11.95	12.5516969371252
12	12.6013110352522
12.05	12.6509295170548
12.1	12.700552333115
12.15	12.7501794345632
12.2	12.7998107730726
12.25	12.8494463008532
12.3	12.899085970646
12.35	12.9487297357171
12.4	12.9983775498527
12.45	13.0480293673527
12.5	13.0976851430257
12.55	13.1473448321831
12.6	13.197008390634
12.65	13.2466757746796
12.7	13.2963469411082
12.75	13.3460218471894
12.8	13.3957004506693
12.85	13.4453827097651
12.9	13.4950685831602
12.95	13.5447580299989
13	13.5944510098817
13.05	13.64414748286
13.1	13.6938474094314
13.15	13.7435507505348
13.2	13.7932574675455
13.25	13.8429675222706
13.3	13.8926808769442
13.35	13.9423974942229
13.4	13.9921173371807
13.45	14.0418403693052
13.5	14.0915665544923
13.55	14.1412958570424
13.6	14.1910282416554
13.65	14.2407636734269
13.7	14.2905021178434
13.75	14.3402435407781
13.8	14.3899879084868
13.85	14.4397351876038
13.9	14.4894853451374
13.95	14.5392383484661
14	14.5889941653343
14.05	14.6387527638486
14.1	14.6885141124733
14.15	14.7382781800271
14.2	14.7880449356788
14.25	14.8378143489433
14.3	14.8875863896782
14.35	14.9373610280798
14.4	14.9871382346793
14.45	15.0369179803395
14.5	15.0867002362505
14.55	15.1364849739265
14.6	15.1862721652022
14.65	15.2360617822293
14.7	15.2858537974728
14.75	15.3356481837075
14.8	15.3854449140149
14.85	15.4352439617797
14.9	15.485045300686
14.95	15.5348489047147
15	15.5846547481395
15.05	15.6344628055244
15.1	15.6842730517198
15.15	15.7340854618598
15.2	15.7839000113585
15.25	15.8337166759077
15.3	15.883535431473
15.35	15.9333562542915
15.4	15.983179120868
15.45	16.0330040079727
15.5	16.0828308926378
15.55	16.132659752155
15.6	16.1824905640721
15.65	16.2323233061906
15.7	16.2821579565626
15.75	16.3319944934883
15.8	16.3818328955128
15.85	16.4316731414236
15.9	16.4815152102482
15.95	16.5313590812509
16	16.5812047339304
16.05	16.6310521480173
16.1	16.6809013034711
16.15	16.7307521804784
16.2	16.7806047594494
16.25	16.8304590210162
16.3	16.8803149460299
16.35	16.9301725155584
16.4	16.9800317108836
16.45	17.0298925134995
16.5	17.0797549051093
16.55	17.1296188676236
16.6	17.1794843831577
16.65	17.2293514340293
16.7	17.2792200027566
16.75	17.3290900720556
16.8	17.3789616248382
16.85	17.4288346442099
16.9	17.4787091134675
16.95	17.5285850160972
17	17.5784623357722
17.05	17.628341056351
17.1	17.678221161875
17.15	17.7281026365662
17.2	17.777985464826
17.25	17.8278696312323
17.3	17.877755120538
17.35	17.9276419176692
17.4	17.9775300077225
17.45	18.0274193759638
17.5	18.0773100078264
17.55	18.1272018889085
17.6	18.177095004972
17.65	18.2269893419402
17.7	18.2768848858963
17.75	18.3267816230813
17.8	18.3766795398927
17.85	18.4265786228821
17.9	18.476478858754
17.95	18.5263802343639
18	18.5762827367164
18.05	18.6261863529639
18.1	18.6760910704046
18.15	18.725996876481
18.2	18.7759037587781
18.25	18.8258117050225
18.3	18.8757207030796
18.35	18.925630740953
18.4	18.9755418067826
18.45	19.0254538888433
18.5	19.0753669755428
18.55	19.1252810554211
18.6	19.1751961171481
18.65	19.2251121495226
18.7	19.2750291414709
18.75	19.3249470820451
18.8	19.3748659604217
18.85	19.4247857659005
18.9	19.4747064879028
18.95	19.5246281159705
19	19.5745506397641
19.05	19.6244740490619
19.1	19.6743983337587
19.15	19.7243234838639
19.2	19.7742494895008
19.25	19.824176340905
19.3	19.8741040284232
19.35	19.9240325425121
19.4	19.9739618737369
19.45	20.0238920127702
19.5	20.0738229503908
19.55	20.1237546774824
19.6	20.1736871850326
19.65	20.2236204641316
19.7	20.2735545059708
19.75	20.3234893018423
19.8	20.373424843137
19.85	20.4233611213442
19.9	20.4732981280495
19.95	20.5232358549352
20	20.5731742937776


==> figures/estimator-robustness-comparison-1.tsv <==
-0.3	4.88680553436279
-0.296984924623116	4.85494518280029
-0.293969849246231	4.82280731201172
-0.290954773869347	4.79038906097412
-0.287939698492462	4.7576847076416
-0.284924623115578	4.72469139099121
-0.281909547738693	4.69140481948853
-0.278894472361809	4.65782070159912
-0.275879396984925	4.62393379211426
-0.27286432160804	4.58974266052246
-0.269849246231156	4.55523920059204
-0.266834170854271	4.52042198181152
-0.263819095477387	4.48528385162354
-0.260804020100503	4.44982242584229
-0.257788944723618	4.41403150558472
-0.254773869346734	4.37790775299072
-0.251758793969849	4.34144449234009
-0.248743718592965	4.30463886260986
-0.24572864321608	4.26748371124268
-0.242713567839196	4.2299747467041
-0.239698492462312	4.19210815429688
-0.236683417085427	4.15387678146362
-0.233668341708543	4.11527681350708
-0.230653266331658	4.07630205154419
-0.227638190954774	4.03694868087769
-0.224623115577889	3.99720764160156
-0.221608040201005	3.95707702636719
-0.218592964824121	3.91654920578003
-0.215577889447236	3.87561988830566
-0.212562814070352	3.83428144454956
-0.209547738693467	3.79253005981445
-0.206532663316583	3.75035858154297
-0.203517587939698	3.70776271820068
-0.200502512562814	3.66473484039307
-0.19748743718593	3.62127017974854
-0.194472361809045	3.57736158370972
-0.191457286432161	3.53300523757935
-0.188442211055276	3.48819255828857
-0.185427135678392	3.44292068481445
-0.182412060301508	3.39718055725098
-0.179396984924623	3.35096836090088
-0.176381909547739	3.30427742004395
-0.173366834170854	3.25710296630859
-0.17035175879397	3.20943880081177
-0.167336683417085	3.16127967834473
-0.164321608040201	3.11262083053589
-0.161306532663317	3.06345510482788
-0.158291457286432	3.01377964019775
-0.155276381909548	2.96358823776245
-0.152261306532663	2.91287851333618
-0.149246231155779	2.86164283752441
-0.146231155778894	2.80988025665283
-0.14321608040201	2.75758695602417
-0.140201005025126	2.704758644104
-0.137185929648241	2.65139389038086
-0.134170854271357	2.59749126434326
-0.131155778894472	2.54304885864258
-0.128140703517588	2.48806571960449
-0.125125628140703	2.43254423141479
-0.122110552763819	2.37648248672485
-0.119095477386935	2.31988430023193
-0.11608040201005	2.26275396347046
-0.113065326633166	2.20509433746338
-0.110050251256281	2.14691257476807
-0.107035175879397	2.08821535110474
-0.104020100502513	2.02901172637939
-0.101005025125628	1.969313621521
-0.0979899497487438	1.90913391113281
-0.0949748743718594	1.84848690032959
-0.0919597989949749	1.78739166259766
-0.0889447236180905	1.72586631774902
-0.0859296482412061	1.66393661499023
-0.0829145728643217	1.60163021087646
-0.0798994974874372	1.53897285461426
-0.0768844221105528	1.47600173950195
-0.0738693467336684	1.41275310516357
-0.070854271356784	1.34926986694336
-0.0678391959798995	1.28560256958008
-0.0648241206030151	1.22180080413818
-0.0618090452261307	1.15792369842529
-0.0587939698492462	1.09403419494629
-0.0557788944723618	1.03020668029785
-0.0527638190954774	0.966516494750977
-0.0497487437185929	0.903048515319824
-0.0467336683417086	0.83989429473877
-0.0437185929648242	0.777159690856934
-0.0407035175879398	0.714948654174805
-0.0376884422110554	0.653383255004883
-0.0346733668341709	0.592585563659668
-0.0316582914572865	0.532695770263672
-0.0286432160804021	0.473859786987305
-0.0256281407035176	0.416226387023926
-0.0226130653266332	0.359963417053223
-0.0195979899497488	0.305240631103516
-0.0165829145728643	0.252236366271973
-0.01356783919598	0.201133728027344
-0.0105527638190955	0.152131080627441
-0.00753768844221103	0.105422973632812
-0.00452261306532675	0.0612068176269531
-0.00150753768844225	0.0196857452392578
0.00150753768844214	-0.0189390182495117
0.00452261306532653	-0.054469108581543
0.00753768844221103	-0.0867156982421875
0.0105527638190954	-0.115489959716797
0.0135678391959798	-0.140619277954102
0.0165829145728643	-0.161942481994629
0.0195979899497487	-0.179314613342285
0.0226130653266331	-0.192609786987305
0.0256281407035175	-0.201719284057617
0.028643216080402	-0.206562042236328
0.0316582914572864	-0.207077026367188
0.0346733668341708	-0.20323371887207
0.0376884422110552	-0.195021629333496
0.0407035175879397	-0.182458877563477
0.0437185929648242	-0.165594100952148
0.0467336683417084	-0.144490242004395
0.0497487437185929	-0.119243621826172
0.0527638190954773	-0.0899686813354492
0.0557788944723617	-0.0567998886108398
0.0587939698492461	-0.0198898315429688
0.0618090452261305	0.0205955505371094
0.064824120603015	0.0644779205322266
0.0678391959798995	0.111567497253418
0.0708542713567838	0.16166877746582
0.0738693467336683	0.214585304260254
0.0768844221105527	0.270112991333008
0.0798994974874371	0.328054428100586
0.0829145728643216	0.38820743560791
0.085929648241206	0.450377464294434
0.0889447236180904	0.514375686645508
0.0919597989949749	0.580020904541016
0.0949748743718591	0.647133827209473
0.0979899497487436	0.715545654296875
0.101005025125628	0.785100936889648
0.104020100502512	0.855648040771484
0.107035175879397	0.927045822143555
0.110050251256281	0.999159812927246
0.113065326633166	1.07187080383301
0.11608040201005	1.14506149291992
0.119095477386934	1.21862602233887
0.122110552763819	1.2924690246582
0.125125628140703	1.36649894714355
0.128140703517588	1.44063472747803
0.131155778894472	1.51480102539062
0.134170854271357	1.58893013000488
0.137185929648241	1.66296100616455
0.140201005025126	1.73683643341064
0.14321608040201	1.81050491333008
0.146231155778894	1.88392353057861
0.149246231155779	1.95705223083496
0.152261306532663	2.02985048294067
0.155276381909548	2.10228729248047
0.158291457286432	2.1743369102478
0.161306532663317	2.24597406387329
0.164321608040201	2.31717348098755
0.167336683417085	2.38791751861572
0.17035175879397	2.45818996429443
0.173366834170854	2.52797651290894
0.176381909547739	2.59726428985596
0.179396984924623	2.66604328155518
0.182412060301507	2.73430442810059
0.185427135678392	2.80204296112061
0.188442211055276	2.86925220489502
0.191457286432161	2.93592739105225
0.194472361809045	3.00206851959229
0.19748743718593	3.06766986846924
0.200502512562814	3.13273429870605
0.203517587939698	3.19725942611694
0.206532663316583	3.26124715805054
0.209547738693467	3.32469749450684
0.212562814070352	3.38761520385742
0.215577889447236	3.45000076293945
0.21859296482412	3.51186037063599
0.221608040201005	3.57319355010986
0.224623115577889	3.63400650024414
0.227638190954774	3.69430303573608
0.230653266331658	3.75409030914307
0.233668341708543	3.81336879730225
0.236683417085427	3.872145652771
0.239698492462311	3.9304256439209
0.242713567839196	3.98821592330933
0.24572864321608	4.0455207824707
0.248743718592965	4.10234546661377
0.251758793969849	4.15869760513306
0.254773869346734	4.21458053588867
0.257788944723618	4.2700023651123
0.260804020100503	4.32496643066406
0.263819095477387	4.37948179244995
0.266834170854271	4.43355131149292
0.269849246231156	4.48718309402466
0.27286432160804	4.54038238525391
0.275879396984925	4.59315538406372
0.278894472361809	4.64550685882568
0.281909547738693	4.69744443893433
0.284924623115578	4.74897193908691
0.287939698492462	4.80009841918945
0.290954773869347	4.85082530975342
0.293969849246231	4.9011607170105
0.296984924623115	4.95110988616943
0.3	5.0006799697876


==> figures/estimator-robustness-comparison-10.tsv <==
0	0


==> figures/estimator-robustness-comparison-11.tsv <==
-1.5707963267949	-14.99875831604
-1.56292266099643	-15.003662109375
-1.55504899519796	-15.0080394744873
-1.54717532939948	-15.0118598937988
-1.53930166360101	-15.0150938034058
-1.53142799780254	-15.0177087783813
-1.52355433200407	-15.0196723937988
-1.5156806662056	-15.0209522247314
-1.50780700040713	-15.0215129852295
-1.49993333460866	-15.0213193893433
-1.49205966881019	-15.0203380584717
-1.48418600301172	-15.0185279846191
-1.47631233721325	-15.0158548355103
-1.46843867141478	-15.0122785568237
-1.46056500561631	-15.0077619552612
-1.45269133981784	-15.0022640228271
-1.44481767401937	-14.9957466125488
-1.4369440082209	-14.9881687164307
-1.42907034242242	-14.9794921875
-1.42119667662395	-14.9696741104126
-1.41332301082548	-14.9586753845215
-1.40544934502701	-14.946457862854
-1.39757567922854	-14.9329795837402
-1.38970201343007	-14.9182043075562
-1.3818283476316	-14.9020910263062
-1.37395468183313	-14.8846044540405
-1.36608101603466	-14.8657054901123
-1.35820735023619	-14.8453636169434
-1.35033368443772	-14.823540687561
-1.34246001863925	-14.8002071380615
-1.33458635284078	-14.7753305435181
-1.32671268704231	-14.7488842010498
-1.31883902124384	-14.7208404541016
-1.31096535544536	-14.6911735534668
-1.30309168964689	-14.6598644256592
-1.29521802384842	-14.6268901824951
-1.28734435804995	-14.5922365188599
-1.27947069225148	-14.55588722229
-1.27159702645301	-14.5178289413452
-1.26372336065454	-14.4780559539795
-1.25584969485607	-14.436559677124
-1.2479760290576	-14.3933391571045
-1.24010236325913	-14.3483915328979
-1.23222869746066	-14.3017196655273
-1.22435503166219	-14.2533302307129
-1.21648136586372	-14.2032299041748
-1.20860770006525	-14.1514291763306
-1.20073403426678	-14.0979404449463
-1.1928603684683	-14.042781829834
-1.18498670266983	-13.9859714508057
-1.17711303687136	-13.927526473999
-1.16923937107289	-13.8674745559692
-1.16136570527442	-13.805835723877
-1.15349203947595	-13.742639541626
-1.14561837367748	-13.6779117584229
-1.13774470787901	-13.61168384552
-1.12987104208054	-13.5439863204956
-1.12199737628207	-13.4748506546021
-1.1141237104836	-13.4043121337891
-1.10625004468513	-13.3324012756348
-1.09837637888666	-13.2591543197632
-1.09050271308819	-13.1846084594727
-1.08262904728972	-13.1087961196899
-1.07475538149124	-13.0317535400391
-1.06688171569277	-12.9535179138184
-1.0590080498943	-12.8741235733032
-1.05113438409583	-12.793607711792
-1.04326071829736	-12.7120027542114
-1.03538705249889	-12.6293468475342
-1.02751338670042	-12.5456714630127
-1.01963972090195	-12.461009979248
-1.01176605510348	-12.3753976821899
-1.00389238930501	-12.2888660430908
-0.996018723506538	-12.2014465332031
-0.988145057708068	-12.1131706237793
-0.980271391909597	-12.0240650177002
-0.972397726111127	-11.9341611862183
-0.964524060312656	-11.8434867858887
-0.956650394514185	-11.7520666122437
-0.948776728715714	-11.6599311828613
-0.940903062917244	-11.567099571228
-0.933029397118773	-11.4736003875732
-0.925155731320302	-11.3794546127319
-0.917282065521832	-11.2846851348877
-0.909408399723361	-11.1893119812012
-0.90153473392489	-11.0933542251587
-0.89366106812642	-10.9968338012695
-0.885787402327949	-10.8997659683228
-0.877913736529479	-10.8021688461304
-0.870040070731008	-10.7040605545044
-0.862166404932537	-10.6054544448853
-0.854292739134067	-10.5063648223877
-0.846419073335596	-10.4068059921265
-0.838545407537125	-10.3067922592163
-0.830671741738655	-10.206335067749
-0.822798075940184	-10.1054468154907
-0.814924410141713	-10.0041370391846
-0.807050744343243	-9.90241622924805
-0.799177078544772	-9.80029392242432
-0.791303412746301	-9.69778060913086
-0.783429746947831	-9.59488391876221
-0.77555608114936	-9.49161052703857
-0.767682415350889	-9.38797092437744
-0.759808749552419	-9.28396987915039
-0.751935083753948	-9.17961406707764
-0.744061417955477	-9.07490825653076
-0.736187752157007	-8.96986293792725
-0.728314086358536	-8.86448001861572
-0.720440420560065	-8.75876712799072
-0.712566754761595	-8.65272617340088
-0.704693088963124	-8.54636478424072
-0.696819423164653	-8.4396858215332
-0.688945757366183	-8.33269500732422
-0.681072091567712	-8.22539615631104
-0.673198425769241	-8.11779499053955
-0.665324759970771	-8.0098934173584
-0.6574510941723	-7.90169715881348
-0.649577428373829	-7.79321002960205
-0.641703762575359	-7.68443489074707
-0.633830096776888	-7.57538032531738
-0.625956430978417	-7.46604633331299
-0.618082765179947	-7.35643863677979
-0.610209099381476	-7.2465648651123
-0.602335433583005	-7.13642740249634
-0.594461767784535	-7.02603387832642
-0.586588101986064	-6.9153881072998
-0.578714436187593	-6.80449628829956
-0.570840770389123	-6.69336557388306
-0.562967104590652	-6.58200216293335
-0.555093438792182	-6.4704155921936
-0.547219772993711	-6.35861206054688
-0.53934610719524	-6.24660110473633
-0.53147244139677	-6.13439273834229
-0.523598775598299	-6.02199459075928
-0.515725109799828	-5.90941858291626
-0.507851444001358	-5.7966775894165
-0.499977778202887	-5.68378400802612
-0.492104112404416	-5.57074975967407
-0.484230446605945	-5.4575891494751
-0.476356780807475	-5.34431838989258
-0.468483115009004	-5.23095369338989
-0.460609449210534	-5.11751556396484
-0.452735783412063	-5.00401878356934
-0.444862117613592	-4.89048480987549
-0.436988451815122	-4.77693796157837
-0.429114786016651	-4.66339826583862
-0.42124112021818	-4.54989433288574
-0.413367454419709	-4.43644952774048
-0.405493788621239	-4.3230938911438
-0.397620122822768	-4.2098560333252
-0.389746457024298	-4.09676933288574
-0.381872791225827	-3.98386669158936
-0.373999125427356	-3.87118434906006
-0.366125459628886	-3.75876140594482
-0.358251793830415	-3.64663696289062
-0.350378128031944	-3.53485202789307
-0.342504462233474	-3.42345714569092
-0.334630796435003	-3.31249475479126
-0.326757130636532	-3.20201587677002
-0.318883464838062	-3.09207391738892
-0.311009799039591	-2.98272228240967
-0.30313613324112	-2.87402248382568
-0.29526246744265	-2.76603126525879
-0.287388801644179	-2.65881443023682
-0.279515135845708	-2.5524377822876
-0.271641470047238	-2.44696712493896
-0.263767804248767	-2.34247779846191
-0.255894138450296	-2.23904323577881
-0.248020472651826	-2.13674020767212
-0.240146806853355	-2.03564691543579
-0.232273141054884	-1.93585014343262
-0.224399475256414	-1.83742904663086
-0.216525809457943	-1.74047565460205
-0.208652143659473	-1.64507484436035
-0.200778477861002	-1.55132293701172
-0.192904812062531	-1.45930862426758
-0.185031146264061	-1.3691234588623
-0.17715748046559	-1.2808723449707
-0.169283814667119	-1.19464492797852
-0.161410148868648	-1.11053943634033
-0.153536483070178	-1.02865314483643
-0.145662817271707	-0.94908618927002
-0.137789151473237	-0.871932983398438
-0.129915485674766	-0.797285079956055
-0.122041819876295	-0.725246429443359
-0.114168154077825	-0.655902862548828
-0.106294488279354	-0.589344024658203
-0.0984208224808831	-0.525655746459961
-0.0905471566824125	-0.46492862701416
-0.0826734908839419	-0.407233238220215
-0.0747998250854711	-0.352645874023438
-0.0669261592870005	-0.301239013671875
-0.0590524934885299	-0.253076553344727
-0.0511788276900593	-0.208216667175293
-0.0433051618915887	-0.166706085205078
-0.0354314960931181	-0.128598213195801
-0.0275578302946473	-0.0939226150512695
-0.0196841644961767	-0.0627174377441406
-0.0118104986977059	-0.0350017547607422
-0.0039368328992353	-0.0107908248901367
0.0039368328992353	0.00990962982177734
0.0118104986977061	0.0271015167236328
0.0196841644961767	0.0407896041870117
0.0275578302946473	0.0509939193725586
0.0354314960931179	0.0577354431152344
0.0433051618915885	0.0610523223876953
0.0511788276900591	0.0609769821166992
0.0590524934885299	0.0575647354125977
0.0669261592870007	0.0508670806884766
0.0747998250854713	0.0409374237060547
0.0826734908839419	0.0278472900390625
0.0905471566824128	0.0116691589355469
0.0984208224808834	-0.00751781463623047
0.106294488279354	-0.0296421051025391
0.114168154077825	-0.0546112060546875
0.122041819876295	-0.0823383331298828
0.129915485674766	-0.112728118896484
0.137789151473236	-0.145696640014648
0.145662817271707	-0.181135177612305
0.153536483070178	-0.218955993652344
0.161410148868649	-0.259054183959961
0.169283814667119	-0.301334381103516
0.17715748046559	-0.345695495605469
0.185031146264061	-0.392040252685547
0.192904812062531	-0.440268516540527
0.200778477861002	-0.49028491973877
0.208652143659472	-0.541986465454102
0.216525809457943	-0.59528636932373
0.224399475256414	-0.650087356567383
0.232273141054884	-0.706299781799316
0.240146806853355	-0.763833999633789
0.248020472651826	-0.822605133056641
0.255894138450296	-0.882527351379395
0.263767804248767	-0.94351863861084
0.271641470047238	-1.00550270080566
0.279515135845708	-1.06839942932129
0.287388801644179	-1.13213920593262
0.29526246744265	-1.1966495513916
0.30313613324112	-1.26186275482178
0.311009799039591	-1.32771301269531
0.318883464838062	-1.39414024353027
0.326757130636532	-1.46108245849609
0.334630796435003	-1.52848434448242
0.342504462233474	-1.59629249572754
0.350378128031944	-1.66445159912109
0.358251793830415	-1.73291778564453
0.366125459628886	-1.80164051055908
0.373999125427356	-1.87057590484619
0.381872791225827	-1.93968391418457
0.389746457024297	-2.00892496109009
0.397620122822768	-2.07826042175293
0.405493788621239	-2.14765357971191
0.41336745441971	-2.21707439422607
0.42124112021818	-2.28648853302002
0.429114786016651	-2.35586881637573
0.436988451815122	-2.42518615722656
0.444862117613592	-2.49441623687744
0.452735783412063	-2.56353139877319
0.460609449210533	-2.63251113891602
0.468483115009004	-2.70133399963379
0.476356780807475	-2.76997947692871
0.484230446605945	-2.83842945098877
0.492104112404416	-2.90666341781616
0.499977778202887	-2.97466802597046
0.507851444001358	-3.04242992401123
0.515725109799828	-3.10993194580078
0.523598775598299	-3.17716217041016
0.531472441396769	-3.24410963058472
0.53934610719524	-3.31076240539551
0.547219772993711	-3.37711095809937
0.555093438792182	-3.44314384460449
0.562967104590652	-3.50885486602783
0.570840770389123	-3.57423543930054
0.578714436187594	-3.63927841186523
0.586588101986064	-3.70397758483887
0.594461767784535	-3.76832675933838
0.602335433583006	-3.83232164382935
0.610209099381476	-3.89595508575439
0.618082765179947	-3.95922660827637
0.625956430978417	-4.02212858200073
0.633830096776888	-4.08465957641602
0.641703762575359	-4.14681720733643
0.649577428373829	-4.20859909057617
0.6574510941723	-4.27000093460083
0.665324759970771	-4.33102512359619
0.673198425769241	-4.39166736602783
0.681072091567712	-4.45192575454712
0.688945757366183	-4.51180171966553
0.696819423164653	-4.57129383087158
0.704693088963124	-4.63040113449097
0.712566754761595	-4.68912410736084
0.720440420560065	-4.74746465682983
0.728314086358536	-4.80542135238647
0.736187752157007	-4.86299514770508
0.744061417955478	-4.92018699645996
0.751935083753948	-4.97699737548828
0.759808749552419	-5.03342819213867
0.767682415350889	-5.08947944641113
0.77555608114936	-5.14515447616577
0.783429746947831	-5.20045328140259
0.791303412746301	-5.2553768157959
0.799177078544772	-5.30992984771729
0.807050744343242	-5.36410999298096
0.814924410141713	-5.41792249679565
0.822798075940184	-5.47136831283569
0.830671741738655	-5.52444839477539
0.838545407537125	-5.57716655731201
0.846419073335596	-5.62952518463135
0.854292739134066	-5.68152475357056
0.862166404932537	-5.73316860198975
0.870040070731008	-5.78445863723755
0.877913736529479	-5.83539819717407
0.885787402327949	-5.88598823547363
0.89366106812642	-5.93623208999634
0.90153473392489	-5.98613262176514
0.909408399723362	-6.03569173812866
0.917282065521832	-6.08491325378418
0.925155731320303	-6.13379764556885
0.933029397118773	-6.18234872817993
0.940903062917244	-6.23056888580322
0.948776728715715	-6.27846050262451
0.956650394514185	-6.32602643966675
0.964524060312656	-6.37326908111572
0.972397726111126	-6.42019176483154
0.980271391909597	-6.46679592132568
0.988145057708067	-6.51308536529541
0.996018723506538	-6.5590615272522
1.00389238930501	-6.60472774505615
1.01176605510348	-6.65008640289307
1.01963972090195	-6.69514083862305
1.02751338670042	-6.73989200592041
1.03538705249889	-6.78434371948242
1.04326071829736	-6.82849884033203
1.05113438409583	-6.87235927581787
1.0590080498943	-6.91592788696289
1.06688171569277	-6.95920562744141
1.07475538149124	-7.002197265625
1.08262904728972	-7.04490566253662
1.09050271308819	-7.08733034133911
1.09837637888666	-7.12947654724121
1.10625004468513	-7.17134475708008
1.1141237104836	-7.21293830871582
1.12199737628207	-7.25426054000854
1.12987104208054	-7.29531240463257
1.13774470787901	-7.33609676361084
1.14561837367748	-7.37661695480347
1.15349203947595	-7.41687297821045
1.16136570527442	-7.45687007904053
1.16923937107289	-7.49660778045654
1.17711303687136	-7.53609085083008
1.18498670266983	-7.57531929016113
1.1928603684683	-7.61429786682129
1.20073403426678	-7.65302467346191
1.20860770006525	-7.69150638580322
1.21648136586372	-7.72974491119385
1.22435503166219	-7.76773881912231
1.23222869746066	-7.80549240112305
1.24010236325913	-7.84300804138184
1.2479760290576	-7.88028812408447
1.25584969485607	-7.91733360290527
1.26372336065454	-7.9541482925415
1.27159702645301	-7.99073123931885
1.27947069225148	-8.02708625793457
1.28734435804995	-8.06321620941162
1.29521802384842	-8.09912204742432
1.30309168964689	-8.13480567932129
1.31096535544536	-8.1702709197998
1.31883902124384	-8.20551586151123
1.32671268704231	-8.24054527282715
1.33458635284078	-8.27536010742188
1.34246001863925	-8.30996322631836
1.35033368443772	-8.3443546295166
1.35820735023619	-8.37853717803955
1.36608101603466	-8.41251277923584
1.37395468183313	-8.4462833404541
1.3818283476316	-8.47985076904297
1.38970201343007	-8.51321601867676
1.39757567922854	-8.5463809967041
1.40544934502701	-8.57934761047363
1.41332301082548	-8.61211776733398
1.42119667662395	-8.64469337463379
1.42907034242242	-8.67707443237305
1.4369440082209	-8.70926475524902
1.44481767401937	-8.74126529693604
1.45269133981784	-8.77307605743408
1.46056500561631	-8.80470085144043
1.46843867141478	-8.83613967895508
1.47631233721325	-8.86739540100098
1.48418600301172	-8.89846801757812
1.49205966881019	-8.92936038970947
1.49993333460866	-8.96007347106934
1.50780700040713	-8.99060821533203
1.5156806662056	-9.02096748352051
1.52355433200407	-9.05115127563477
1.53142799780254	-9.08116149902344
1.53930166360101	-9.11100006103516
1.54717532939948	-9.14066791534424
1.55504899519796	-9.170166015625
1.56292266099643	-9.19949722290039
1.5707963267949	-9.22866058349609


==> figures/estimator-robustness-comparison-12.tsv <==
-1.5707963267949	-inf
-1.56292266099643	-inf
-1.55504899519796	-inf
-1.54717532939948	-inf
-1.53930166360101	-inf
-1.53142799780254	-inf
-1.52355433200407	-inf
-1.5156806662056	-inf
-1.50780700040713	-inf
-1.49993333460866	-inf
-1.49205966881019	-inf
-1.48418600301172	-inf
-1.47631233721325	-inf
-1.46843867141478	-inf
-1.46056500561631	-inf
-1.45269133981784	-inf
-1.44481767401937	-inf
-1.4369440082209	-inf
-1.42907034242242	-inf
-1.42119667662395	-inf
-1.41332301082548	-inf
-1.40544934502701	-inf
-1.39757567922854	-inf
-1.38970201343007	-inf
-1.3818283476316	-inf
-1.37395468183313	-inf
-1.36608101603466	-35.3342742919922
-1.35820735023619	-29.2743129730225
-1.35033368443772	-26.8083381652832
-1.34246001863925	-25.2239418029785
-1.33458635284078	-24.0490627288818
-1.32671268704231	-23.1117172241211
-1.31883902124384	-22.3296394348145
-1.31096535544536	-21.6570320129395
-1.30309168964689	-21.0657596588135
-1.29521802384842	-20.5372924804688
-1.28734435804995	-20.0587730407715
-1.27947069225148	-19.6209259033203
-1.27159702645301	-19.2168235778809
-1.26372336065454	-18.8411636352539
-1.25584969485607	-18.4897994995117
-1.2479760290576	-18.1594200134277
-1.24010236325913	-17.8473415374756
-1.23222869746066	-17.551362991333
-1.22435503166219	-17.2696514129639
-1.21648136586372	-17.0006637573242
-1.20860770006525	-16.7430953979492
-1.20073403426678	-16.4958229064941
-1.1928603684683	-16.2578792572021
-1.18498670266983	-16.0284309387207
-1.17711303687136	-15.8067378997803
-1.16923937107289	-15.5921564102173
-1.16136570527442	-15.3841190338135
-1.15349203947595	-15.1821136474609
-1.14561837367748	-14.985689163208
-1.13774470787901	-14.7944393157959
-1.12987104208054	-14.6080007553101
-1.12199737628207	-14.4260416030884
-1.1141237104836	-14.2482633590698
-1.10625004468513	-14.0743923187256
-1.09837637888666	-13.904182434082
-1.09050271308819	-13.7374067306519
-1.08262904728972	-13.5738554000854
-1.07475538149124	-13.4133377075195
-1.06688171569277	-13.2556772232056
-1.0590080498943	-13.1007108688354
-1.05113438409583	-12.9482879638672
-1.04326071829736	-12.7982683181763
-1.03538705249889	-12.6505212783813
-1.02751338670042	-12.5049257278442
-1.01963972090195	-12.3613681793213
-1.01176605510348	-12.2197437286377
-1.00389238930501	-12.0799522399902
-0.996018723506538	-11.9419031143188
-0.988145057708068	-11.8055067062378
-0.980271391909597	-11.6706809997559
-0.972397726111127	-11.5373506546021
-0.964524060312656	-11.4054412841797
-0.956650394514185	-11.274884223938
-0.948776728715714	-11.1456155776978
-0.940903062917244	-11.0175714492798
-0.933029397118773	-10.890697479248
-0.925155731320302	-10.7649345397949
-0.917282065521832	-10.6402339935303
-0.909408399723361	-10.5165414810181
-0.90153473392489	-10.3938131332397
-0.89366106812642	-10.2720022201538
-0.885787402327949	-10.1510648727417
-0.877913736529479	-10.0309619903564
-0.870040070731008	-9.91165351867676
-0.862166404932537	-9.7931022644043
-0.854292739134067	-9.67527008056641
-0.846419073335596	-9.55812644958496
-0.838545407537125	-9.44163703918457
-0.830671741738655	-9.32577037811279
-0.822798075940184	-9.21049690246582
-0.814924410141713	-9.09578800201416
-0.807050744343243	-8.98161506652832
-0.799177078544772	-8.86795139312744
-0.791303412746301	-8.75477409362793
-0.783429746947831	-8.64205741882324
-0.77555608114936	-8.52977752685547
-0.767682415350889	-8.41791343688965
-0.759808749552419	-8.30644416809082
-0.751935083753948	-8.19534587860107
-0.744061417955477	-8.08460140228271
-0.736187752157007	-7.97419261932373
-0.728314086358536	-7.86410140991211
-0.720440420560065	-7.75430965423584
-0.712566754761595	-7.64479970932007
-0.704693088963124	-7.53555870056152
-0.696819423164653	-7.42657041549683
-0.688945757366183	-7.31781959533691
-0.681072091567712	-7.20929527282715
-0.673198425769241	-7.1009840965271
-0.665324759970771	-6.9928731918335
-0.6574510941723	-6.88495063781738
-0.649577428373829	-6.77720737457275
-0.641703762575359	-6.66963195800781
-0.633830096776888	-6.56221866607666
-0.625956430978417	-6.45495510101318
-0.618082765179947	-6.34783506393433
-0.610209099381476	-6.24085378646851
-0.602335433583005	-6.13400220870972
-0.594461767784535	-6.02727842330933
-0.586588101986064	-5.92067527770996
-0.578714436187593	-5.81418800354004
-0.570840770389123	-5.70781707763672
-0.562967104590652	-5.60155725479126
-0.555093438792182	-5.49541044235229
-0.547219772993711	-5.38937616348267
-0.53934610719524	-5.28345394134521
-0.53147244139677	-5.17764759063721
-0.523598775598299	-5.07195663452148
-0.515725109799828	-4.96638822555542
-0.507851444001358	-4.8609471321106
-0.499977778202887	-4.75563955307007
-0.492104112404416	-4.65047121047974
-0.484230446605945	-4.54545259475708
-0.476356780807475	-4.44059371948242
-0.468483115009004	-4.33590412139893
-0.460609449210534	-4.23140096664429
-0.452735783412063	-4.12709474563599
-0.444862117613592	-4.0230016708374
-0.436988451815122	-3.9191427230835
-0.429114786016651	-3.81553173065186
-0.42124112021818	-3.7121958732605
-0.413367454419709	-3.60915279388428
-0.405493788621239	-3.50643110275269
-0.397620122822768	-3.40405511856079
-0.389746457024298	-3.30205488204956
-0.381872791225827	-3.20045948028564
-0.373999125427356	-3.09930419921875
-0.366125459628886	-2.99862480163574
-0.358251793830415	-2.89845752716064
-0.350378128031944	-2.79884099960327
-0.342504462233474	-2.6998233795166
-0.334630796435003	-2.60144472122192
-0.326757130636532	-2.50375461578369
-0.318883464838062	-2.40680456161499
-0.311009799039591	-2.31064558029175
-0.30313613324112	-2.2153377532959
-0.29526246744265	-2.12093591690063
-0.287388801644179	-2.02750492095947
-0.279515135845708	-1.93510913848877
-0.271641470047238	-1.84381294250488
-0.263767804248767	-1.75368976593018
-0.255894138450296	-1.6648120880127
-0.248020472651826	-1.57725811004639
-0.240146806853355	-1.49110126495361
-0.232273141054884	-1.40642929077148
-0.224399475256414	-1.32332134246826
-0.216525809457943	-1.24186706542969
-0.208652143659473	-1.16215133666992
-0.200778477861002	-1.08427047729492
-0.192904812062531	-1.0083122253418
-0.185031146264061	-0.934368133544922
-0.17715748046559	-0.862542152404785
-0.169283814667119	-0.792922973632812
-0.161410148868648	-0.725610733032227
-0.153536483070178	-0.660699844360352
-0.145662817271707	-0.598293304443359
-0.137789151473237	-0.538481712341309
-0.129915485674766	-0.481359481811523
-0.122041819876295	-0.427032470703125
-0.114168154077825	-0.375581741333008
-0.106294488279354	-0.327099800109863
-0.0984208224808831	-0.281673431396484
-0.0905471566824125	-0.239392280578613
-0.0826734908839419	-0.200326919555664
-0.0747998250854711	-0.164555549621582
-0.0669261592870005	-0.132148742675781
-0.0590524934885299	-0.103175163269043
-0.0511788276900593	-0.0776882171630859
-0.0433051618915887	-0.0557384490966797
-0.0354314960931181	-0.0373802185058594
-0.0275578302946473	-0.0226421356201172
-0.0196841644961767	-0.0115652084350586
-0.0118104986977059	-0.0041656494140625
-0.0039368328992353	-0.000463485717773438
0.0039368328992353	-0.000463485717773438
0.0118104986977061	-0.0041656494140625
0.0196841644961767	-0.0115652084350586
0.0275578302946473	-0.0226421356201172
0.0354314960931179	-0.0373802185058594
0.0433051618915885	-0.0557384490966797
0.0511788276900591	-0.0776882171630859
0.0590524934885299	-0.103175163269043
0.0669261592870007	-0.132148742675781
0.0747998250854713	-0.164555549621582
0.0826734908839419	-0.200326919555664
0.0905471566824128	-0.239392280578613
0.0984208224808834	-0.281673431396484
0.106294488279354	-0.327099800109863
0.114168154077825	-0.375581741333008
0.122041819876295	-0.427032470703125
0.129915485674766	-0.481359481811523
0.137789151473236	-0.538481712341309
0.145662817271707	-0.598289489746094
0.153536483070178	-0.660699844360352
0.161410148868649	-0.725606918334961
0.169283814667119	-0.792919158935547
0.17715748046559	-0.86253833770752
0.185031146264061	-0.934368133544922
0.192904812062531	-1.00830936431885
0.200778477861002	-1.08427047729492
0.208652143659472	-1.16215133666992
0.216525809457943	-1.24186706542969
0.224399475256414	-1.32332134246826
0.232273141054884	-1.40642929077148
0.240146806853355	-1.49110126495361
0.248020472651826	-1.57725811004639
0.255894138450296	-1.6648120880127
0.263767804248767	-1.75368976593018
0.271641470047238	-1.84381294250488
0.279515135845708	-1.93510627746582
0.287388801644179	-2.02750492095947
0.29526246744265	-2.12093591690063
0.30313613324112	-2.2153377532959
0.311009799039591	-2.31064558029175
0.318883464838062	-2.40680456161499
0.326757130636532	-2.50375461578369
0.334630796435003	-2.60144472122192
0.342504462233474	-2.6998233795166
0.350378128031944	-2.79884099960327
0.358251793830415	-2.89845752716064
0.366125459628886	-2.99862480163574
0.373999125427356	-3.09930419921875
0.381872791225827	-3.20045948028564
0.389746457024297	-3.30205488204956
0.397620122822768	-3.40405511856079
0.405493788621239	-3.50643110275269
0.41336745441971	-3.60915279388428
0.42124112021818	-3.71219444274902
0.429114786016651	-3.81553173065186
0.436988451815122	-3.91913986206055
0.444862117613592	-4.0230016708374
0.452735783412063	-4.1270923614502
0.460609449210533	-4.23139953613281
0.468483115009004	-4.33590412139893
0.476356780807475	-4.44059371948242
0.484230446605945	-4.54545259475708
0.492104112404416	-4.65046977996826
0.499977778202887	-4.75563764572144
0.507851444001358	-4.8609471321106
0.515725109799828	-4.96638822555542
0.523598775598299	-5.07195663452148
0.531472441396769	-5.17764616012573
0.53934610719524	-5.28345394134521
0.547219772993711	-5.38937616348267
0.555093438792182	-5.49541044235229
0.562967104590652	-5.60155725479126
0.570840770389123	-5.70781517028809
0.578714436187594	-5.81418609619141
0.586588101986064	-5.92067289352417
0.594461767784535	-6.02727699279785
0.602335433583006	-6.13400220870972
0.610209099381476	-6.24085330963135
0.618082765179947	-6.34783506393433
0.625956430978417	-6.45495414733887
0.633830096776888	-6.56221866607666
0.641703762575359	-6.66963195800781
0.649577428373829	-6.77720737457275
0.6574510941723	-6.88494920730591
0.665324759970771	-6.99287080764771
0.673198425769241	-7.1009840965271
0.681072091567712	-7.20929527282715
0.688945757366183	-7.31781959533691
0.696819423164653	-7.42656898498535
0.704693088963124	-7.53555774688721
0.712566754761595	-7.64479875564575
0.720440420560065	-7.75430727005005
0.728314086358536	-7.86409950256348
0.736187752157007	-7.97419166564941
0.744061417955478	-8.08460140228271
0.751935083753948	-8.19534397125244
0.759808749552419	-8.30644226074219
0.767682415350889	-8.41791248321533
0.77555608114936	-8.52977752685547
0.783429746947831	-8.64205741882324
0.791303412746301	-8.75477313995361
0.799177078544772	-8.86795139312744
0.807050744343242	-8.98161315917969
0.814924410141713	-9.09578609466553
0.822798075940184	-9.2104959487915
0.830671741738655	-9.32576847076416
0.838545407537125	-9.44163513183594
0.846419073335596	-9.55812644958496
0.854292739134066	-9.67526912689209
0.862166404932537	-9.79310035705566
0.870040070731008	-9.91165256500244
0.877913736529479	-10.0309619903564
0.885787402327949	-10.1510639190674
0.89366106812642	-10.2720003128052
0.90153473392489	-10.3938112258911
0.909408399723362	-10.5165405273438
0.917282065521832	-10.640233039856
0.925155731320303	-10.7649345397949
0.933029397118773	-10.8906965255737
0.940903062917244	-11.0175714492798
0.948776728715715	-11.1456136703491
0.956650394514185	-11.274884223938
0.964524060312656	-11.4054403305054
0.972397726111126	-11.5373497009277
0.980271391909597	-11.6706809997559
0.988145057708067	-11.8055057525635
0.996018723506538	-11.9419021606445
1.00389238930501	-12.0799522399902
1.01176605510348	-12.2197437286377
1.01963972090195	-12.361367225647
1.02751338670042	-12.5049247741699
1.03538705249889	-12.650520324707
1.04326071829736	-12.798267364502
1.05113438409583	-12.9482870101929
1.0590080498943	-13.1007099151611
1.06688171569277	-13.2556762695312
1.07475538149124	-13.4133367538452
1.08262904728972	-13.5738544464111
1.09050271308819	-13.7374057769775
1.09837637888666	-13.9041814804077
1.10625004468513	-14.0743923187256
1.1141237104836	-14.2482614517212
1.12199737628207	-14.4260406494141
1.12987104208054	-14.6079998016357
1.13774470787901	-14.7944383621216
1.14561837367748	-14.9856872558594
1.15349203947595	-15.1821117401123
1.16136570527442	-15.3841171264648
1.16923937107289	-15.592155456543
1.17711303687136	-15.8067359924316
1.18498670266983	-16.0284271240234
1.1928603684683	-16.2578792572021
1.20073403426678	-16.4958190917969
1.20860770006525	-16.743091583252
1.21648136586372	-17.0006637573242
1.22435503166219	-17.2696495056152
1.23222869746066	-17.551362991333
1.24010236325913	-17.847339630127
1.2479760290576	-18.1594161987305
1.25584969485607	-18.4897956848145
1.26372336065454	-18.8411617279053
1.27159702645301	-19.2168197631836
1.27947069225148	-19.620922088623
1.28734435804995	-20.0587711334229
1.29521802384842	-20.5372867584229
1.30309168964689	-21.0657539367676
1.31096535544536	-21.6570281982422
1.31883902124384	-22.3296356201172
1.32671268704231	-23.1117095947266
1.33458635284078	-24.0490531921387
1.34246001863925	-25.2239322662354
1.35033368443772	-26.8083267211914
1.35820735023619	-29.274284362793
1.36608101603466	-35.3341903686523
1.37395468183313	-inf
1.3818283476316	-inf
1.38970201343007	-inf
1.39757567922854	-inf
1.40544934502701	-inf
1.41332301082548	-inf
1.42119667662395	-inf
1.42907034242242	-inf
1.4369440082209	-inf
1.44481767401937	-inf
1.45269133981784	-inf
1.46056500561631	-inf
1.46843867141478	-inf
1.47631233721325	-inf
1.48418600301172	-inf
1.49205966881019	-inf
1.49993333460866	-inf
1.50780700040713	-inf
1.5156806662056	-inf
1.52355433200407	-inf
1.53142799780254	-inf
1.53930166360101	-inf
1.54717532939948	-inf
1.55504899519796	-inf
1.56292266099643	-inf
1.5707963267949	-inf


==> figures/estimator-robustness-comparison-13.tsv <==
-1.5707963267949	-inf
-1.56292266099643	-inf
-1.55504899519796	-inf
-1.54717532939948	-inf
-1.53930166360101	-inf
-1.53142799780254	-inf
-1.52355433200407	-inf
-1.5156806662056	-inf
-1.50780700040713	-inf
-1.49993333460866	-inf
-1.49205966881019	-inf
-1.48418600301172	-inf
-1.47631233721325	-inf
-1.46843867141478	-inf
-1.46056500561631	-inf
-1.45269133981784	-inf
-1.44481767401937	-inf
-1.4369440082209	-inf
-1.42907034242242	-inf
-1.42119667662395	-inf
-1.41332301082548	-inf
-1.40544934502701	-inf
-1.39757567922854	-inf
-1.38970201343007	-inf
-1.3818283476316	-inf
-1.37395468183313	-inf
-1.36608101603466	-inf
-1.35820735023619	-inf
-1.35033368443772	-inf
-1.34246001863925	-inf
-1.33458635284078	-inf
-1.32671268704231	-inf
-1.31883902124384	-inf
-1.31096535544536	-inf
-1.30309168964689	-inf
-1.29521802384842	-inf
-1.28734435804995	-inf
-1.27947069225148	-inf
-1.27159702645301	-inf
-1.26372336065454	-inf
-1.25584969485607	-inf
-1.2479760290576	-inf
-1.24010236325913	-inf
-1.23222869746066	-inf
-1.22435503166219	-inf
-1.21648136586372	-inf
-1.20860770006525	-inf
-1.20073403426678	-inf
-1.1928603684683	-inf
-1.18498670266983	-inf
-1.17711303687136	-inf
-1.16923937107289	-inf
-1.16136570527442	-inf
-1.15349203947595	-inf
-1.14561837367748	-inf
-1.13774470787901	-inf
-1.12987104208054	-inf
-1.12199737628207	-inf
-1.1141237104836	-inf
-1.10625004468513	-inf
-1.09837637888666	-inf
-1.09050271308819	-inf
-1.08262904728972	-inf
-1.07475538149124	-inf
-1.06688171569277	-inf
-1.0590080498943	-inf
-1.05113438409583	-inf
-1.04326071829736	-inf
-1.03538705249889	-inf
-1.02751338670042	-inf
-1.01963972090195	-inf
-1.01176605510348	-inf
-1.00389238930501	-inf
-0.996018723506538	-inf
-0.988145057708068	-inf
-0.980271391909597	-inf
-0.972397726111127	-36.8362007141113
-0.964524060312656	-31.1347389221191
-0.956650394514185	-28.7236232757568
-0.948776728715714	-27.1620979309082
-0.940903062917244	-26.0000782012939
-0.933029397118773	-25.071117401123
-0.925155731320302	-24.2950096130371
-0.917282065521832	-23.6268844604492
-0.909408399723361	-23.0390949249268
-0.90153473392489	-22.5133838653564
-0.89366106812642	-22.0370674133301
-0.885787402327949	-21.6009674072266
-0.877913736529479	-21.1982345581055
-0.870040070731008	-20.823616027832
-0.862166404932537	-20.4729976654053
-0.854292739134067	-20.1430892944336
-0.846419073335596	-19.8312301635742
-0.838545407537125	-19.535228729248
-0.830671741738655	-19.2532520294189
-0.822798075940184	-18.983772277832
-0.814924410141713	-18.7254810333252
-0.807050744343243	-18.4772605895996
-0.799177078544772	-18.2381439208984
-0.791303412746301	-18.0072937011719
-0.783429746947831	-17.7839698791504
-0.77555608114936	-17.5675277709961
-0.767682415350889	-17.3573894500732
-0.759808749552419	-17.1530456542969
-0.751935083753948	-16.9540367126465
-0.744061417955477	-16.759952545166
-0.736187752157007	-16.5704231262207
-0.728314086358536	-16.3851089477539
-0.720440420560065	-16.2037086486816
-0.712566754761595	-16.0259399414062
-0.704693088963124	-15.8515472412109
-0.696819423164653	-15.6802978515625
-0.688945757366183	-15.5119714736938
-0.681072091567712	-15.3463716506958
-0.673198425769241	-15.1833095550537
-0.665324759970771	-15.0226154327393
-0.6574510941723	-14.8641262054443
-0.649577428373829	-14.707691192627
-0.641703762575359	-14.5531711578369
-0.633830096776888	-14.4004306793213
-0.625956430978417	-14.2493457794189
-0.618082765179947	-14.0997972488403
-0.610209099381476	-13.9516735076904
-0.602335433583005	-13.8048686981201
-0.594461767784535	-13.6592807769775
-0.586588101986064	-13.5148124694824
-0.578714436187593	-13.3713712692261
-0.570840770389123	-13.2288675308228
-0.562967104590652	-13.0872163772583
-0.555093438792182	-12.9463357925415
-0.547219772993711	-12.8061428070068
-0.53934610719524	-12.6665630340576
-0.53147244139677	-12.5275173187256
-0.523598775598299	-12.3889360427856
-0.515725109799828	-12.2507448196411
-0.507851444001358	-12.1128740310669
-0.499977778202887	-11.9752531051636
-0.492104112404416	-11.837815284729
-0.484230446605945	-11.7004909515381
-0.476356780807475	-11.5632152557373
-0.468483115009004	-11.4259204864502
-0.460609449210534	-11.2885408401489
-0.452735783412063	-11.1510105133057
-0.444862117613592	-11.0132627487183
-0.436988451815122	-10.8752317428589
-0.429114786016651	-10.7368488311768
-0.42124112021818	-10.598048210144
-0.413367454419709	-10.45876121521
-0.405493788621239	-10.3189191818237
-0.397620122822768	-10.1784515380859
-0.389746457024298	-10.0372877120972
-0.381872791225827	-9.89535140991211
-0.373999125427356	-9.75257301330566
-0.366125459628886	-9.60887241363525
-0.358251793830415	-9.46417140960693
-0.350378128031944	-9.31839084625244
-0.342504462233474	-9.17144680023193
-0.334630796435003	-9.02325344085693
-0.326757130636532	-8.87372016906738
-0.318883464838062	-8.72275829315186
-0.311009799039591	-8.57026958465576
-0.30313613324112	-8.41615390777588
-0.29526246744265	-8.26031112670898
-0.287388801644179	-8.10263252258301
-0.279515135845708	-7.94300270080566
-0.271641470047238	-7.7813081741333
-0.263767804248767	-7.61742448806763
-0.255894138450296	-7.45122289657593
-0.248020472651826	-7.28257083892822
-0.240146806853355	-7.11132526397705
-0.232273141054884	-6.93734073638916
-0.224399475256414	-6.76046085357666
-0.216525809457943	-6.58052444458008
-0.208652143659473	-6.39736318588257
-0.200778477861002	-6.21079683303833
-0.192904812062531	-6.02064228057861
-0.185031146264061	-5.82670640945435
-0.17715748046559	-5.62878608703613
-0.169283814667119	-5.42667579650879
-0.161410148868648	-5.22015953063965
-0.153536483070178	-5.00901937484741
-0.145662817271707	-4.7930326461792
-0.137789151473237	-4.57197713851929
-0.129915485674766	-4.34563541412354
-0.122041819876295	-4.11380052566528
-0.114168154077825	-3.87628173828125
-0.106294488279354	-3.63291788101196
-0.0984208224808831	-3.38359117507935
-0.0905471566824125	-3.12824678421021
-0.0826734908839419	-2.86691904067993
-0.0747998250854711	-2.59976768493652
-0.0669261592870005	-2.32712459564209
-0.0590524934885299	-2.04955625534058
-0.0511788276900593	-1.76794910430908
-0.0433051618915887	-1.48361206054688
-0.0354314960931181	-1.19842147827148
-0.0275578302946473	-0.914992332458496
-0.0196841644961767	-0.636893272399902
-0.0118104986977059	-0.368900299072266
-0.0039368328992353	-0.117262840270996
0.0039368328992353	0.110027313232422
0.0118104986977061	0.30306339263916
0.0196841644961767	0.450000762939453
0.0275578302946473	0.537359237670898
0.0354314960931179	0.550719261169434
0.0433051618915885	0.475878715515137
0.0511788276900591	0.300304412841797
0.0590524934885299	0.0145587921142578
0.0669261592870007	-0.386824607849121
0.0747998250854713	-0.905392646789551
0.0826734908839419	-1.53994560241699
0.0905471566824128	-2.288658618927
0.0984208224808834	-3.15190887451172
0.106294488279354	-4.13582515716553
0.114168154077825	-5.25721311569214
0.122041819876295	-6.55216979980469
0.129915485674766	-8.09505844116211
0.137789151473236	-10.0517406463623
0.145662817271707	-12.889910697937
0.153536483070178	-19.3234329223633
0.161410148868649	-inf
0.169283814667119	-inf
0.17715748046559	-inf
0.185031146264061	-inf
0.192904812062531	-inf
0.200778477861002	-inf
0.208652143659472	-inf
0.216525809457943	-inf
0.224399475256414	-inf
0.232273141054884	-inf
0.240146806853355	-inf
0.248020472651826	-inf
0.255894138450296	-inf
0.263767804248767	-inf
0.271641470047238	-inf
0.279515135845708	-inf
0.287388801644179	-inf
0.29526246744265	-inf
0.30313613324112	-inf
0.311009799039591	-inf
0.318883464838062	-inf
0.326757130636532	-inf
0.334630796435003	-inf
0.342504462233474	-inf
0.350378128031944	-inf
0.358251793830415	-inf
0.366125459628886	-inf
0.373999125427356	-inf
0.381872791225827	-inf
0.389746457024297	-inf
0.397620122822768	-inf
0.405493788621239	-inf
0.41336745441971	-inf
0.42124112021818	-inf
0.429114786016651	-inf
0.436988451815122	-inf
0.444862117613592	-inf
0.452735783412063	-inf
0.460609449210533	-inf
0.468483115009004	-inf
0.476356780807475	-inf
0.484230446605945	-inf
0.492104112404416	-inf
0.499977778202887	-inf
0.507851444001358	-inf
0.515725109799828	-inf
0.523598775598299	-inf
0.531472441396769	-inf
0.53934610719524	-inf
0.547219772993711	-inf
0.555093438792182	-inf
0.562967104590652	-inf
0.570840770389123	-inf
0.578714436187594	-inf
0.586588101986064	-inf
0.594461767784535	-inf
0.602335433583006	-inf
0.610209099381476	-inf
0.618082765179947	-inf
0.625956430978417	-inf
0.633830096776888	-inf
0.641703762575359	-inf
0.649577428373829	-inf
0.6574510941723	-inf
0.665324759970771	-inf
0.673198425769241	-inf
0.681072091567712	-inf
0.688945757366183	-inf
0.696819423164653	-inf
0.704693088963124	-inf
0.712566754761595	-inf
0.720440420560065	-inf
0.728314086358536	-inf
0.736187752157007	-inf
0.744061417955478	-inf
0.751935083753948	-inf
0.759808749552419	-inf
0.767682415350889	-inf
0.77555608114936	-inf
0.783429746947831	-inf
0.791303412746301	-inf
0.799177078544772	-inf
0.807050744343242	-inf
0.814924410141713	-inf
0.822798075940184	-inf
0.830671741738655	-inf
0.838545407537125	-inf
0.846419073335596	-inf
0.854292739134066	-inf
0.862166404932537	-inf
0.870040070731008	-inf
0.877913736529479	-inf
0.885787402327949	-inf
0.89366106812642	-inf
0.90153473392489	-inf
0.909408399723362	-inf
0.917282065521832	-inf
0.925155731320303	-inf
0.933029397118773	-inf
0.940903062917244	-inf
0.948776728715715	-inf
0.956650394514185	-inf
0.964524060312656	-inf
0.972397726111126	-inf
0.980271391909597	-inf
0.988145057708067	-inf
0.996018723506538	-inf
1.00389238930501	-inf
1.01176605510348	-inf
1.01963972090195	-inf
1.02751338670042	-inf
1.03538705249889	-inf
1.04326071829736	-inf
1.05113438409583	-inf
1.0590080498943	-inf
1.06688171569277	-inf
1.07475538149124	-inf
1.08262904728972	-inf
1.09050271308819	-inf
1.09837637888666	-inf
1.10625004468513	-inf
1.1141237104836	-inf
1.12199737628207	-inf
1.12987104208054	-inf
1.13774470787901	-inf
1.14561837367748	-inf
1.15349203947595	-inf
1.16136570527442	-inf
1.16923937107289	-inf
1.17711303687136	-inf
1.18498670266983	-inf
1.1928603684683	-inf
1.20073403426678	-inf
1.20860770006525	-inf
1.21648136586372	-inf
1.22435503166219	-inf
1.23222869746066	-inf
1.24010236325913	-inf
1.2479760290576	-inf
1.25584969485607	-inf
1.26372336065454	-inf
1.27159702645301	-inf
1.27947069225148	-inf
1.28734435804995	-inf
1.29521802384842	-inf
1.30309168964689	-inf
1.31096535544536	-inf
1.31883902124384	-inf
1.32671268704231	-inf
1.33458635284078	-inf
1.34246001863925	-inf
1.35033368443772	-inf
1.35820735023619	-inf
1.36608101603466	-inf
1.37395468183313	-inf
1.3818283476316	-inf
1.38970201343007	-inf
1.39757567922854	-inf
1.40544934502701	-inf
1.41332301082548	-inf
1.42119667662395	-inf
1.42907034242242	-inf
1.4369440082209	-inf
1.44481767401937	-inf
1.45269133981784	-inf
1.46056500561631	-inf
1.46843867141478	-inf
1.47631233721325	-inf
1.48418600301172	-inf
1.49205966881019	-inf
1.49993333460866	-inf
1.50780700040713	-inf
1.5156806662056	-inf
1.52355433200407	-inf
1.53142799780254	-inf
1.53930166360101	-inf
1.54717532939948	-inf
1.55504899519796	-inf
1.56292266099643	-inf
1.5707963267949	-inf


==> figures/estimator-robustness-comparison-14.tsv <==
-1.5707963267949	0
-1.56292266099643	0
-1.55504899519796	0
-1.54717532939948	9.5367431640625e-07
-1.53930166360101	-9.5367431640625e-07
-1.53142799780254	0
-1.52355433200407	0
-1.5156806662056	-9.5367431640625e-07
-1.50780700040713	0
-1.49993333460866	0
-1.49205966881019	0
-1.48418600301172	0
-1.47631233721325	0
-1.46843867141478	9.5367431640625e-07
-1.46056500561631	-9.5367431640625e-07
-1.45269133981784	0
-1.44481767401937	0
-1.4369440082209	0
-1.42907034242242	0
-1.42119667662395	9.5367431640625e-07
-1.41332301082548	0
-1.40544934502701	0
-1.39757567922854	0
-1.38970201343007	0
-1.3818283476316	0
-1.37395468183313	0
-1.36608101603466	9.5367431640625e-07
-1.35820735023619	0
-1.35033368443772	-9.5367431640625e-07
-1.34246001863925	9.5367431640625e-07
-1.33458635284078	-9.5367431640625e-07
-1.32671268704231	0
-1.31883902124384	0
-1.31096535544536	-9.5367431640625e-07
-1.30309168964689	-9.5367431640625e-07
-1.29521802384842	9.5367431640625e-07
-1.28734435804995	-9.5367431640625e-07
-1.27947069225148	0
-1.27159702645301	9.5367431640625e-07
-1.26372336065454	-9.5367431640625e-07
-1.25584969485607	9.5367431640625e-07
-1.2479760290576	0
-1.24010236325913	9.5367431640625e-07
-1.23222869746066	-9.5367431640625e-07
-1.22435503166219	-9.5367431640625e-07
-1.21648136586372	9.5367431640625e-07
-1.20860770006525	-9.5367431640625e-07
-1.20073403426678	-9.5367431640625e-07
-1.1928603684683	9.5367431640625e-07
-1.18498670266983	0
-1.17711303687136	-9.5367431640625e-07
-1.16923937107289	9.5367431640625e-07
-1.16136570527442	-9.5367431640625e-07
-1.15349203947595	9.5367431640625e-07
-1.14561837367748	0
-1.13774470787901	-9.5367431640625e-07
-1.12987104208054	-9.5367431640625e-07
-1.12199737628207	9.5367431640625e-07
-1.1141237104836	-9.5367431640625e-07
-1.10625004468513	0
-1.09837637888666	0
-1.09050271308819	0
-1.08262904728972	0
-1.07475538149124	-9.5367431640625e-07
-1.06688171569277	9.5367431640625e-07
-1.0590080498943	0
-1.05113438409583	0
-1.04326071829736	9.5367431640625e-07
-1.03538705249889	0
-1.02751338670042	9.5367431640625e-07
-1.01963972090195	-9.5367431640625e-07
-1.01176605510348	0
-1.00389238930501	0
-0.996018723506538	0
-0.988145057708068	9.5367431640625e-07
-0.980271391909597	-9.5367431640625e-07
-0.972397726111127	0
-0.964524060312656	-9.5367431640625e-07
-0.956650394514185	9.5367431640625e-07
-0.948776728715714	-9.5367431640625e-07
-0.940903062917244	9.5367431640625e-07
-0.933029397118773	0
-0.925155731320302	9.5367431640625e-07
-0.917282065521832	0
-0.909408399723361	-9.5367431640625e-07
-0.90153473392489	0
-0.89366106812642	0
-0.885787402327949	9.5367431640625e-07
-0.877913736529479	-9.5367431640625e-07
-0.870040070731008	9.5367431640625e-07
-0.862166404932537	-9.5367431640625e-07
-0.854292739134067	9.5367431640625e-07
-0.846419073335596	9.5367431640625e-07
-0.838545407537125	-9.5367431640625e-07
-0.830671741738655	9.5367431640625e-07
-0.822798075940184	9.5367431640625e-07
-0.814924410141713	-9.5367431640625e-07
-0.807050744343243	0
-0.799177078544772	0
-0.791303412746301	0
-0.783429746947831	-9.5367431640625e-07
-0.77555608114936	0
-0.767682415350889	0
-0.759808749552419	9.5367431640625e-07
-0.751935083753948	9.5367431640625e-07
-0.744061417955477	0
-0.736187752157007	0
-0.728314086358536	0
-0.720440420560065	-9.5367431640625e-07
-0.712566754761595	0
-0.704693088963124	0
-0.696819423164653	-9.5367431640625e-07
-0.688945757366183	0
-0.681072091567712	9.5367431640625e-07
-0.673198425769241	0
-0.665324759970771	-9.5367431640625e-07
-0.6574510941723	0
-0.649577428373829	-9.5367431640625e-07
-0.641703762575359	-9.5367431640625e-07
-0.633830096776888	-9.5367431640625e-07
-0.625956430978417	0
-0.618082765179947	-9.5367431640625e-07
-0.610209099381476	9.5367431640625e-07
-0.602335433583005	0
-0.594461767784535	-9.5367431640625e-07
-0.586588101986064	0
-0.578714436187593	0
-0.570840770389123	0
-0.562967104590652	0
-0.555093438792182	0
-0.547219772993711	0
-0.53934610719524	0
-0.53147244139677	0
-0.523598775598299	0
-0.515725109799828	9.5367431640625e-07
-0.507851444001358	0
-0.499977778202887	0
-0.492104112404416	0
-0.484230446605945	0
-0.476356780807475	0
-0.468483115009004	0
-0.460609449210534	0
-0.452735783412063	0
-0.444862117613592	-9.5367431640625e-07
-0.436988451815122	0
-0.429114786016651	0
-0.42124112021818	0
-0.413367454419709	-9.5367431640625e-07
-0.405493788621239	0
-0.397620122822768	-9.5367431640625e-07
-0.389746457024298	0
-0.381872791225827	0
-0.373999125427356	0
-0.366125459628886	9.5367431640625e-07
-0.358251793830415	0
-0.350378128031944	-9.5367431640625e-07
-0.342504462233474	9.5367431640625e-07
-0.334630796435003	0
-0.326757130636532	0
-0.318883464838062	0
-0.311009799039591	0
-0.30313613324112	0
-0.29526246744265	0
-0.287388801644179	0
-0.279515135845708	0
-0.271641470047238	0
-0.263767804248767	0
-0.255894138450296	0
-0.248020472651826	0
-0.240146806853355	0
-0.232273141054884	0
-0.224399475256414	0
-0.216525809457943	0
-0.208652143659473	0
-0.200778477861002	0
-0.192904812062531	0
-0.185031146264061	-9.5367431640625e-07
-0.17715748046559	0
-0.169283814667119	0
-0.161410148868648	0
-0.153536483070178	0
-0.145662817271707	-9.5367431640625e-07
-0.137789151473237	0
-0.129915485674766	0
-0.122041819876295	0
-0.114168154077825	0
-0.106294488279354	0
-0.0984208224808831	0
-0.0905471566824125	0
-0.0826734908839419	0
-0.0747998250854711	0
-0.0669261592870005	0
-0.0590524934885299	0
-0.0511788276900593	0
-0.0433051618915887	0
-0.0354314960931181	0
-0.0275578302946473	0
-0.0196841644961767	0
-0.0118104986977059	0
-0.0039368328992353	0
0.0039368328992353	0
0.0118104986977061	0
0.0196841644961767	0
0.0275578302946473	0
0.0354314960931179	0
0.0433051618915885	0
0.0511788276900591	0
0.0590524934885299	0
0.0669261592870007	0
0.0747998250854713	0
0.0826734908839419	0
0.0905471566824128	0
0.0984208224808834	0
0.106294488279354	0
0.114168154077825	0
0.122041819876295	0
0.129915485674766	0
0.137789151473236	0
0.145662817271707	0
0.153536483070178	0
0.161410148868649	0
0.169283814667119	0
0.17715748046559	0
0.185031146264061	0
0.192904812062531	0
0.200778477861002	0
0.208652143659472	0
0.216525809457943	0
0.224399475256414	0
0.232273141054884	0
0.240146806853355	0
0.248020472651826	0
0.255894138450296	0
0.263767804248767	0
0.271641470047238	0
0.279515135845708	-9.5367431640625e-07
0.287388801644179	0
0.29526246744265	0
0.30313613324112	0
0.311009799039591	0
0.318883464838062	0
0.326757130636532	0
0.334630796435003	0
0.342504462233474	-9.5367431640625e-07
0.350378128031944	0
0.358251793830415	0
0.366125459628886	0
0.373999125427356	0
0.381872791225827	0
0.389746457024297	0
0.397620122822768	0
0.405493788621239	0
0.41336745441971	0
0.42124112021818	0
0.429114786016651	0
0.436988451815122	0
0.444862117613592	0
0.452735783412063	0
0.460609449210533	0
0.468483115009004	-9.5367431640625e-07
0.476356780807475	0
0.484230446605945	0
0.492104112404416	0
0.499977778202887	0
0.507851444001358	0
0.515725109799828	0
0.523598775598299	0
0.531472441396769	0
0.53934610719524	0
0.547219772993711	0
0.555093438792182	0
0.562967104590652	0
0.570840770389123	0
0.578714436187594	-9.5367431640625e-07
0.586588101986064	0
0.594461767784535	0
0.602335433583006	0
0.610209099381476	0
0.618082765179947	0
0.625956430978417	0
0.633830096776888	-9.5367431640625e-07
0.641703762575359	-9.5367431640625e-07
0.649577428373829	0
0.6574510941723	0
0.665324759970771	0
0.673198425769241	0
0.681072091567712	0
0.688945757366183	0
0.696819423164653	-9.5367431640625e-07
0.704693088963124	0
0.712566754761595	0
0.720440420560065	0
0.728314086358536	0
0.736187752157007	-9.5367431640625e-07
0.744061417955478	0
0.751935083753948	0
0.759808749552419	0
0.767682415350889	0
0.77555608114936	-9.5367431640625e-07
0.783429746947831	-9.5367431640625e-07
0.791303412746301	-9.5367431640625e-07
0.799177078544772	0
0.807050744343242	0
0.814924410141713	-9.5367431640625e-07
0.822798075940184	0
0.830671741738655	-9.5367431640625e-07
0.838545407537125	0
0.846419073335596	0
0.854292739134066	0
0.862166404932537	0
0.870040070731008	0
0.877913736529479	0
0.885787402327949	-9.5367431640625e-07
0.89366106812642	0
0.90153473392489	0
0.909408399723362	0
0.917282065521832	0
0.925155731320303	0
0.933029397118773	0
0.940903062917244	0
0.948776728715715	0
0.956650394514185	0
0.964524060312656	0
0.972397726111126	0
0.980271391909597	0
0.988145057708067	0
0.996018723506538	0
1.00389238930501	-9.5367431640625e-07
1.01176605510348	0
1.01963972090195	-9.5367431640625e-07
1.02751338670042	0
1.03538705249889	-9.5367431640625e-07
1.04326071829736	-9.5367431640625e-07
1.05113438409583	-9.5367431640625e-07
1.0590080498943	0
1.06688171569277	0
1.07475538149124	0
1.08262904728972	0
1.09050271308819	0
1.09837637888666	0
1.10625004468513	0
1.1141237104836	0
1.12199737628207	-9.5367431640625e-07
1.12987104208054	0
1.13774470787901	0
1.14561837367748	0
1.15349203947595	0
1.16136570527442	0
1.16923937107289	-9.5367431640625e-07
1.17711303687136	0
1.18498670266983	0
1.1928603684683	0
1.20073403426678	0
1.20860770006525	0
1.21648136586372	0
1.22435503166219	0
1.23222869746066	0
1.24010236325913	0
1.2479760290576	0
1.25584969485607	-9.5367431640625e-07
1.26372336065454	0
1.27159702645301	0
1.27947069225148	0
1.28734435804995	0
1.29521802384842	0
1.30309168964689	0
1.31096535544536	-9.5367431640625e-07
1.31883902124384	0
1.32671268704231	-9.5367431640625e-07
1.33458635284078	0
1.34246001863925	0
1.35033368443772	0
1.35820735023619	-9.5367431640625e-07
1.36608101603466	0
1.37395468183313	0
1.3818283476316	0
1.38970201343007	0
1.39757567922854	-9.5367431640625e-07
1.40544934502701	0
1.41332301082548	0
1.42119667662395	0
1.42907034242242	0
1.4369440082209	0
1.44481767401937	0
1.45269133981784	0
1.46056500561631	0
1.46843867141478	0
1.47631233721325	0
1.48418600301172	0
1.49205966881019	0
1.49993333460866	0
1.50780700040713	-9.5367431640625e-07
1.5156806662056	0
1.52355433200407	-9.5367431640625e-07
1.53142799780254	0
1.53930166360101	0
1.54717532939948	0
1.55504899519796	-9.5367431640625e-07
1.56292266099643	0
1.5707963267949	0


==> figures/estimator-robustness-comparison-15.tsv <==
0	0


==> figures/estimator-robustness-comparison-16.tsv <==
-0.3	-0.431662559509277
-0.296984924623116	-0.42758846282959
-0.293969849246231	-0.423510551452637
-0.290954773869347	-0.419427871704102
-0.287939698492462	-0.415340423583984
-0.284924623115578	-0.411246299743652
-0.281909547738693	-0.407148361206055
-0.278894472361809	-0.403044700622559
-0.275879396984925	-0.398937225341797
-0.27286432160804	-0.39482307434082
-0.269849246231156	-0.390705108642578
-0.266834170854271	-0.386580467224121
-0.263819095477387	-0.382452011108398
-0.260804020100503	-0.378317832946777
-0.257788944723618	-0.374179840087891
-0.254773869346734	-0.370034217834473
-0.251758793969849	-0.365884780883789
-0.248743718592965	-0.361729621887207
-0.24572864321608	-0.357566833496094
-0.242713567839196	-0.353402137756348
-0.239698492462312	-0.349231719970703
-0.236683417085427	-0.345056533813477
-0.233668341708543	-0.340875625610352
-0.230653266331658	-0.336688995361328
-0.227638190954774	-0.332497596740723
-0.224623115577889	-0.328301429748535
-0.221608040201005	-0.324099540710449
-0.218592964824121	-0.319891929626465
-0.215577889447236	-0.315679550170898
-0.212562814070352	-0.31146240234375
-0.209547738693467	-0.307238578796387
-0.206532663316583	-0.303010940551758
-0.203517587939698	-0.298776626586914
-0.200502512562814	-0.294538497924805
-0.19748743718593	-0.29029369354248
-0.194472361809045	-0.286044120788574
-0.191457286432161	-0.281787872314453
-0.188442211055276	-0.277527809143066
-0.185427135678392	-0.273262023925781
-0.182412060301508	-0.268990516662598
-0.179396984924623	-0.264710426330566
-0.176381909547739	-0.260427474975586
-0.173366834170854	-0.256139755249023
-0.17035175879397	-0.251846313476562
-0.167336683417085	-0.24754810333252
-0.164321608040201	-0.243243217468262
-0.161306532663317	-0.238934516906738
-0.158291457286432	-0.234619140625
-0.155276381909548	-0.230298042297363
-0.152261306532663	-0.225971221923828
-0.149246231155779	-0.221639633178711
-0.146231155778894	-0.217302322387695
-0.14321608040201	-0.212959289550781
-0.140201005025126	-0.208610534667969
-0.137185929648241	-0.204256057739258
-0.134170854271357	-0.199895858764648
-0.131155778894472	-0.195530891418457
-0.128140703517588	-0.191160202026367
-0.125125628140703	-0.186782836914062
-0.122110552763819	-0.182400703430176
-0.119095477386935	-0.178012847900391
-0.11608040201005	-0.173619270324707
-0.113065326633166	-0.169219970703125
-0.110050251256281	-0.164811134338379
-0.107035175879397	-0.160400390625
-0.104020100502513	-0.155983924865723
-0.101005025125628	-0.15156078338623
-0.0979899497487438	-0.147132873535156
-0.0949748743718594	-0.142699241638184
-0.0919597989949749	-0.138259887695312
-0.0889447236180905	-0.133813858032227
-0.0859296482412061	-0.129363059997559
-0.0829145728643217	-0.124904632568359
-0.0798994974874372	-0.120442390441895
-0.0768844221105528	-0.115973472595215
-0.0738693467336684	-0.111498832702637
-0.070854271356784	-0.10701847076416
-0.0678391959798995	-0.102531433105469
-0.0648241206030151	-0.0980396270751953
-0.0618090452261307	-0.0935420989990234
-0.0587939698492462	-0.0890369415283203
-0.0557788944723618	-0.0845279693603516
-0.0527638190954774	-0.0800113677978516
-0.0497487437185929	-0.0754899978637695
-0.0467336683417086	-0.0709619522094727
-0.0437185929648242	-0.0664234161376953
-0.0407035175879398	-0.0618839263916016
-0.0376884422110554	-0.057337760925293
-0.0346733668341709	-0.0527858734130859
-0.0316582914572865	-0.0482282638549805
-0.0286432160804021	-0.0436639785766602
-0.0256281407035176	-0.039093017578125
-0.0226130653266332	-0.0345172882080078
-0.0195979899497488	-0.0299348831176758
-0.0165829145728643	-0.0253467559814453
-0.01356783919598	-0.020751953125
-0.0105527638190955	-0.0161514282226562
-0.00753768844221103	-0.0115442276000977
-0.00452261306532675	-0.00693225860595703
-0.00150753768844225	-0.00231266021728516
0.00150753768844214	0.00231266021728516
0.00452261306532653	0.00694370269775391
0.00753768844221103	0.0115823745727539
0.0105527638190954	0.0162267684936523
0.0135678391959798	0.0208768844604492
0.0165829145728643	0.0255336761474609
0.0195979899497487	0.0301952362060547
0.0226130653266331	0.0348653793334961
0.0256281407035175	0.0395441055297852
0.028643216080402	0.0442256927490234
0.0316582914572864	0.048914909362793
0.0346733668341708	0.0536079406738281
0.0376884422110552	0.0583095550537109
0.0407035175879397	0.0630168914794922
0.0437185929648242	0.0677309036254883
0.0467336683417084	0.0724506378173828
0.0497487437185929	0.0771770477294922
0.0527638190954773	0.0819101333618164
0.0557788944723617	0.0866498947143555
0.0587939698492461	0.0913944244384766
0.0618090452261305	0.0961475372314453
0.064824120603015	0.100906372070312
0.0678391959798995	0.105671882629395
0.0708542713567838	0.110443115234375
0.0738693467336683	0.11522102355957
0.0768844221105527	0.120006561279297
0.0798994974874371	0.124797821044922
0.0829145728643216	0.129594802856445
0.085929648241206	0.134400367736816
0.0889447236180904	0.139211654663086
0.0919597989949749	0.144033432006836
0.0949748743718591	0.148858070373535
0.0979899497487436	0.153689384460449
0.101005025125628	0.158527374267578
0.104020100502512	0.163372039794922
0.107035175879397	0.16822338104248
0.110050251256281	0.173081398010254
0.113065326633166	0.177946090698242
0.11608040201005	0.182817459106445
0.119095477386934	0.18769645690918
0.122110552763819	0.192580223083496
0.125125628140703	0.19747257232666
0.128140703517588	0.202370643615723
0.131155778894472	0.207276344299316
0.134170854271357	0.212188720703125
0.137185929648241	0.217108726501465
0.140201005025126	0.222034454345703
0.14321608040201	0.226968765258789
0.146231155778894	0.231906890869141
0.149246231155779	0.236854553222656
0.152261306532663	0.241808891296387
0.155276381909548	0.246770858764648
0.158291457286432	0.251741409301758
0.161306532663317	0.256715774536133
0.164321608040201	0.261698722839355
0.167336683417085	0.26668643951416
0.17035175879397	0.271682739257812
0.173366834170854	0.27668571472168
0.176381909547739	0.281696319580078
0.179396984924623	0.286713600158691
0.182412060301507	0.291738510131836
0.185427135678392	0.296769142150879
0.188442211055276	0.30180835723877
0.191457286432161	0.306854248046875
0.194472361809045	0.311907768249512
0.19748743718593	0.316967010498047
0.200502512562814	0.32203483581543
0.203517587939698	0.327109336853027
0.206532663316583	0.332191467285156
0.209547738693467	0.337281227111816
0.212562814070352	0.342377662658691
0.215577889447236	0.347480773925781
0.21859296482412	0.352592468261719
0.221608040201005	0.357711791992188
0.224623115577889	0.362836837768555
0.227638190954774	0.367975234985352
0.230653266331658	0.373115539550781
0.233668341708543	0.378264427185059
0.236683417085427	0.383419990539551
0.239698492462311	0.388582229614258
0.242713567839196	0.393753051757812
0.24572864321608	0.398931503295898
0.248743718592965	0.404115676879883
0.251758793969849	0.409309387207031
0.254773869346734	0.414510726928711
0.257788944723618	0.419719696044922
0.260804020100503	0.424934387207031
0.263819095477387	0.430158615112305
0.266834170854271	0.435389518737793
0.269849246231156	0.440628051757812
0.27286432160804	0.44587516784668
0.275879396984925	0.451128005981445
0.278894472361809	0.456390380859375
0.281909547738693	0.461660385131836
0.284924623115578	0.466938018798828
0.287939698492462	0.472222328186035
0.290954773869347	0.47751522064209
0.293969849246231	0.482820510864258
0.296984924623115	0.488128662109375
0.3	0.49344539642334


==> figures/estimator-robustness-comparison-17.tsv <==
-0.3	-0.527252197265625
-0.296984924623116	-0.522201538085938
-0.293969849246231	-0.517146110534668
-0.290954773869347	-0.512085914611816
-0.287939698492462	-0.507020950317383
-0.284924623115578	-0.501951217651367
-0.281909547738693	-0.49687671661377
-0.278894472361809	-0.491798400878906
-0.275879396984925	-0.486714363098145
-0.27286432160804	-0.481625556945801
-0.269849246231156	-0.476532936096191
-0.266834170854271	-0.471433639526367
-0.263819095477387	-0.466331481933594
-0.260804020100503	-0.461223602294922
-0.257788944723618	-0.456111907958984
-0.254773869346734	-0.450993537902832
-0.251758793969849	-0.44587230682373
-0.248743718592965	-0.440744400024414
-0.24572864321608	-0.435608863830566
-0.242713567839196	-0.430473327636719
-0.239698492462312	-0.425331115722656
-0.236683417085427	-0.420185089111328
-0.233668341708543	-0.415033340454102
-0.230653266331658	-0.409877777099609
-0.227638190954774	-0.404716491699219
-0.224623115577889	-0.399550437927246
-0.221608040201005	-0.394378662109375
-0.218592964824121	-0.389203071594238
-0.215577889447236	-0.384021759033203
-0.212562814070352	-0.378836631774902
-0.209547738693467	-0.373645782470703
-0.206532663316583	-0.368450164794922
-0.203517587939698	-0.363248825073242
-0.200502512562814	-0.358043670654297
-0.19748743718593	-0.352831840515137
-0.194472361809045	-0.347616195678711
-0.191457286432161	-0.342395782470703
-0.188442211055276	-0.337169647216797
-0.185427135678392	-0.331937789916992
-0.182412060301508	-0.326702117919922
-0.179396984924623	-0.321456909179688
-0.176381909547739	-0.316210746765137
-0.173366834170854	-0.310959815979004
-0.17035175879397	-0.305702209472656
-0.167336683417085	-0.300441741943359
-0.164321608040201	-0.295173645019531
-0.161306532663317	-0.289901733398438
-0.158291457286432	-0.284625053405762
-0.155276381909548	-0.279342651367188
-0.152261306532663	-0.274055480957031
-0.149246231155779	-0.268762588500977
-0.146231155778894	-0.263463973999023
-0.14321608040201	-0.258161544799805
-0.140201005025126	-0.252852439880371
-0.137185929648241	-0.247539520263672
-0.134170854271357	-0.242219924926758
-0.131155778894472	-0.236895561218262
-0.128140703517588	-0.231566429138184
-0.125125628140703	-0.226231575012207
-0.122110552763819	-0.220890998840332
-0.119095477386935	-0.215546607971191
-0.11608040201005	-0.210195541381836
-0.113065326633166	-0.204838752746582
-0.110050251256281	-0.199474334716797
-0.107035175879397	-0.194107055664062
-0.104020100502513	-0.188735008239746
-0.101005025125628	-0.183357238769531
-0.0979899497487438	-0.177974700927734
-0.0949748743718594	-0.172585487365723
-0.0919597989949749	-0.167192459106445
-0.0889447236180905	-0.161791801452637
-0.0859296482412061	-0.156387329101562
-0.0829145728643217	-0.15097713470459
-0.0798994974874372	-0.145561218261719
-0.0768844221105528	-0.140140533447266
-0.0738693467336684	-0.134714126586914
-0.070854271356784	-0.129281044006348
-0.0678391959798995	-0.123844146728516
-0.0648241206030151	-0.118399620056152
-0.0618090452261307	-0.11295223236084
-0.0587939698492462	-0.107497215270996
-0.0557788944723618	-0.10203742980957
-0.0527638190954774	-0.0965709686279297
-0.0497487437185929	-0.0911006927490234
-0.0467336683417086	-0.0856227874755859
-0.0437185929648242	-0.0801362991333008
-0.0407035175879398	-0.0746488571166992
-0.0376884422110554	-0.0691547393798828
-0.0346733668341709	-0.0636558532714844
-0.0316582914572865	-0.0581502914428711
-0.0286432160804021	-0.0526399612426758
-0.0256281407035176	-0.0471229553222656
-0.0226130653266332	-0.0416011810302734
-0.0195979899497488	-0.0360727310180664
-0.0165829145728643	-0.0305385589599609
-0.01356783919598	-0.0249996185302734
-0.0105527638190955	-0.0194540023803711
-0.00753768844221103	-0.0139026641845703
-0.00452261306532675	-0.00834560394287109
-0.00150753768844225	-0.00278282165527344
0.00150753768844214	0.00278472900390625
0.00452261306532653	0.00835990905761719
0.00753768844221103	0.0139408111572266
0.0105527638190954	0.019526481628418
0.0135678391959798	0.0251188278198242
0.0165829145728643	0.0307168960571289
0.0195979899497487	0.0363197326660156
0.0226130653266331	0.04193115234375
0.0256281407035175	0.0475502014160156
0.028643216080402	0.0531711578369141
0.0316582914572864	0.0587997436523438
0.0346733668341708	0.0644321441650391
0.0376884422110552	0.0700740814208984
0.0407035175879397	0.0757179260253906
0.0437185929648242	0.0813713073730469
0.0467336683417084	0.0870275497436523
0.0497487437185929	0.0926923751831055
0.0527638190954773	0.0983619689941406
0.0557788944723617	0.104037284851074
0.0587939698492461	0.109720230102539
0.0618090452261305	0.115408897399902
0.064824120603015	0.121102333068848
0.0678391959798995	0.126802444458008
0.0708542713567838	0.132509231567383
0.0738693467336683	0.138223648071289
0.0768844221105527	0.143941879272461
0.0798994974874371	0.149667739868164
0.0829145728643216	0.155399322509766
0.085929648241206	0.161136627197266
0.0889447236180904	0.166879653930664
0.0919597989949749	0.172634124755859
0.0949748743718591	0.17839241027832
0.0979899497487436	0.184154510498047
0.101005025125628	0.189924240112305
0.104020100502512	0.195698738098145
0.107035175879397	0.201481819152832
0.110050251256281	0.207269668579102
0.113065326633166	0.213064193725586
0.11608040201005	0.218864440917969
0.119095477386934	0.224672317504883
0.122110552763819	0.230485916137695
0.125125628140703	0.236306190490723
0.128140703517588	0.242133140563965
0.131155778894472	0.247965812683105
0.134170854271357	0.253806114196777
0.137185929648241	0.259652137756348
0.140201005025126	0.265503883361816
0.14321608040201	0.271364212036133
0.146231155778894	0.277229309082031
0.149246231155779	0.283102989196777
0.152261306532663	0.288981437683105
0.155276381909548	0.294866561889648
0.158291457286432	0.300762176513672
0.161306532663317	0.306662559509277
0.164321608040201	0.312567710876465
0.167336683417085	0.318479537963867
0.17035175879397	0.324398040771484
0.173366834170854	0.330324172973633
0.176381909547739	0.33625602722168
0.179396984924623	0.342195510864258
0.182412060301507	0.348140716552734
0.185427135678392	0.354093551635742
0.188442211055276	0.360052108764648
0.191457286432161	0.366019248962402
0.194472361809045	0.371992111206055
0.19748743718593	0.377971649169922
0.200502512562814	0.38395881652832
0.203517587939698	0.389951705932617
0.206532663316583	0.395952224731445
0.209547738693467	0.401959419250488
0.212562814070352	0.407974243164062
0.215577889447236	0.413994789123535
0.21859296482412	0.420024871826172
0.221608040201005	0.426058769226074
0.224623115577889	0.432101249694824
0.227638190954774	0.438155174255371
0.230653266331658	0.444211006164551
0.233668341708543	0.450273513793945
0.236683417085427	0.456344604492188
0.239698492462311	0.462422370910645
0.242713567839196	0.468506813049316
0.24572864321608	0.474597930908203
0.248743718592965	0.480697631835938
0.251758793969849	0.48680305480957
0.254773869346734	0.492916107177734
0.257788944723618	0.49903678894043
0.260804020100503	0.505163192749023
0.263819095477387	0.511299133300781
0.266834170854271	0.517440795898438
0.269849246231156	0.523591041564941
0.27286432160804	0.529747009277344
0.275879396984925	0.535911560058594
0.278894472361809	0.542082786560059
0.281909547738693	0.548261642456055
0.284924623115578	0.554447174072266
0.287939698492462	0.560641288757324
0.290954773869347	0.566841125488281
0.293969849246231	0.573054313659668
0.296984924623115	0.579270362854004
0.3	0.585493087768555


==> figures/estimator-robustness-comparison-18.tsv <==
-0.3	0.0636348724365234
-0.296984924623116	0.0676326751708984
-0.293969849246231	0.0715265274047852
-0.290954773869347	0.0753211975097656
-0.287939698492462	0.0790128707885742
-0.284924623115578	0.0826034545898438
-0.281909547738693	0.0860939025878906
-0.278894472361809	0.0894832611083984
-0.275879396984925	0.0927715301513672
-0.27286432160804	0.0959587097167969
-0.269849246231156	0.0990467071533203
-0.266834170854271	0.102033615112305
-0.263819095477387	0.104921340942383
-0.260804020100503	0.107707977294922
-0.257788944723618	0.110395431518555
-0.254773869346734	0.112981796264648
-0.251758793969849	0.115470886230469
-0.248743718592965	0.117859840393066
-0.24572864321608	0.120149612426758
-0.242713567839196	0.122341156005859
-0.239698492462312	0.124434471130371
-0.236683417085427	0.126428604125977
-0.233668341708543	0.128324508666992
-0.230653266331658	0.130123138427734
-0.227638190954774	0.13182258605957
-0.224623115577889	0.133426666259766
-0.221608040201005	0.134931564331055
-0.218592964824121	0.13633918762207
-0.215577889447236	0.137652397155762
-0.212562814070352	0.138866424560547
-0.209547738693467	0.139985084533691
-0.206532663316583	0.141008377075195
-0.203517587939698	0.141935348510742
-0.200502512562814	0.142766952514648
-0.19748743718593	0.143503189086914
-0.194472361809045	0.144144058227539
-0.191457286432161	0.14469051361084
-0.188442211055276	0.1451416015625
-0.185427135678392	0.145500183105469
-0.182412060301508	0.145764350891113
-0.179396984924623	0.14593505859375
-0.176381909547739	0.146011352539062
-0.173366834170854	0.145994186401367
-0.17035175879397	0.145885467529297
-0.167336683417085	0.145684242248535
-0.164321608040201	0.145391464233398
-0.161306532663317	0.14500617980957
-0.158291457286432	0.144529342651367
-0.155276381909548	0.143960952758789
-0.152261306532663	0.143302917480469
-0.149246231155779	0.142553329467773
-0.146231155778894	0.141714096069336
-0.14321608040201	0.140783309936523
-0.140201005025126	0.139765739440918
-0.137185929648241	0.138656616210938
-0.134170854271357	0.137460708618164
-0.131155778894472	0.136174201965332
-0.128140703517588	0.134800910949707
-0.125125628140703	0.133338928222656
-0.122110552763819	0.131789207458496
-0.119095477386935	0.130152702331543
-0.11608040201005	0.128430366516113
-0.113065326633166	0.126620292663574
-0.110050251256281	0.124723434448242
-0.107035175879397	0.122742652893066
-0.104020100502513	0.12067699432373
-0.101005025125628	0.118524551391602
-0.0979899497487438	0.116289138793945
-0.0949748743718594	0.113967895507812
-0.0919597989949749	0.111562728881836
-0.0889447236180905	0.109076499938965
-0.0859296482412061	0.106505393981934
-0.0829145728643217	0.103851318359375
-0.0798994974874372	0.101116180419922
-0.0768844221105528	0.098297119140625
-0.0738693467336684	0.09539794921875
-0.070854271356784	0.0924186706542969
-0.0678391959798995	0.0893573760986328
-0.0648241206030151	0.0862140655517578
-0.0618090452261307	0.0829935073852539
-0.0587939698492462	0.0796909332275391
-0.0557788944723618	0.0763120651245117
-0.0527638190954774	0.0728521347045898
-0.0497487437185929	0.0693149566650391
-0.0467336683417086	0.065699577331543
-0.0437185929648242	0.062006950378418
-0.0407035175879398	0.0582370758056641
-0.0376884422110554	0.0543899536132812
-0.0346733668341709	0.0504665374755859
-0.0316582914572865	0.0464677810668945
-0.0286432160804021	0.0423927307128906
-0.0256281407035176	0.038243293762207
-0.0226130653266332	0.0340185165405273
-0.0195979899497488	0.0297203063964844
-0.0165829145728643	0.0253486633300781
-0.01356783919598	0.0209026336669922
-0.0105527638190955	0.0163841247558594
-0.00753768844221103	0.0117921829223633
-0.00452261306532675	0.00712871551513672
-0.00150753768844225	0.00239372253417969
0.00150753768844214	-0.00241374969482422
0.00452261306532653	-0.00728988647460938
0.00753768844221103	-0.012237548828125
0.0105527638190954	-0.0172557830810547
0.0135678391959798	-0.022343635559082
0.0165829145728643	-0.0275001525878906
0.0195979899497487	-0.0327253341674805
0.0226130653266331	-0.0380191802978516
0.0256281407035175	-0.0433807373046875
0.028643216080402	-0.0488100051879883
0.0316582914572864	-0.0543060302734375
0.0346733668341708	-0.0598688125610352
0.0376884422110552	-0.0654973983764648
0.0407035175879397	-0.071192741394043
0.0437185929648242	-0.0769529342651367
0.0467336683417084	-0.0827770233154297
0.0497487437185929	-0.0886669158935547
0.0527638190954773	-0.0946207046508789
0.0557788944723617	-0.100637435913086
0.0587939698492461	-0.106717109680176
0.0618090452261305	-0.112859725952148
0.064824120603015	-0.119065284729004
0.0678391959798995	-0.125332832336426
0.0708542713567838	-0.131661415100098
0.0738693467336683	-0.138051986694336
0.0768844221105527	-0.144501686096191
0.0798994974874371	-0.151012420654297
0.0829145728643216	-0.157583236694336
0.085929648241206	-0.164212226867676
0.0889447236180904	-0.170900344848633
0.0919597989949749	-0.177648544311523
0.0949748743718591	-0.184452056884766
0.0979899497487436	-0.191315650939941
0.101005025125628	-0.198235511779785
0.104020100502512	-0.205212593078613
0.107035175879397	-0.212244987487793
0.110050251256281	-0.219334602355957
0.113065326633166	-0.226479530334473
0.11608040201005	-0.23367977142334
0.119095477386934	-0.240933418273926
0.122110552763819	-0.248242378234863
0.125125628140703	-0.25560474395752
0.128140703517588	-0.263020515441895
0.131155778894472	-0.270489692687988
0.134170854271357	-0.278011322021484
0.137185929648241	-0.285585403442383
0.140201005025126	-0.293210983276367
0.14321608040201	-0.300888061523438
0.146231155778894	-0.308616638183594
0.149246231155779	-0.316394805908203
0.152261306532663	-0.324223518371582
0.155276381909548	-0.332101821899414
0.158291457286432	-0.340030670166016
0.161306532663317	-0.348007202148438
0.164321608040201	-0.356033325195312
0.167336683417085	-0.364106178283691
0.17035175879397	-0.372227668762207
0.173366834170854	-0.380395889282227
0.176381909547739	-0.388611793518066
0.179396984924623	-0.396873474121094
0.182412060301507	-0.405181884765625
0.185427135678392	-0.413536071777344
0.188442211055276	-0.421935081481934
0.191457286432161	-0.430379867553711
0.194472361809045	-0.438869476318359
0.19748743718593	-0.447402000427246
0.200502512562814	-0.455979347229004
0.203517587939698	-0.464599609375
0.206532663316583	-0.473263740539551
0.209547738693467	-0.481969833374023
0.212562814070352	-0.490717887878418
0.215577889447236	-0.499507904052734
0.21859296482412	-0.508340835571289
0.221608040201005	-0.517213821411133
0.224623115577889	-0.526127815246582
0.227638190954774	-0.53508186340332
0.230653266331658	-0.544076919555664
0.233668341708543	-0.55311107635498
0.236683417085427	-0.562183380126953
0.239698492462311	-0.571296691894531
0.242713567839196	-0.580447196960449
0.24572864321608	-0.58963680267334
0.248743718592965	-0.59886360168457
0.251758793969849	-0.608127593994141
0.254773869346734	-0.617429733276367
0.257788944723618	-0.626768112182617
0.260804020100503	-0.636143684387207
0.263819095477387	-0.645554542541504
0.266834170854271	-0.655001640319824
0.269849246231156	-0.664484024047852
0.27286432160804	-0.67400074005127
0.275879396984925	-0.683552742004395
0.278894472361809	-0.69313907623291
0.281909547738693	-0.702759742736816
0.284924623115578	-0.71241283416748
0.287939698492462	-0.722101211547852
0.290954773869347	-0.73182201385498
0.293969849246231	-0.741574287414551
0.296984924623115	-0.751359939575195
0.3	-0.761177062988281


==> figures/estimator-robustness-comparison-19.tsv <==
-0.3	-0.493176460266113
-0.296984924623116	-0.488773345947266
-0.293969849246231	-0.484358787536621
-0.290954773869347	-0.479934692382812
-0.287939698492462	-0.475500106811523
-0.284924623115578	-0.471055030822754
-0.281909547738693	-0.466598510742188
-0.278894472361809	-0.462133407592773
-0.275879396984925	-0.457656860351562
-0.27286432160804	-0.453170776367188
-0.269849246231156	-0.448673248291016
-0.266834170854271	-0.444165229797363
-0.263819095477387	-0.43964672088623
-0.260804020100503	-0.435118675231934
-0.257788944723618	-0.430578231811523
-0.254773869346734	-0.426029205322266
-0.251758793969849	-0.421467781066895
-0.248743718592965	-0.416896820068359
-0.24572864321608	-0.412315368652344
-0.242713567839196	-0.407722473144531
-0.239698492462312	-0.403119087219238
-0.236683417085427	-0.398504257202148
-0.233668341708543	-0.393878936767578
-0.230653266331658	-0.389243125915527
-0.227638190954774	-0.38459587097168
-0.224623115577889	-0.379938125610352
-0.221608040201005	-0.375269889831543
-0.218592964824121	-0.370590209960938
-0.215577889447236	-0.365900039672852
-0.212562814070352	-0.361198425292969
-0.209547738693467	-0.356485366821289
-0.206532663316583	-0.351761817932129
-0.203517587939698	-0.347026824951172
-0.200502512562814	-0.342281341552734
-0.19748743718593	-0.337523460388184
-0.194472361809045	-0.332755088806152
-0.191457286432161	-0.327976226806641
-0.188442211055276	-0.323184967041016
-0.185427135678392	-0.318382263183594
-0.182412060301508	-0.313569068908691
-0.179396984924623	-0.308744430541992
-0.176381909547739	-0.303908348083496
-0.173366834170854	-0.299060821533203
-0.17035175879397	-0.294201850891113
-0.167336683417085	-0.289331436157227
-0.164321608040201	-0.284448623657227
-0.161306532663317	-0.279555320739746
-0.158291457286432	-0.274650573730469
-0.155276381909548	-0.269733428955078
-0.152261306532663	-0.264805793762207
-0.149246231155779	-0.259865760803223
-0.146231155778894	-0.254913330078125
-0.14321608040201	-0.24994945526123
-0.140201005025126	-0.244974136352539
-0.137185929648241	-0.239987373352051
-0.134170854271357	-0.234988212585449
-0.131155778894472	-0.229977607727051
-0.128140703517588	-0.224954605102539
-0.125125628140703	-0.219921112060547
-0.122110552763819	-0.214873313903809
-0.119095477386935	-0.209815979003906
-0.11608040201005	-0.204744338989258
-0.113065326633166	-0.199662208557129
-0.110050251256281	-0.19456672668457
-0.107035175879397	-0.189459800720215
-0.104020100502513	-0.184341430664062
-0.101005025125628	-0.17920970916748
-0.0979899497487438	-0.174065589904785
-0.0949748743718594	-0.168910026550293
-0.0919597989949749	-0.163742065429688
-0.0889447236180905	-0.158561706542969
-0.0859296482412061	-0.153368949890137
-0.0829145728643217	-0.148162841796875
-0.0798994974874372	-0.142945289611816
-0.0768844221105528	-0.137714385986328
-0.0738693467336684	-0.132472038269043
-0.070854271356784	-0.127216339111328
-0.0678391959798995	-0.1219482421875
-0.0648241206030151	-0.116667747497559
-0.0618090452261307	-0.111373901367188
-0.0587939698492462	-0.106067657470703
-0.0557788944723618	-0.100749015808105
-0.0527638190954774	-0.0954170227050781
-0.0497487437185929	-0.0900726318359375
-0.0467336683417086	-0.0847158432006836
-0.0437185929648242	-0.0793447494506836
-0.0407035175879398	-0.0739612579345703
-0.0376884422110554	-0.0685653686523438
-0.0346733668341709	-0.0631561279296875
-0.0316582914572865	-0.057734489440918
-0.0286432160804021	-0.0522985458374023
-0.0256281407035176	-0.046849250793457
-0.0226130653266332	-0.0413885116577148
-0.0195979899497488	-0.0359125137329102
-0.0165829145728643	-0.0304241180419922
-0.01356783919598	-0.0249223709106445
-0.0105527638190955	-0.0194082260131836
-0.00753768844221103	-0.0138797760009766
-0.00452261306532675	-0.00833797454833984
-0.00150753768844225	-0.00278282165527344
0.00150753768844214	0.00278568267822266
0.00452261306532653	0.00836849212646484
0.00753768844221103	0.0139636993408203
0.0105527638190954	0.0195741653442383
0.0135678391959798	0.0251970291137695
0.0165829145728643	0.0308341979980469
0.0195979899497487	0.0364856719970703
0.0226130653266331	0.0421504974365234
0.0256281407035175	0.0478277206420898
0.028643216080402	0.0535202026367188
0.0316582914572864	0.0592269897460938
0.0346733668341708	0.064946174621582
0.0376884422110552	0.0706806182861328
0.0407035175879397	0.0764293670654297
0.0437185929648242	0.0821914672851562
0.0467336683417084	0.0879678726196289
0.0497487437185929	0.0937595367431641
0.0527638190954773	0.0995635986328125
0.0557788944723617	0.105382919311523
0.0587939698492461	0.111217498779297
0.0618090452261305	0.1170654296875
0.064824120603015	0.122927665710449
0.0678391959798995	0.128805160522461
0.0708542713567838	0.134696960449219
0.0738693467336683	0.140602111816406
0.0768844221105527	0.146522521972656
0.0798994974874371	0.152459144592285
0.0829145728643216	0.158409118652344
0.085929648241206	0.164374351501465
0.0889447236180904	0.170352935791016
0.0919597989949749	0.176348686218262
0.0949748743718591	0.182357788085938
0.0979899497487436	0.188381195068359
0.101005025125628	0.194421768188477
0.104020100502512	0.20047664642334
0.107035175879397	0.206545829772949
0.110050251256281	0.212630271911621
0.113065326633166	0.218729972839355
0.11608040201005	0.224845886230469
0.119095477386934	0.230976104736328
0.122110552763819	0.237122535705566
0.125125628140703	0.243283271789551
0.128140703517588	0.24946117401123
0.131155778894472	0.255653381347656
0.134170854271357	0.261860847473145
0.137185929648241	0.268083572387695
0.140201005025126	0.274324417114258
0.14321608040201	0.28057861328125
0.146231155778894	0.286849975585938
0.149246231155779	0.293135643005371
0.152261306532663	0.2994384765625
0.155276381909548	0.305757522583008
0.158291457286432	0.312090873718262
0.161306532663317	0.318441390991211
0.164321608040201	0.324808120727539
0.167336683417085	0.331191062927246
0.17035175879397	0.337590217590332
0.173366834170854	0.34400463104248
0.176381909547739	0.350437164306641
0.179396984924623	0.356884002685547
0.182412060301507	0.363348960876465
0.185427135678392	0.369830131530762
0.188442211055276	0.376327514648438
0.191457286432161	0.382841110229492
0.194472361809045	0.389371871948242
0.19748743718593	0.395918846130371
0.200502512562814	0.402483940124512
0.203517587939698	0.409065246582031
0.206532663316583	0.41566276550293
0.209547738693467	0.422277450561523
0.212562814070352	0.428910255432129
0.215577889447236	0.43556022644043
0.21859296482412	0.442226409912109
0.221608040201005	0.448908805847168
0.224623115577889	0.455610275268555
0.227638190954774	0.46232795715332
0.230653266331658	0.469063758850098
0.233668341708543	0.47581672668457
0.236683417085427	0.482587814331055
0.239698492462311	0.489376068115234
0.242713567839196	0.496181488037109
0.24572864321608	0.503005027770996
0.248743718592965	0.509845733642578
0.251758793969849	0.516705513000488
0.254773869346734	0.523582458496094
0.257788944723618	0.530477523803711
0.260804020100503	0.53739070892334
0.263819095477387	0.544321060180664
0.266834170854271	0.551271438598633
0.269849246231156	0.558238983154297
0.27286432160804	0.565225601196289
0.275879396984925	0.572229385375977
0.278894472361809	0.579252243041992
0.281909547738693	0.586294174194336
0.284924623115578	0.593353271484375
0.287939698492462	0.600433349609375
0.290954773869347	0.607529640197754
0.293969849246231	0.614646911621094
0.296984924623115	0.621781349182129
0.3	0.628934860229492


==> figures/estimator-robustness-comparison-2.tsv <==
-0.3	-inf
-0.296984924623116	-inf
-0.293969849246231	-inf
-0.290954773869347	-inf
-0.287939698492462	-inf
-0.284924623115578	-inf
-0.281909547738693	-inf
-0.278894472361809	-inf
-0.275879396984925	-inf
-0.27286432160804	-inf
-0.269849246231156	-inf
-0.266834170854271	-inf
-0.263819095477387	-inf
-0.260804020100503	-inf
-0.257788944723618	-25.1795883178711
-0.254773869346734	-18.6489696502686
-0.251758793969849	-16.1463470458984
-0.248743718592965	-14.565954208374
-0.24572864321608	-13.4075756072998
-0.242713567839196	-12.4922409057617
-0.239698492462312	-11.735164642334
-0.236683417085427	-11.0894031524658
-0.233668341708543	-10.5262203216553
-0.230653266331658	-10.0267581939697
-0.227638190954774	-9.57793807983398
-0.224623115577889	-9.17035484313965
-0.221608040201005	-8.79699516296387
-0.218592964824121	-8.4525032043457
-0.215577889447236	-8.1326732635498
-0.212562814070352	-7.83416938781738
-0.209547738693467	-7.55428504943848
-0.206532663316583	-7.29080200195312
-0.203517587939698	-7.0418758392334
-0.200502512562814	-6.80594635009766
-0.19748743718593	-6.58170509338379
-0.194472361809045	-6.3680248260498
-0.191457286432161	-6.16393661499023
-0.188442211055276	-5.96859550476074
-0.185427135678392	-5.78126430511475
-0.182412060301508	-5.60129737854004
-0.179396984924623	-5.42812347412109
-0.176381909547739	-5.2612361907959
-0.173366834170854	-5.10017871856689
-0.17035175879397	-4.94454765319824
-0.167336683417085	-4.79397773742676
-0.164321608040201	-4.64813804626465
-0.161306532663317	-4.50673675537109
-0.158291457286432	-4.36949634552002
-0.155276381909548	-4.23617172241211
-0.152261306532663	-4.10653686523438
-0.149246231155779	-3.98038673400879
-0.146231155778894	-3.8575325012207
-0.14321608040201	-3.73779773712158
-0.140201005025126	-3.62102031707764
-0.137185929648241	-3.50705146789551
-0.134170854271357	-3.3957576751709
-0.131155778894472	-3.28700256347656
-0.128140703517588	-3.18067455291748
-0.125125628140703	-3.07665824890137
-0.122110552763819	-2.97485256195068
-0.119095477386935	-2.87516021728516
-0.11608040201005	-2.77748870849609
-0.113065326633166	-2.68175506591797
-0.110050251256281	-2.58787727355957
-0.107035175879397	-2.49578380584717
-0.104020100502513	-2.40540409088135
-0.101005025125628	-2.31666946411133
-0.0979899497487438	-2.22951698303223
-0.0949748743718594	-2.14388942718506
-0.0919597989949749	-2.05973148345947
-0.0889447236180905	-1.97698783874512
-0.0859296482412061	-1.89560985565186
-0.0829145728643217	-1.81554985046387
-0.0798994974874372	-1.73676300048828
-0.0768844221105528	-1.65920639038086
-0.0738693467336684	-1.58283996582031
-0.070854271356784	-1.50762557983398
-0.0678391959798995	-1.43352317810059
-0.0648241206030151	-1.36049842834473
-0.0618090452261307	-1.28851985931396
-0.0587939698492462	-1.21755599975586
-0.0557788944723618	-1.14757442474365
-0.0527638190954774	-1.07854652404785
-0.0497487437185929	-1.01044464111328
-0.0467336683417086	-0.943240165710449
-0.0437185929648242	-0.876911163330078
-0.0407035175879398	-0.811432838439941
-0.0376884422110554	-0.746776580810547
-0.0346733668341709	-0.682925224304199
-0.0316582914572865	-0.619853973388672
-0.0286432160804021	-0.55754280090332
-0.0256281407035176	-0.495972633361816
-0.0226130653266332	-0.435124397277832
-0.0195979899497488	-0.374979019165039
-0.0165829145728643	-0.315518379211426
-0.01356783919598	-0.256728172302246
-0.0105527638190955	-0.198587417602539
-0.00753768844221103	-0.141081809997559
-0.00452261306532675	-0.0841960906982422
-0.00150753768844225	-0.0279159545898438
0.00150753768844214	0.0277719497680664
0.00452261306532653	0.0828828811645508
0.00753768844221103	0.137429237365723
0.0105527638190954	0.191425323486328
0.0135678391959798	0.244880676269531
0.0165829145728643	0.297810554504395
0.0195979899497487	0.350225448608398
0.0226130653266331	0.402134895324707
0.0256281407035175	0.453553199768066
0.028643216080402	0.504487991333008
0.0316582914572864	0.554951667785645
0.0346733668341708	0.604951858520508
0.0376884422110552	0.654499053955078
0.0407035175879397	0.70360279083252
0.0437185929648242	0.75227165222168
0.0467336683417084	0.800515174865723
0.0497487437185929	0.848341941833496
0.0527638190954773	0.895758628845215
0.0557788944723617	0.942775726318359
0.0587939698492461	0.989398956298828
0.0618090452261305	1.03563690185547
0.064824120603015	1.0814962387085
0.0678391959798995	1.12698459625244
0.0708542713567838	1.1721076965332
0.0738693467336683	1.21687507629395
0.0768844221105527	1.26129055023193
0.0798994974874371	1.3053617477417
0.0829145728643216	1.34909534454346
0.085929648241206	1.39249706268311
0.0889447236180904	1.43557167053223
0.0919597989949749	1.47832679748535
0.0949748743718591	1.52076625823975
0.0979899497487436	1.56289577484131
0.101005025125628	1.60472106933594
0.104020100502512	1.64624977111816
0.107035175879397	1.6874828338623
0.110050251256281	1.72842884063721
0.113065326633166	1.7690896987915
0.11608040201005	1.80947113037109
0.119095477386934	1.84957790374756
0.122110552763819	1.8894157409668
0.125125628140703	1.92898559570312
0.128140703517588	1.96829414367676
0.131155778894472	2.00734615325928
0.134170854271357	2.04614448547363
0.137185929648241	2.08469438552856
0.140201005025126	2.12299871444702
0.14321608040201	2.16106033325195
0.146231155778894	2.19888591766357
0.149246231155779	2.2364764213562
0.152261306532663	2.27383613586426
0.155276381909548	2.31096744537354
0.158291457286432	2.34787654876709
0.161306532663317	2.3845648765564
0.164321608040201	2.42103624343872
0.167336683417085	2.45729398727417
0.17035175879397	2.49333953857422
0.173366834170854	2.52917861938477
0.176381909547739	2.5648136138916
0.179396984924623	2.60024547576904
0.182412060301507	2.63547706604004
0.185427135678392	2.67051410675049
0.188442211055276	2.70535850524902
0.191457286432161	2.74001169204712
0.194472361809045	2.77447652816772
0.19748743718593	2.80875635147095
0.200502512562814	2.84285306930542
0.203517587939698	2.87677049636841
0.206532663316583	2.91050863265991
0.209547738693467	2.94407081604004
0.212562814070352	2.97746086120605
0.215577889447236	3.01068019866943
0.21859296482412	3.04373168945312
0.221608040201005	3.07661533355713
0.224623115577889	3.10933589935303
0.227638190954774	3.14189434051514
0.230653266331658	3.17429304122925
0.233668341708543	3.20653343200684
0.236683417085427	3.23861837387085
0.239698492462311	3.27054882049561
0.242713567839196	3.30232810974121
0.24572864321608	3.33395767211914
0.248743718592965	3.36543941497803
0.251758793969849	3.39677429199219
0.254773869346734	3.42796564102173
0.257788944723618	3.45901489257812
0.260804020100503	3.48992252349854
0.263819095477387	3.52069091796875
0.266834170854271	3.55132150650024
0.269849246231156	3.58181715011597
0.27286432160804	3.61217975616455
0.275879396984925	3.64240884780884
0.278894472361809	3.67250728607178
0.281909547738693	3.70247745513916
0.284924623115578	3.73231935501099
0.287939698492462	3.76203489303589
0.290954773869347	3.79162549972534
0.293969849246231	3.82109212875366
0.296984924623115	3.85043859481812
0.3	3.87966442108154


==> figures/estimator-robustness-comparison-20.tsv <==
0	0


==> figures/estimator-robustness-comparison-3.tsv <==
-0.3	0.597933769226074
-0.296984924623116	0.633146286010742
-0.293969849246231	0.667221069335938
-0.290954773869347	0.700183868408203
-0.287939698492462	0.732053756713867
-0.284924623115578	0.76285457611084
-0.281909547738693	0.792604446411133
-0.278894472361809	0.821323394775391
-0.275879396984925	0.849029541015625
-0.27286432160804	0.875740051269531
-0.269849246231156	0.901472091674805
-0.266834170854271	0.926240921020508
-0.263819095477387	0.95006275177002
-0.260804020100503	0.972951889038086
-0.257788944723618	0.99492073059082
-0.254773869346734	1.0159854888916
-0.251758793969849	1.03615570068359
-0.248743718592965	1.05544471740723
-0.24572864321608	1.07386493682861
-0.242713567839196	1.09142684936523
-0.239698492462312	1.10813999176025
-0.236683417085427	1.12401485443115
-0.233668341708543	1.13906192779541
-0.230653266331658	1.15328884124756
-0.227638190954774	1.16670608520508
-0.224623115577889	1.1793212890625
-0.221608040201005	1.19114017486572
-0.218592964824121	1.20217227935791
-0.215577889447236	1.21242523193359
-0.212562814070352	1.22190380096436
-0.209547738693467	1.23061561584473
-0.206532663316583	1.23856544494629
-0.203517587939698	1.24576091766357
-0.200502512562814	1.25220394134521
-0.19748743718593	1.25790309906006
-0.194472361809045	1.26286125183105
-0.191457286432161	1.26708221435547
-0.188442211055276	1.27057075500488
-0.185427135678392	1.27333068847656
-0.182412060301508	1.27536582946777
-0.179396984924623	1.27667808532715
-0.176381909547739	1.27726936340332
-0.173366834170854	1.27714538574219
-0.17035175879397	1.27630615234375
-0.167336683417085	1.27475357055664
-0.164321608040201	1.27249145507812
-0.161306532663317	1.26951789855957
-0.158291457286432	1.26583671569824
-0.155276381909548	1.26144790649414
-0.152261306532663	1.25635147094727
-0.149246231155779	1.25054836273193
-0.146231155778894	1.24403858184814
-0.14321608040201	1.2368221282959
-0.140201005025126	1.2288990020752
-0.137185929648241	1.22026634216309
-0.134170854271357	1.2109260559082
-0.131155778894472	1.20087432861328
-0.128140703517588	1.190110206604
-0.125125628140703	1.17863464355469
-0.122110552763819	1.16644096374512
-0.119095477386935	1.15352916717529
-0.11608040201005	1.13989639282227
-0.113065326633166	1.12553977966309
-0.110050251256281	1.11045455932617
-0.107035175879397	1.09463882446289
-0.104020100502513	1.07808971405029
-0.101005025125628	1.06079959869385
-0.0979899497487438	1.04276561737061
-0.0949748743718594	1.02398300170898
-0.0919597989949749	1.00444602966309
-0.0889447236180905	0.984149932861328
-0.0859296482412061	0.963088035583496
-0.0829145728643217	0.941253662109375
-0.0798994974874372	0.918641090393066
-0.0768844221105528	0.895242691040039
-0.0738693467336684	0.871049880981445
-0.070854271356784	0.846056938171387
-0.0678391959798995	0.820253372192383
-0.0648241206030151	0.793630599975586
-0.0618090452261307	0.766180992126465
-0.0587939698492462	0.737893104553223
-0.0557788944723618	0.708757400512695
-0.0527638190954774	0.678762435913086
-0.0497487437185929	0.647897720336914
-0.0467336683417086	0.61614990234375
-0.0437185929648242	0.583507537841797
-0.0407035175879398	0.549958229064941
-0.0376884422110554	0.515486717224121
-0.0346733668341709	0.48007869720459
-0.0316582914572865	0.443719863891602
-0.0286432160804021	0.406393051147461
-0.0256281407035176	0.368082046508789
-0.0226130653266332	0.328770637512207
-0.0195979899497488	0.28843879699707
-0.0165829145728643	0.247067451477051
-0.01356783919598	0.20463752746582
-0.0105527638190955	0.161127090454102
-0.00753768844221103	0.116513252258301
-0.00452261306532675	0.0707740783691406
-0.00150753768844225	0.0238838195800781
0.00150753768844214	-0.0241832733154297
0.00452261306532653	-0.0734519958496094
0.00753768844221103	-0.123953819274902
0.0105527638190954	-0.175718307495117
0.0135678391959798	-0.228775978088379
0.0165829145728643	-0.283159255981445
0.0195979899497487	-0.338905334472656
0.0226130653266331	-0.396049499511719
0.0256281407035175	-0.454629898071289
0.028643216080402	-0.514688491821289
0.0316582914572864	-0.576269149780273
0.0346733668341708	-0.639418601989746
0.0376884422110552	-0.704182624816895
0.0407035175879397	-0.770614624023438
0.0437185929648242	-0.838766098022461
0.0467336683417084	-0.908698081970215
0.0497487437185929	-0.98046875
0.0527638190954773	-1.05414390563965
0.0557788944723617	-1.12979507446289
0.0587939698492461	-1.20749378204346
0.0618090452261305	-1.28731727600098
0.064824120603015	-1.36935138702393
0.0678391959798995	-1.45368480682373
0.0708542713567838	-1.54041385650635
0.0738693467336683	-1.62963962554932
0.0768844221105527	-1.72147274017334
0.0798994974874371	-1.81603336334229
0.0829145728643216	-1.9134464263916
0.085929648241206	-2.01385307312012
0.0889447236180904	-2.11739635467529
0.0919597989949749	-2.2242431640625
0.0949748743718591	-2.33456420898438
0.0979899497487436	-2.4485502243042
0.101005025125628	-2.56640911102295
0.104020100502512	-2.6883659362793
0.107035175879397	-2.81466865539551
0.110050251256281	-2.94559001922607
0.113065326633166	-3.08142757415771
0.11608040201005	-3.22251510620117
0.119095477386934	-3.36921882629395
0.122110552763819	-3.52194786071777
0.125125628140703	-3.6811580657959
0.128140703517588	-3.84736156463623
0.131155778894472	-4.02113723754883
0.134170854271357	-4.20313835144043
0.137185929648241	-4.39410972595215
0.140201005025126	-4.59490394592285
0.14321608040201	-4.8065071105957
0.146231155778894	-5.03005886077881
0.149246231155779	-5.26689338684082
0.152261306532663	-5.51858997344971
0.155276381909548	-5.78702831268311
0.158291457286432	-6.0744686126709
0.161306532663317	-6.38367462158203
0.164321608040201	-6.71805572509766
0.167336683417085	-7.08191108703613
0.17035175879397	-7.48074340820312
0.173366834170854	-7.92176246643066
0.176381909547739	-8.41468620300293
0.179396984924623	-8.97303009033203
0.182412060301507	-9.61644172668457
0.185427135678392	-10.3749847412109
0.188442211055276	-11.2982387542725
0.191457286432161	-12.4768753051758
0.194472361809045	-14.1061954498291
0.19748743718593	-16.7558364868164
0.200502512562814	-24.8043785095215
0.203517587939698	-inf
0.206532663316583	-inf
0.209547738693467	-inf
0.212562814070352	-inf
0.215577889447236	-inf
0.21859296482412	-inf
0.221608040201005	-inf
0.224623115577889	-inf
0.227638190954774	-inf
0.230653266331658	-inf
0.233668341708543	-inf
0.236683417085427	-inf
0.239698492462311	-inf
0.242713567839196	-inf
0.24572864321608	-inf
0.248743718592965	-inf
0.251758793969849	-inf
0.254773869346734	-inf
0.257788944723618	-inf
0.260804020100503	-inf
0.263819095477387	-inf
0.266834170854271	-inf
0.269849246231156	-inf
0.27286432160804	-inf
0.275879396984925	-inf
0.278894472361809	-inf
0.281909547738693	-inf
0.284924623115578	-inf
0.287939698492462	-inf
0.290954773869347	-inf
0.293969849246231	-inf
0.296984924623115	-inf
0.3	-inf


==> figures/estimator-robustness-comparison-4.tsv <==
-0.3	3.87739372253418
-0.296984924623116	3.83449792861938
-0.293969849246231	3.7913966178894
-0.290954773869347	3.74808597564697
-0.287939698492462	3.70456504821777
-0.284924623115578	3.66083097457886
-0.281909547738693	3.61688137054443
-0.278894472361809	3.57271480560303
-0.275879396984925	3.52832984924316
-0.27286432160804	3.48372364044189
-0.269849246231156	3.43889331817627
-0.266834170854271	3.39383983612061
-0.263819095477387	3.34855794906616
-0.260804020100503	3.30304718017578
-0.257788944723618	3.25730562210083
-0.254773869346734	3.21133136749268
-0.251758793969849	3.16512632369995
-0.248743718592965	3.11868572235107
-0.24572864321608	3.0720067024231
-0.242713567839196	3.0250883102417
-0.239698492462312	2.9779314994812
-0.236683417085427	2.9305362701416
-0.233668341708543	2.88289642333984
-0.230653266331658	2.83501529693604
-0.227638190954774	2.78688955307007
-0.224623115577889	2.73852157592773
-0.221608040201005	2.68991041183472
-0.218592964824121	2.64104843139648
-0.215577889447236	2.59194898605347
-0.212562814070352	2.54260349273682
-0.209547738693467	2.4930100440979
-0.206532663316583	2.44317770004272
-0.203517587939698	2.39310359954834
-0.200502512562814	2.34279155731201
-0.19748743718593	2.29223203659058
-0.194472361809045	2.24144506454468
-0.191457286432161	2.19042301177979
-0.188442211055276	2.13917255401611
-0.185427135678392	2.08768606185913
-0.182412060301508	2.0359845161438
-0.179396984924623	1.98406505584717
-0.176381909547739	1.93193244934082
-0.173366834170854	1.87958812713623
-0.17035175879397	1.82705211639404
-0.167336683417085	1.77432060241699
-0.164321608040201	1.72141265869141
-0.161306532663317	1.66831684112549
-0.158291457286432	1.61507225036621
-0.155276381909548	1.56167221069336
-0.152261306532663	1.50813102722168
-0.149246231155779	1.45446968078613
-0.146231155778894	1.40070819854736
-0.14321608040201	1.34685325622559
-0.140201005025126	1.29291820526123
-0.137185929648241	1.23894786834717
-0.134170854271357	1.18494606018066
-0.131155778894472	1.13094711303711
-0.128140703517588	1.07696628570557
-0.125125628140703	1.02305221557617
-0.122110552763819	0.969230651855469
-0.119095477386935	0.915538787841797
-0.11608040201005	0.861996650695801
-0.113065326633166	0.808685302734375
-0.110050251256281	0.755623817443848
-0.107035175879397	0.70285701751709
-0.104020100502513	0.650464057922363
-0.101005025125628	0.598505973815918
-0.0979899497487438	0.547021865844727
-0.0949748743718594	0.496097564697266
-0.0919597989949749	0.445813179016113
-0.0889447236180905	0.396248817443848
-0.0859296482412061	0.347506523132324
-0.0829145728643217	0.299640655517578
-0.0798994974874372	0.252816200256348
-0.0768844221105528	0.207101821899414
-0.0738693467336684	0.162650108337402
-0.070854271356784	0.119550704956055
-0.0678391959798995	0.0780057907104492
-0.0648241206030151	0.0381259918212891
-0.0618090452261307	8.10623168945312e-05
-0.0587939698492462	-0.0359745025634766
-0.0557788944723618	-0.0698165893554688
-0.0527638190954774	-0.10124397277832
-0.0497487437185929	-0.130111694335938
-0.0467336683417086	-0.156111717224121
-0.0437185929648242	-0.179075241088867
-0.0407035175879398	-0.198709487915039
-0.0376884422110554	-0.214803695678711
-0.0346733668341709	-0.227043151855469
-0.0316582914572865	-0.235186576843262
-0.0286432160804021	-0.238910675048828
-0.0256281407035176	-0.237975120544434
-0.0226130653266332	-0.232046127319336
-0.0195979899497488	-0.220823287963867
-0.0165829145728643	-0.204043388366699
-0.01356783919598	-0.181408882141113
-0.0105527638190955	-0.152624130249023
-0.00753768844221103	-0.117417335510254
-0.00452261306532675	-0.0756340026855469
-0.00150753768844225	-0.0269746780395508
0.00150753768844214	0.0287256240844727
0.00452261306532653	0.091609001159668
0.00753768844221103	0.161726951599121
0.0105527638190954	0.239177703857422
0.0135678391959798	0.323956489562988
0.0165829145728643	0.415987014770508
0.0195979899497487	0.515119552612305
0.0226130653266331	0.621240615844727
0.0256281407035175	0.734099388122559
0.028643216080402	0.853389739990234
0.0316582914572864	0.978734970092773
0.0346733668341708	1.10983276367188
0.0376884422110552	1.24623870849609
0.0407035175879397	1.38747119903564
0.0437185929648242	1.53306674957275
0.0467336683417084	1.68258094787598
0.0497487437185929	1.83550930023193
0.0527638190954773	1.99135971069336
0.0557788944723617	2.14969253540039
0.0587939698492461	2.31006622314453
0.0618090452261305	2.47204542160034
0.064824120603015	2.63520669937134
0.0678391959798995	2.79925060272217
0.0708542713567838	2.96382474899292
0.0738693467336683	3.1286244392395
0.0768844221105527	3.29335880279541
0.0798994974874371	3.45784473419189
0.0829145728643216	3.62185382843018
0.085929648241206	3.7852201461792
0.0889447236180904	3.9477686882019
0.0919597989949749	4.10941600799561
0.0949748743718591	4.27004289627075
0.0979899497487436	4.42956066131592
0.101005025125628	4.58790493011475
0.104020100502512	4.74505472183228
0.107035175879397	4.90094661712646
0.110050251256281	5.0555567741394
0.113065326633166	5.20889854431152
0.11608040201005	5.36096668243408
0.119095477386934	5.51176023483276
0.122110552763819	5.6612753868103
0.125125628140703	5.80957317352295
0.128140703517588	5.95663785934448
0.131155778894472	6.10251998901367
0.134170854271357	6.24724054336548
0.137185929648241	6.39084959030151
0.140201005025126	6.53336954116821
0.14321608040201	6.67483854293823
0.146231155778894	6.81531524658203
0.149246231155779	6.95482921600342
0.152261306532663	7.09342670440674
0.155276381909548	7.23114013671875
0.158291457286432	7.36803388595581
0.161306532663317	7.5041446685791
0.164321608040201	7.63951301574707
0.167336683417085	7.77419471740723
0.17035175879397	7.90823459625244
0.173366834170854	8.04167175292969
0.176381909547739	8.17455768585205
0.179396984924623	8.30694007873535
0.182412060301507	8.43886375427246
0.185427135678392	8.5703649520874
0.188442211055276	8.70151042938232
0.191457286432161	8.83233833312988
0.194472361809045	8.96289443969727
0.19748743718593	9.09322547912598
0.200502512562814	9.22338199615479
0.203517587939698	9.35340881347656
0.206532663316583	9.4833517074585
0.209547738693467	9.61326694488525
0.212562814070352	9.74320125579834
0.215577889447236	9.87319850921631
0.21859296482412	10.0033168792725
0.221608040201005	10.133602142334
0.224623115577889	10.2641086578369
0.227638190954774	10.39488697052
0.230653266331658	10.5259876251221
0.233668341708543	10.6574773788452
0.236683417085427	10.7894020080566
0.239698492462311	10.9218254089355
0.242713567839196	11.054801940918
0.24572864321608	11.1883955001831
0.248743718592965	11.3226718902588
0.251758793969849	11.4576854705811
0.254773869346734	11.5935192108154
0.257788944723618	11.7302322387695
0.260804020100503	11.8679037094116
0.263819095477387	12.0066089630127
0.266834170854271	12.1464214324951
0.269849246231156	12.2874326705933
0.27286432160804	12.429726600647
0.275879396984925	12.5733890533447
0.278894472361809	12.71852684021
0.281909547738693	12.8652334213257
0.284924623115578	13.0136232376099
0.287939698492462	13.1638069152832
0.290954773869347	13.3159065246582
0.293969849246231	13.4700508117676
0.296984924623115	13.6263780593872
0.3	13.7850379943848


==> figures/estimator-robustness-comparison-5.tsv <==
0	0


==> figures/estimator-robustness-comparison-6.tsv <==
-1.5707963267949	-4.20375061035156
-1.56292266099643	-4.23663520812988
-1.55504899519796	-4.26921081542969
-1.54717532939948	-4.30147266387939
-1.53930166360101	-4.3333740234375
-1.53142799780254	-4.36488914489746
-1.52355433200407	-4.39599132537842
-1.5156806662056	-4.42664527893066
-1.50780700040713	-4.45682334899902
-1.49993333460866	-4.48648548126221
-1.49205966881019	-4.51560592651367
-1.48418600301172	-4.54413604736328
-1.47631233721325	-4.57205390930176
-1.46843867141478	-4.5993185043335
-1.46056500561631	-4.62588882446289
-1.45269133981784	-4.65173244476318
-1.44481767401937	-4.67681121826172
-1.4369440082209	-4.70108795166016
-1.42907034242242	-4.72451686859131
-1.42119667662395	-4.74707508087158
-1.41332301082548	-4.76870346069336
-1.40544934502701	-4.78938102722168
-1.39757567922854	-4.80906295776367
-1.38970201343007	-4.82771968841553
-1.3818283476316	-4.84530353546143
-1.37395468183313	-4.86178588867188
-1.36608101603466	-4.87713432312012
-1.35820735023619	-4.89131736755371
-1.35033368443772	-4.90429401397705
-1.34246001863925	-4.91603946685791
-1.33458635284078	-4.92652416229248
-1.32671268704231	-4.93573188781738
-1.31883902124384	-4.94362354278564
-1.31096535544536	-4.9501781463623
-1.30309168964689	-4.9553861618042
-1.29521802384842	-4.9592227935791
-1.28734435804995	-4.9616756439209
-1.27947069225148	-4.96273231506348
-1.27159702645301	-4.96238803863525
-1.26372336065454	-4.96062755584717
-1.25584969485607	-4.95744895935059
-1.2479760290576	-4.95284843444824
-1.24010236325913	-4.94684028625488
-1.23222869746066	-4.93942070007324
-1.22435503166219	-4.93059349060059
-1.21648136586372	-4.92037773132324
-1.20860770006525	-4.90878295898438
-1.20073403426678	-4.89582252502441
-1.1928603684683	-4.88151741027832
-1.18498670266983	-4.86589622497559
-1.17711303687136	-4.84896278381348
-1.16923937107289	-4.83076477050781
-1.16136570527442	-4.81131172180176
-1.15349203947595	-4.79064083099365
-1.14561837367748	-4.7687816619873
-1.13774470787901	-4.74577045440674
-1.12987104208054	-4.72163200378418
-1.12199737628207	-4.69640922546387
-1.1141237104836	-4.67013454437256
-1.10625004468513	-4.64284801483154
-1.09837637888666	-4.61458015441895
-1.09050271308819	-4.58537864685059
-1.08262904728972	-4.55527210235596
-1.07475538149124	-4.52430629730225
-1.06688171569277	-4.49251747131348
-1.0590080498943	-4.45994472503662
-1.05113438409583	-4.42662811279297
-1.04326071829736	-4.39260005950928
-1.03538705249889	-4.35790252685547
-1.02751338670042	-4.32257556915283
-1.01963972090195	-4.28664779663086
-1.01176605510348	-4.25016403198242
-1.00389238930501	-4.21315383911133
-0.996018723506538	-4.17565441131592
-0.988145057708068	-4.13769912719727
-0.980271391909597	-4.09931945800781
-0.972397726111127	-4.06054973602295
-0.964524060312656	-4.02141952514648
-0.956650394514185	-3.98195838928223
-0.948776728715714	-3.94219398498535
-0.940903062917244	-3.9021577835083
-0.933029397118773	-3.86187553405762
-0.925155731320302	-3.82137298583984
-0.917282065521832	-3.78067588806152
-0.909408399723361	-3.73980617523193
-0.90153473392489	-3.69878959655762
-0.89366106812642	-3.6576452255249
-0.885787402327949	-3.61639881134033
-0.877913736529479	-3.57506656646729
-0.870040070731008	-3.53366851806641
-0.862166404932537	-3.49222183227539
-0.854292739134067	-3.4507474899292
-0.846419073335596	-3.40926265716553
-0.838545407537125	-3.36777782440186
-0.830671741738655	-3.32631301879883
-0.822798075940184	-3.28487968444824
-0.814924410141713	-3.24349498748779
-0.807050744343243	-3.20216655731201
-0.799177078544772	-3.16091060638428
-0.791303412746301	-3.11973762512207
-0.783429746947831	-3.07865715026855
-0.77555608114936	-3.03768253326416
-0.767682415350889	-2.9968204498291
-0.759808749552419	-2.95608139038086
-0.751935083753948	-2.91547298431396
-0.744061417955477	-2.87500381469727
-0.736187752157007	-2.83468246459961
-0.728314086358536	-2.79451560974121
-0.720440420560065	-2.75450706481934
-0.712566754761595	-2.71466732025146
-0.704693088963124	-2.67500114440918
-0.696819423164653	-2.63551235198975
-0.688945757366183	-2.59620666503906
-0.681072091567712	-2.55708789825439
-0.673198425769241	-2.51816177368164
-0.665324759970771	-2.4794340133667
-0.6574510941723	-2.44090557098389
-0.649577428373829	-2.40258026123047
-0.641703762575359	-2.36446285247803
-0.633830096776888	-2.32655334472656
-0.625956430978417	-2.28885650634766
-0.618082765179947	-2.25137710571289
-0.610209099381476	-2.21411228179932
-0.602335433583005	-2.17706871032715
-0.594461767784535	-2.14024448394775
-0.586588101986064	-2.10364437103271
-0.578714436187593	-2.0672664642334
-0.570840770389123	-2.0311164855957
-0.562967104590652	-1.99519348144531
-0.555093438792182	-1.95949935913086
-0.547219772993711	-1.92403030395508
-0.53934610719524	-1.8887939453125
-0.53147244139677	-1.85378837585449
-0.523598775598299	-1.81900978088379
-0.515725109799828	-1.78446388244629
-0.507851444001358	-1.75015258789062
-0.499977778202887	-1.71606922149658
-0.492104112404416	-1.68221664428711
-0.484230446605945	-1.64859867095947
-0.476356780807475	-1.61521148681641
-0.468483115009004	-1.58205795288086
-0.460609449210534	-1.5491304397583
-0.452735783412063	-1.51643848419189
-0.444862117613592	-1.48397636413574
-0.436988451815122	-1.45174503326416
-0.429114786016651	-1.41974353790283
-0.42124112021818	-1.38796997070312
-0.413367454419709	-1.35642910003662
-0.405493788621239	-1.32511329650879
-0.397620122822768	-1.29402637481689
-0.389746457024298	-1.26316547393799
-0.381872791225827	-1.2325325012207
-0.373999125427356	-1.20212459564209
-0.366125459628886	-1.17194271087646
-0.358251793830415	-1.1419849395752
-0.350378128031944	-1.11224937438965
-0.342504462233474	-1.08273601531982
-0.334630796435003	-1.05344390869141
-0.326757130636532	-1.02437496185303
-0.318883464838062	-0.995523452758789
-0.311009799039591	-0.966894149780273
-0.30313613324112	-0.938480377197266
-0.29526246744265	-0.910283088684082
-0.287388801644179	-0.882302284240723
-0.279515135845708	-0.854538917541504
-0.271641470047238	-0.826987266540527
-0.263767804248767	-0.799650192260742
-0.255894138450296	-0.772523880004883
-0.248020472651826	-0.745609283447266
-0.240146806853355	-0.718904495239258
-0.232273141054884	-0.692410469055176
-0.224399475256414	-0.66612434387207
-0.216525809457943	-0.640043258666992
-0.208652143659473	-0.614170074462891
-0.200778477861002	-0.5885009765625
-0.192904812062531	-0.56303596496582
-0.185031146264061	-0.537772178649902
-0.17715748046559	-0.512714385986328
-0.169283814667119	-0.48785400390625
-0.161410148868648	-0.463194847106934
-0.153536483070178	-0.438733100891113
-0.145662817271707	-0.414471626281738
-0.137789151473237	-0.39040470123291
-0.129915485674766	-0.366534233093262
-0.122041819876295	-0.342857360839844
-0.114168154077825	-0.319375038146973
-0.106294488279354	-0.296085357666016
-0.0984208224808831	-0.272987365722656
-0.0905471566824125	-0.250077247619629
-0.0826734908839419	-0.227357864379883
-0.0747998250854711	-0.204829216003418
-0.0669261592870005	-0.182486534118652
-0.0590524934885299	-0.160330772399902
-0.0511788276900593	-0.138359069824219
-0.0433051618915887	-0.116572380065918
-0.0354314960931181	-0.0949687957763672
-0.0275578302946473	-0.0735492706298828
-0.0196841644961767	-0.0523099899291992
-0.0118104986977059	-0.0312519073486328
-0.0039368328992353	-0.0103740692138672
0.0039368328992353	0.0103273391723633
0.0118104986977061	0.0308504104614258
0.0196841644961767	0.0511970520019531
0.0275578302946473	0.0713672637939453
0.0354314960931179	0.0913639068603516
0.0433051618915885	0.111185073852539
0.0511788276900591	0.130834579467773
0.0590524934885299	0.150310516357422
0.0669261592870007	0.16961669921875
0.0747998250854713	0.188754081726074
0.0826734908839419	0.207721710205078
0.0905471566824128	0.226520538330078
0.0984208224808834	0.245151519775391
0.106294488279354	0.263616561889648
0.114168154077825	0.281916618347168
0.122041819876295	0.300050735473633
0.129915485674766	0.318022727966309
0.137789151473236	0.335832595825195
0.145662817271707	0.353477478027344
0.153536483070178	0.370963096618652
0.161410148868649	0.388287544250488
0.169283814667119	0.405452728271484
0.17715748046559	0.422459602355957
0.185031146264061	0.439310073852539
0.192904812062531	0.456002235412598
0.200778477861002	0.472537994384766
0.208652143659472	0.488919258117676
0.216525809457943	0.505146026611328
0.224399475256414	0.521219253540039
0.232273141054884	0.537138938903809
0.240146806853355	0.552908897399902
0.248020472651826	0.568525314331055
0.255894138450296	0.583991050720215
0.263767804248767	0.599308967590332
0.271641470047238	0.614477157592773
0.279515135845708	0.629498481750488
0.287388801644179	0.64437198638916
0.29526246744265	0.659099578857422
0.30313613324112	0.673679351806641
0.311009799039591	0.688117027282715
0.318883464838062	0.702408790588379
0.326757130636532	0.716557502746582
0.334630796435003	0.730564117431641
0.342504462233474	0.744427680969238
0.350378128031944	0.758152961730957
0.358251793830415	0.771736145019531
0.366125459628886	0.785177230834961
0.373999125427356	0.798481941223145
0.381872791225827	0.811649322509766
0.389746457024297	0.824678421020508
0.397620122822768	0.837570190429688
0.405493788621239	0.850326538085938
0.41336745441971	0.862946510314941
0.42124112021818	0.875433921813965
0.429114786016651	0.887785911560059
0.436988451815122	0.900005340576172
0.444862117613592	0.912091255187988
0.452735783412063	0.924047470092773
0.460609449210533	0.935870170593262
0.468483115009004	0.947563171386719
0.476356780807475	0.959127426147461
0.484230446605945	0.970561981201172
0.492104112404416	0.981866836547852
0.499977778202887	0.993045806884766
0.507851444001358	1.00409698486328
0.515725109799828	1.01502227783203
0.523598775598299	1.02581977844238
0.531472441396769	1.03649425506592
0.53934610719524	1.04704475402832
0.547219772993711	1.05747032165527
0.555093438792182	1.06777286529541
0.562967104590652	1.07795143127441
0.570840770389123	1.08801078796387
0.578714436187594	1.09794807434082
0.586588101986064	1.10776329040527
0.594461767784535	1.11746215820312
0.602335433583006	1.12703800201416
0.610209099381476	1.13649559020996
0.618082765179947	1.14583683013916
0.625956430978417	1.15506076812744
0.633830096776888	1.16416549682617
0.641703762575359	1.17315483093262
0.649577428373829	1.18203067779541
0.6574510941723	1.19078826904297
0.665324759970771	1.19943428039551
0.673198425769241	1.20796394348145
0.681072091567712	1.21638202667236
0.688945757366183	1.22468757629395
0.696819423164653	1.23287868499756
0.704693088963124	1.24096012115479
0.712566754761595	1.24893188476562
0.720440420560065	1.25679111480713
0.728314086358536	1.26454257965088
0.736187752157007	1.27218246459961
0.744061417955478	1.27971649169922
0.751935083753948	1.28714084625244
0.759808749552419	1.29445934295654
0.767682415350889	1.30166912078857
0.77555608114936	1.3087739944458
0.783429746947831	1.31577110290527
0.791303412746301	1.32266521453857
0.799177078544772	1.32945346832275
0.807050744343242	1.33613777160645
0.814924410141713	1.34271907806396
0.822798075940184	1.349196434021
0.830671741738655	1.35557270050049
0.838545407537125	1.36184597015381
0.846419073335596	1.36801910400391
0.854292739134066	1.37409019470215
0.862166404932537	1.38006114959717
0.870040070731008	1.38593196868896
0.877913736529479	1.39170455932617
0.885787402327949	1.39737701416016
0.89366106812642	1.4029541015625
0.90153473392489	1.40843105316162
0.909408399723362	1.41381072998047
0.917282065521832	1.41909503936768
0.925155731320303	1.42428302764893
0.933029397118773	1.42937469482422
0.940903062917244	1.43437194824219
0.948776728715715	1.43927383422852
0.956650394514185	1.44408130645752
0.964524060312656	1.44879722595215
0.972397726111126	1.45341777801514
0.980271391909597	1.45794677734375
0.988145057708067	1.46238422393799
0.996018723506538	1.46672821044922
1.00389238930501	1.47098350524902
1.01176605510348	1.47514629364014
1.01963972090195	1.47921943664551
1.02751338670042	1.48320293426514
1.03538705249889	1.48709774017334
1.04326071829736	1.4909029006958
1.05113438409583	1.49462127685547
1.0590080498943	1.49825000762939
1.06688171569277	1.50179290771484
1.07475538149124	1.50524711608887
1.08262904728972	1.50861644744873
1.09050271308819	1.5118989944458
1.09837637888666	1.51509666442871
1.10625004468513	1.51820945739746
1.1141237104836	1.52123832702637
1.12199737628207	1.5241813659668
1.12987104208054	1.5270414352417
1.13774470787901	1.52981853485107
1.14561837367748	1.53251266479492
1.15349203947595	1.53512477874756
1.16136570527442	1.53765487670898
1.16923937107289	1.54010200500488
1.17711303687136	1.54246997833252
1.18498670266983	1.54475688934326
1.1928603684683	1.54696273803711
1.20073403426678	1.54909038543701
1.20860770006525	1.55113792419434
1.21648136586372	1.55310535430908
1.22435503166219	1.55499649047852
1.23222869746066	1.55680847167969
1.24010236325913	1.55854320526123
1.2479760290576	1.56019973754883
1.25584969485607	1.56177997589111
1.26372336065454	1.56328392028809
1.27159702645301	1.56471157073975
1.27947069225148	1.56606483459473
1.28734435804995	1.56734085083008
1.29521802384842	1.56854343414307
1.30309168964689	1.56967067718506
1.31096535544536	1.57072448730469
1.31883902124384	1.57170391082764
1.32671268704231	1.57260990142822
1.33458635284078	1.57344436645508
1.34246001863925	1.57420444488525
1.35033368443772	1.57489490509033
1.35820735023619	1.57551097869873
1.36608101603466	1.57605743408203
1.37395468183313	1.5765323638916
1.3818283476316	1.57693672180176
1.38970201343007	1.5772705078125
1.39757567922854	1.57753372192383
1.40544934502701	1.57772827148438
1.41332301082548	1.57785320281982
1.42119667662395	1.57790946960449
1.42907034242242	1.57789611816406
1.4369440082209	1.5778169631958
1.44481767401937	1.57766914367676
1.45269133981784	1.57745265960693
1.46056500561631	1.57716941833496
1.46843867141478	1.57681941986084
1.47631233721325	1.57640361785889
1.48418600301172	1.5759220123291
1.49205966881019	1.57537269592285
1.49993333460866	1.57476043701172
1.50780700040713	1.57408142089844
1.5156806662056	1.57333755493164
1.52355433200407	1.57252883911133
1.53142799780254	1.57165718078613
1.53930166360101	1.57072067260742
1.54717532939948	1.56972122192383
1.55504899519796	1.56865882873535
1.56292266099643	1.56753349304199
1.5707963267949	1.56634521484375


==> figures/estimator-robustness-comparison-7.tsv <==
-1.5707963267949	-inf
-1.56292266099643	-inf
-1.55504899519796	-inf
-1.54717532939948	-inf
-1.53930166360101	-inf
-1.53142799780254	-inf
-1.52355433200407	-inf
-1.5156806662056	-inf
-1.50780700040713	-inf
-1.49993333460866	-inf
-1.49205966881019	-inf
-1.48418600301172	-inf
-1.47631233721325	-inf
-1.46843867141478	-inf
-1.46056500561631	-inf
-1.45269133981784	-inf
-1.44481767401937	-inf
-1.4369440082209	-inf
-1.42907034242242	-inf
-1.42119667662395	-inf
-1.41332301082548	-inf
-1.40544934502701	-inf
-1.39757567922854	-inf
-1.38970201343007	-inf
-1.3818283476316	-inf
-1.37395468183313	-inf
-1.36608101603466	-25.3455963134766
-1.35820735023619	-19.3202171325684
-1.35033368443772	-16.8890609741211
-1.34246001863925	-15.3397579193115
-1.33458635284078	-14.2002391815186
-1.32671268704231	-13.298547744751
-1.31883902124384	-12.552417755127
-1.31096535544536	-11.9160289764404
-1.30309168964689	-11.3612766265869
-1.29521802384842	-10.8696250915527
-1.28734435804995	-10.4282093048096
-1.27947069225148	-10.0277709960938
-1.27159702645301	-9.66137504577637
-1.26372336065454	-9.32373237609863
-1.25584969485607	-9.01068496704102
-1.2479760290576	-8.71893119812012
-1.24010236325913	-8.4457893371582
-1.23222869746066	-8.18906211853027
-1.22435503166219	-7.94691276550293
-1.21648136586372	-7.71781158447266
-1.20860770006525	-7.50044631958008
-1.20073403426678	-7.29370307922363
-1.1928603684683	-7.09661674499512
-1.18498670266983	-6.90835380554199
-1.17711303687136	-6.72817611694336
-1.16923937107289	-6.55544281005859
-1.16136570527442	-6.38959121704102
-1.15349203947595	-6.23011207580566
-1.14561837367748	-6.07655715942383
-1.13774470787901	-5.92852401733398
-1.12987104208054	-5.78564548492432
-1.12199737628207	-5.6476001739502
-1.1141237104836	-5.51408290863037
-1.10625004468513	-5.38483619689941
-1.09837637888666	-5.25960826873779
-1.09050271308819	-5.13817405700684
-1.08262904728972	-5.02033233642578
-1.07475538149124	-4.9058895111084
-1.06688171569277	-4.79467868804932
-1.0590080498943	-4.68653297424316
-1.05113438409583	-4.58130741119385
-1.04326071829736	-4.4788646697998
-1.03538705249889	-4.37907695770264
-1.02751338670042	-4.28182697296143
-1.01963972090195	-4.1870059967041
-1.01176605510348	-4.09450912475586
-1.00389238930501	-4.00424098968506
-0.996018723506538	-3.91611003875732
-0.988145057708068	-3.83003711700439
-0.980271391909597	-3.74593734741211
-0.972397726111127	-3.66374015808105
-0.964524060312656	-3.5833740234375
-0.956650394514185	-3.50477409362793
-0.948776728715714	-3.42787933349609
-0.940903062917244	-3.35263061523438
-0.933029397118773	-3.27897262573242
-0.925155731320302	-3.20685386657715
-0.917282065521832	-3.13622379302979
-0.909408399723361	-3.06703758239746
-0.90153473392489	-2.99924755096436
-0.89366106812642	-2.93281364440918
-0.885787402327949	-2.86769771575928
-0.877913736529479	-2.80385875701904
-0.870040070731008	-2.74126052856445
-0.862166404932537	-2.67987060546875
-0.854292739134067	-2.61965370178223
-0.846419073335596	-2.56058216094971
-0.838545407537125	-2.50262260437012
-0.830671741738655	-2.44574737548828
-0.822798075940184	-2.38993072509766
-0.814924410141713	-2.33514595031738
-0.807050744343243	-2.28136444091797
-0.799177078544772	-2.22856903076172
-0.791303412746301	-2.17673110961914
-0.783429746947831	-2.12583160400391
-0.77555608114936	-2.07584953308105
-0.767682415350889	-2.02676296234131
-0.759808749552419	-1.97855567932129
-0.751935083753948	-1.93120574951172
-0.744061417955477	-1.88469696044922
-0.736187752157007	-1.83901309967041
-0.728314086358536	-1.79413604736328
-0.720440420560065	-1.75005054473877
-0.712566754761595	-1.70674133300781
-0.704693088963124	-1.6641960144043
-0.696819423164653	-1.62239551544189
-0.688945757366183	-1.58133316040039
-0.681072091567712	-1.54098701477051
-0.673198425769241	-1.50135040283203
-0.665324759970771	-1.4624137878418
-0.6574510941723	-1.42415904998779
-0.649577428373829	-1.38657665252686
-0.641703762575359	-1.34965991973877
-0.633830096776888	-1.31339073181152
-0.625956430978417	-1.27776527404785
-0.618082765179947	-1.24277210235596
-0.610209099381476	-1.20840072631836
-0.602335433583005	-1.17464256286621
-0.594461767784535	-1.14148902893066
-0.586588101986064	-1.10893154144287
-0.578714436187593	-1.07695960998535
-0.570840770389123	-1.04556846618652
-0.562967104590652	-1.01474857330322
-0.555093438792182	-0.984493255615234
-0.547219772993711	-0.954794883728027
-0.53934610719524	-0.92564582824707
-0.53147244139677	-0.897043228149414
-0.523598775598299	-0.868972778320312
-0.515725109799828	-0.841434478759766
-0.507851444001358	-0.814420700073242
-0.499977778202887	-0.787924766540527
-0.492104112404416	-0.76193904876709
-0.484230446605945	-0.73646354675293
-0.476356780807475	-0.711487770080566
-0.468483115009004	-0.687007904052734
-0.460609449210534	-0.663018226623535
-0.452735783412063	-0.639514923095703
-0.444862117613592	-0.616493225097656
-0.436988451815122	-0.593948364257812
-0.429114786016651	-0.571876525878906
-0.42124112021818	-0.550271987915039
-0.413367454419709	-0.529131889343262
-0.405493788621239	-0.508451461791992
-0.397620122822768	-0.488224029541016
-0.389746457024298	-0.468450546264648
-0.381872791225827	-0.449125289916992
-0.373999125427356	-0.430244445800781
-0.366125459628886	-0.411806106567383
-0.358251793830415	-0.393804550170898
-0.350378128031944	-0.376237869262695
-0.342504462233474	-0.359102249145508
-0.334630796435003	-0.34239387512207
-0.326757130636532	-0.326113700866699
-0.318883464838062	-0.310254096984863
-0.311009799039591	-0.294817924499512
-0.30313613324112	-0.279794692993164
-0.29526246744265	-0.265188217163086
-0.287388801644179	-0.250993728637695
-0.279515135845708	-0.237209320068359
-0.271641470047238	-0.223832130432129
-0.263767804248767	-0.210861206054688
-0.255894138450296	-0.198293685913086
-0.248020472651826	-0.186126708984375
-0.240146806853355	-0.174359321594238
-0.232273141054884	-0.162988662719727
-0.224399475256414	-0.152015686035156
-0.216525809457943	-0.141433715820312
-0.208652143659473	-0.131245613098145
-0.200778477861002	-0.12144660949707
-0.192904812062531	-0.112038612365723
-0.185031146264061	-0.10301685333252
-0.17715748046559	-0.0943832397460938
-0.169283814667119	-0.0861320495605469
-0.161410148868648	-0.0782661437988281
-0.153536483070178	-0.0707798004150391
-0.145662817271707	-0.0636768341064453
-0.137789151473237	-0.0569534301757812
-0.129915485674766	-0.0506095886230469
-0.122041819876295	-0.044642448425293
-0.114168154077825	-0.0390529632568359
-0.106294488279354	-0.0338411331176758
-0.0984208224808831	-0.0290031433105469
-0.0905471566824125	-0.0245418548583984
-0.0826734908839419	-0.0204524993896484
-0.0747998250854711	-0.0167379379272461
-0.0669261592870005	-0.0133981704711914
-0.0590524934885299	-0.0104284286499023
-0.0511788276900593	-0.00783157348632812
-0.0433051618915887	-0.00560569763183594
-0.0354314960931181	-0.00375270843505859
-0.0275578302946473	-0.00226974487304688
-0.0196841644961767	-0.00115585327148438
-0.0118104986977059	-0.000415802001953125
-0.0039368328992353	-4.57763671875e-05
0.0039368328992353	-4.57763671875e-05
0.0118104986977061	-0.000415802001953125
0.0196841644961767	-0.00115585327148438
0.0275578302946473	-0.00226974487304688
0.0354314960931179	-0.00375270843505859
0.0433051618915885	-0.00560569763183594
0.0511788276900591	-0.00783157348632812
0.0590524934885299	-0.0104284286499023
0.0669261592870007	-0.0133981704711914
0.0747998250854713	-0.0167379379272461
0.0826734908839419	-0.0204524993896484
0.0905471566824128	-0.0245418548583984
0.0984208224808834	-0.0290031433105469
0.106294488279354	-0.0338411331176758
0.114168154077825	-0.0390529632568359
0.122041819876295	-0.044642448425293
0.129915485674766	-0.0506095886230469
0.137789151473236	-0.0569534301757812
0.145662817271707	-0.0636768341064453
0.153536483070178	-0.0707798004150391
0.161410148868649	-0.0782661437988281
0.169283814667119	-0.0861320495605469
0.17715748046559	-0.0943832397460938
0.185031146264061	-0.10301685333252
0.192904812062531	-0.112038612365723
0.200778477861002	-0.12144660949707
0.208652143659472	-0.131245613098145
0.216525809457943	-0.141433715820312
0.224399475256414	-0.152013778686523
0.232273141054884	-0.162988662719727
0.240146806853355	-0.174359321594238
0.248020472651826	-0.186126708984375
0.255894138450296	-0.198293685913086
0.263767804248767	-0.210861206054688
0.271641470047238	-0.223832130432129
0.279515135845708	-0.237209320068359
0.287388801644179	-0.250993728637695
0.29526246744265	-0.265188217163086
0.30313613324112	-0.279794692993164
0.311009799039591	-0.294815063476562
0.318883464838062	-0.310254096984863
0.326757130636532	-0.326113700866699
0.334630796435003	-0.34239387512207
0.342504462233474	-0.359102249145508
0.350378128031944	-0.376237869262695
0.358251793830415	-0.393804550170898
0.366125459628886	-0.411806106567383
0.373999125427356	-0.430244445800781
0.381872791225827	-0.449125289916992
0.389746457024297	-0.468450546264648
0.397620122822768	-0.488224029541016
0.405493788621239	-0.508451461791992
0.41336745441971	-0.529131889343262
0.42124112021818	-0.550271987915039
0.429114786016651	-0.571876525878906
0.436988451815122	-0.593948364257812
0.444862117613592	-0.616493225097656
0.452735783412063	-0.639514923095703
0.460609449210533	-0.663018226623535
0.468483115009004	-0.687005996704102
0.476356780807475	-0.711487770080566
0.484230446605945	-0.73646354675293
0.492104112404416	-0.76193904876709
0.499977778202887	-0.787924766540527
0.507851444001358	-0.814420700073242
0.515725109799828	-0.841434478759766
0.523598775598299	-0.868972778320312
0.531472441396769	-0.897043228149414
0.53934610719524	-0.92564582824707
0.547219772993711	-0.954794883728027
0.555093438792182	-0.984493255615234
0.562967104590652	-1.01474857330322
0.570840770389123	-1.04556846618652
0.578714436187594	-1.07695960998535
0.586588101986064	-1.10893154144287
0.594461767784535	-1.14148902893066
0.602335433583006	-1.17464256286621
0.610209099381476	-1.20840072631836
0.618082765179947	-1.24277210235596
0.625956430978417	-1.27776527404785
0.633830096776888	-1.31339073181152
0.641703762575359	-1.34965801239014
0.649577428373829	-1.38657665252686
0.6574510941723	-1.42415904998779
0.665324759970771	-1.4624137878418
0.673198425769241	-1.50135040283203
0.681072091567712	-1.54098701477051
0.688945757366183	-1.58133316040039
0.696819423164653	-1.62239551544189
0.704693088963124	-1.6641960144043
0.712566754761595	-1.70674133300781
0.720440420560065	-1.75005054473877
0.728314086358536	-1.79413604736328
0.736187752157007	-1.83901309967041
0.744061417955478	-1.88469696044922
0.751935083753948	-1.93120574951172
0.759808749552419	-1.97855472564697
0.767682415350889	-2.02676296234131
0.77555608114936	-2.07584857940674
0.783429746947831	-2.12583065032959
0.791303412746301	-2.17672920227051
0.799177078544772	-2.22856712341309
0.807050744343242	-2.28136444091797
0.814924410141713	-2.33514404296875
0.822798075940184	-2.38993072509766
0.830671741738655	-2.44574737548828
0.838545407537125	-2.50262260437012
0.846419073335596	-2.56058216094971
0.854292739134066	-2.61965370178223
0.862166404932537	-2.67987060546875
0.870040070731008	-2.74126052856445
0.877913736529479	-2.80385875701904
0.885787402327949	-2.86769676208496
0.89366106812642	-2.93281364440918
0.90153473392489	-2.99924755096436
0.909408399723362	-3.06703567504883
0.917282065521832	-3.13622379302979
0.925155731320303	-3.20685386657715
0.933029397118773	-3.27897262573242
0.940903062917244	-3.35263061523438
0.948776728715715	-3.42787837982178
0.956650394514185	-3.50477409362793
0.964524060312656	-3.58337211608887
0.972397726111126	-3.66374015808105
0.980271391909597	-3.74593734741211
0.988145057708067	-3.83003425598145
0.996018723506538	-3.91611003875732
1.00389238930501	-4.00423908233643
1.01176605510348	-4.09450912475586
1.01963972090195	-4.1870059967041
1.02751338670042	-4.28182697296143
1.03538705249889	-4.37907695770264
1.04326071829736	-4.4788646697998
1.05113438409583	-4.58130741119385
1.0590080498943	-4.68653106689453
1.06688171569277	-4.79467487335205
1.07475538149124	-4.9058895111084
1.08262904728972	-5.02033233642578
1.09050271308819	-5.13817405700684
1.09837637888666	-5.25960826873779
1.10625004468513	-5.38483619689941
1.1141237104836	-5.51408290863037
1.12199737628207	-5.64759635925293
1.12987104208054	-5.78564548492432
1.13774470787901	-5.92852115631104
1.14561837367748	-6.07655715942383
1.15349203947595	-6.23011207580566
1.16136570527442	-6.38959121704102
1.16923937107289	-6.55544281005859
1.17711303687136	-6.72817420959473
1.18498670266983	-6.90834808349609
1.1928603684683	-7.09661674499512
1.20073403426678	-7.29370307922363
1.20860770006525	-7.50044631958008
1.21648136586372	-7.71781158447266
1.22435503166219	-7.94691276550293
1.23222869746066	-8.18905639648438
1.24010236325913	-8.44578170776367
1.2479760290576	-8.71892356872559
1.25584969485607	-9.01067733764648
1.26372336065454	-9.3237247467041
1.27159702645301	-9.66137504577637
1.27947069225148	-10.0277709960938
1.28734435804995	-10.4282093048096
1.29521802384842	-10.8696136474609
1.30309168964689	-11.3612766265869
1.31096535544536	-11.9160289764404
1.31883902124384	-12.5524044036865
1.32671268704231	-13.298547744751
1.33458635284078	-14.2002391815186
1.34246001863925	-15.3397579193115
1.35033368443772	-16.8890609741211
1.35820735023619	-19.3202171325684
1.36608101603466	-25.3455963134766
1.37395468183313	-inf
1.3818283476316	-inf
1.38970201343007	-inf
1.39757567922854	-inf
1.40544934502701	-inf
1.41332301082548	-inf
1.42119667662395	-inf
1.42907034242242	-inf
1.4369440082209	-inf
1.44481767401937	-inf
1.45269133981784	-inf
1.46056500561631	-inf
1.46843867141478	-inf
1.47631233721325	-inf
1.48418600301172	-inf
1.49205966881019	-inf
1.49993333460866	-inf
1.50780700040713	-inf
1.5156806662056	-inf
1.52355433200407	-inf
1.53142799780254	-inf
1.53930166360101	-inf
1.54717532939948	-inf
1.55504899519796	-inf
1.56292266099643	-inf
1.5707963267949	-inf


==> figures/estimator-robustness-comparison-8.tsv <==
-1.5707963267949	-inf
-1.56292266099643	-inf
-1.55504899519796	-inf
-1.54717532939948	-inf
-1.53930166360101	-inf
-1.53142799780254	-inf
-1.52355433200407	-inf
-1.5156806662056	-inf
-1.50780700040713	-inf
-1.49993333460866	-inf
-1.49205966881019	-inf
-1.48418600301172	-inf
-1.47631233721325	-inf
-1.46843867141478	-inf
-1.46056500561631	-inf
-1.45269133981784	-inf
-1.44481767401937	-inf
-1.4369440082209	-inf
-1.42907034242242	-inf
-1.42119667662395	-inf
-1.41332301082548	-inf
-1.40544934502701	-inf
-1.39757567922854	-inf
-1.38970201343007	-inf
-1.3818283476316	-inf
-1.37395468183313	-inf
-1.36608101603466	-inf
-1.35820735023619	-inf
-1.35033368443772	-inf
-1.34246001863925	-inf
-1.33458635284078	-inf
-1.32671268704231	-inf
-1.31883902124384	-inf
-1.31096535544536	-inf
-1.30309168964689	-inf
-1.29521802384842	-inf
-1.28734435804995	-inf
-1.27947069225148	-inf
-1.27159702645301	-inf
-1.26372336065454	-inf
-1.25584969485607	-inf
-1.2479760290576	-inf
-1.24010236325913	-inf
-1.23222869746066	-inf
-1.22435503166219	-inf
-1.21648136586372	-inf
-1.20860770006525	-inf
-1.20073403426678	-inf
-1.1928603684683	-inf
-1.18498670266983	-inf
-1.17711303687136	-inf
-1.16923937107289	-inf
-1.16136570527442	-inf
-1.15349203947595	-inf
-1.14561837367748	-inf
-1.13774470787901	-inf
-1.12987104208054	-inf
-1.12199737628207	-inf
-1.1141237104836	-22.1476669311523
-1.10625004468513	-18.8740711212158
-1.09837637888666	-17.0237159729004
-1.09050271308819	-15.7265491485596
-1.08262904728972	-14.7261009216309
-1.07475538149124	-13.9111175537109
-1.06688171569277	-13.2231597900391
-1.0590080498943	-12.6276893615723
-1.05113438409583	-12.1025943756104
-1.04326071829736	-11.6328601837158
-1.03538705249889	-11.2078132629395
-1.02751338670042	-10.8196086883545
-1.01963972090195	-10.4623031616211
-1.01176605510348	-10.1312866210938
-1.00389238930501	-9.82291221618652
-0.996018723506538	-9.53424263000488
-0.988145057708068	-9.26288604736328
-0.980271391909597	-9.00685691833496
-0.972397726111127	-8.76449394226074
-0.964524060312656	-8.53439903259277
-0.956650394514185	-8.31537628173828
-0.948776728715714	-8.10639381408691
-0.940903062917244	-7.90656661987305
-0.933029397118773	-7.71511459350586
-0.925155731320302	-7.5313606262207
-0.917282065521832	-7.35470581054688
-0.909408399723361	-7.18461799621582
-0.90153473392489	-7.02062225341797
-0.89366106812642	-6.86229705810547
-0.885787402327949	-6.70926284790039
-0.877913736529479	-6.56117630004883
-0.870040070731008	-6.41772651672363
-0.862166404932537	-6.27863693237305
-0.854292739134067	-6.14364814758301
-0.846419073335596	-6.01252746582031
-0.838545407537125	-5.88506507873535
-0.830671741738655	-5.76106071472168
-0.822798075940184	-5.64033699035645
-0.814924410141713	-5.52272796630859
-0.807050744343243	-5.40807819366455
-0.799177078544772	-5.29624938964844
-0.791303412746301	-5.18710613250732
-0.783429746947831	-5.08052921295166
-0.77555608114936	-4.97640419006348
-0.767682415350889	-4.87462425231934
-0.759808749552419	-4.77509117126465
-0.751935083753948	-4.67771339416504
-0.744061417955477	-4.5824031829834
-0.736187752157007	-4.4890775680542
-0.728314086358536	-4.39766407012939
-0.720440420560065	-4.30808925628662
-0.712566754761595	-4.22028541564941
-0.704693088963124	-4.13418960571289
-0.696819423164653	-4.0497407913208
-0.688945757366183	-3.96688461303711
-0.681072091567712	-3.88556480407715
-0.673198425769241	-3.80573272705078
-0.665324759970771	-3.72733974456787
-0.6574510941723	-3.65034103393555
-0.649577428373829	-3.57469081878662
-0.641703762575359	-3.50035190582275
-0.633830096776888	-3.42728233337402
-0.625956430978417	-3.35544681549072
-0.618082765179947	-3.28481101989746
-0.610209099381476	-3.21533966064453
-0.602335433583005	-3.14699935913086
-0.594461767784535	-3.07976245880127
-0.586588101986064	-3.01359748840332
-0.578714436187593	-2.94847965240479
-0.570840770389123	-2.88437843322754
-0.562967104590652	-2.8212718963623
-0.555093438792182	-2.75913333892822
-0.547219772993711	-2.69794082641602
-0.53934610719524	-2.63767051696777
-0.53147244139677	-2.57830238342285
-0.523598775598299	-2.51981544494629
-0.515725109799828	-2.46219062805176
-0.507851444001358	-2.4054069519043
-0.499977778202887	-2.34944915771484
-0.492104112404416	-2.29429721832275
-0.484230446605945	-2.23993682861328
-0.476356780807475	-2.18634986877441
-0.468483115009004	-2.13352108001709
-0.460609449210534	-2.08143615722656
-0.452735783412063	-2.03008079528809
-0.444862117613592	-1.97944068908691
-0.436988451815122	-1.92950248718262
-0.429114786016651	-1.88025283813477
-0.42124112021818	-1.83168029785156
-0.413367454419709	-1.78377246856689
-0.405493788621239	-1.73651790618896
-0.397620122822768	-1.68990612030029
-0.389746457024298	-1.64392566680908
-0.381872791225827	-1.59856605529785
-0.373999125427356	-1.55381679534912
-0.366125459628886	-1.50966835021973
-0.358251793830415	-1.46611213684082
-0.350378128031944	-1.42313957214355
-0.342504462233474	-1.38074016571045
-0.334630796435003	-1.33890628814697
-0.326757130636532	-1.29763126373291
-0.318883464838062	-1.25690460205078
-0.311009799039591	-1.21672058105469
-0.30313613324112	-1.17706871032715
-0.29526246744265	-1.1379451751709
-0.287388801644179	-1.09934234619141
-0.279515135845708	-1.06125259399414
-0.271641470047238	-1.02366924285889
-0.263767804248767	-0.98658561706543
-0.255894138450296	-0.949997901916504
-0.248020472651826	-0.913897514343262
-0.240146806853355	-0.878280639648438
-0.232273141054884	-0.8431396484375
-0.224399475256414	-0.808469772338867
-0.216525809457943	-0.77426815032959
-0.208652143659473	-0.740527153015137
-0.200778477861002	-0.707242965698242
-0.192904812062531	-0.674407958984375
-0.185031146264061	-0.642021179199219
-0.17715748046559	-0.610075950622559
-0.169283814667119	-0.578567504882812
-0.161410148868648	-0.547494888305664
-0.153536483070178	-0.516849517822266
-0.145662817271707	-0.486630439758301
-0.137789151473237	-0.456832885742188
-0.129915485674766	-0.427451133728027
-0.122041819876295	-0.39848518371582
-0.114168154077825	-0.369929313659668
-0.106294488279354	-0.341778755187988
-0.0984208224808831	-0.314033508300781
-0.0905471566824125	-0.286685943603516
-0.0826734908839419	-0.259737968444824
-0.0747998250854711	-0.233181953430176
-0.0669261592870005	-0.20701789855957
-0.0590524934885299	-0.181241035461426
-0.0511788276900593	-0.155848503112793
-0.0433051618915887	-0.130838394165039
-0.0354314960931181	-0.106208801269531
-0.0275578302946473	-0.0819549560546875
-0.0196841644961767	-0.0580768585205078
-0.0118104986977059	-0.0345697402954102
-0.0039368328992353	-0.0114307403564453
0.0039368328992353	0.0113391876220703
0.0118104986977061	0.0337448120117188
0.0196841644961767	0.0557880401611328
0.0275578302946473	0.0774707794189453
0.0354314960931179	0.0987949371337891
0.0433051618915885	0.119762420654297
0.0511788276900591	0.140375137329102
0.0590524934885299	0.160635948181152
0.0669261592870007	0.180545806884766
0.0747998250854713	0.200106620788574
0.0826734908839419	0.219320297241211
0.0905471566824128	0.238188743591309
0.0984208224808834	0.2567138671875
0.106294488279354	0.274895668029785
0.114168154077825	0.29273796081543
0.122041819876295	0.310240745544434
0.129915485674766	0.327404975891113
0.137789151473236	0.344234466552734
0.145662817271707	0.360727310180664
0.153536483070178	0.376888275146484
0.161410148868649	0.392715454101562
0.169283814667119	0.408211708068848
0.17715748046559	0.423379898071289
0.185031146264061	0.438217163085938
0.192904812062531	0.452728271484375
0.200778477861002	0.466913223266602
0.208652143659472	0.480772018432617
0.216525809457943	0.494306564331055
0.224399475256414	0.50751781463623
0.232273141054884	0.520407676696777
0.240146806853355	0.532975196838379
0.248020472651826	0.545221328735352
0.255894138450296	0.557148933410645
0.263767804248767	0.568758010864258
0.271641470047238	0.580049514770508
0.279515135845708	0.591021537780762
0.287388801644179	0.601678848266602
0.29526246744265	0.612019538879395
0.30313613324112	0.622045516967773
0.311009799039591	0.631757736206055
0.318883464838062	0.641155242919922
0.326757130636532	0.650239944458008
0.334630796435003	0.659012794494629
0.342504462233474	0.667472839355469
0.350378128031944	0.675621032714844
0.358251793830415	0.68345832824707
0.366125459628886	0.690985679626465
0.373999125427356	0.698202133178711
0.381872791225827	0.705109596252441
0.389746457024297	0.71170711517334
0.397620122822768	0.717996597290039
0.405493788621239	0.723977088928223
0.41336745441971	0.729649543762207
0.42124112021818	0.735013961791992
0.429114786016651	0.740071296691895
0.436988451815122	0.744820594787598
0.444862117613592	0.749264717102051
0.452735783412063	0.753399848937988
0.460609449210533	0.757228851318359
0.468483115009004	0.76075267791748
0.476356780807475	0.763970375061035
0.484230446605945	0.766880035400391
0.492104112404416	0.769485473632812
0.499977778202887	0.771783828735352
0.507851444001358	0.773777008056641
0.515725109799828	0.775464057922363
0.523598775598299	0.776845932006836
0.531472441396769	0.777921676635742
0.53934610719524	0.778692245483398
0.547219772993711	0.779155731201172
0.555093438792182	0.779314994812012
0.562967104590652	0.779168128967285
0.570840770389123	0.778715133666992
0.578714436187594	0.777956008911133
0.586588101986064	0.776891708374023
0.594461767784535	0.775520324707031
0.602335433583006	0.773841857910156
0.610209099381476	0.771858215332031
0.618082765179947	0.769566535949707
0.625956430978417	0.766968727111816
0.633830096776888	0.764062881469727
0.641703762575359	0.760848999023438
0.649577428373829	0.757328033447266
0.6574510941723	0.753499031066895
0.665324759970771	0.749361038208008
0.673198425769241	0.744914054870605
0.681072091567712	0.740158081054688
0.688945757366183	0.735093116760254
0.696819423164653	0.729717254638672
0.704693088963124	0.724030494689941
0.712566754761595	0.718032836914062
0.720440420560065	0.711725234985352
0.728314086358536	0.705103874206543
0.736187752157007	0.69817066192627
0.744061417955478	0.690924644470215
0.751935083753948	0.683363914489746
0.759808749552419	0.67548942565918
0.767682415350889	0.667300224304199
0.77555608114936	0.658796310424805
0.783429746947831	0.649974822998047
0.791303412746301	0.640836715698242
0.799177078544772	0.631380081176758
0.807050744343242	0.62160587310791
0.814924410141713	0.611512184143066
0.822798075940184	0.60109806060791
0.830671741738655	0.590363502502441
0.838545407537125	0.579306602478027
0.846419073335596	0.567927360534668
0.854292739134066	0.55622386932373
0.862166404932537	0.544196128845215
0.870040070731008	0.531842231750488
0.877913736529479	0.519162178039551
0.885787402327949	0.50615406036377
0.89366106812642	0.492816925048828
0.90153473392489	0.479150772094727
0.909408399723362	0.465152740478516
0.917282065521832	0.450822830200195
0.925155731320303	0.436158180236816
0.933029397118773	0.421159744262695
0.940903062917244	0.405824661254883
0.948776728715715	0.390151977539062
0.956650394514185	0.374139785766602
0.964524060312656	0.3577880859375
0.972397726111126	0.341094970703125
0.980271391909597	0.324057579040527
0.988145057708067	0.306674957275391
0.996018723506538	0.288946151733398
1.00389238930501	0.270870208740234
1.01176605510348	0.252443313598633
1.01963972090195	0.233664512634277
1.02751338670042	0.214532852172852
1.03538705249889	0.195045471191406
1.04326071829736	0.175201416015625
1.05113438409583	0.154997825622559
1.0590080498943	0.134433746337891
1.06688171569277	0.113505363464355
1.07475538149124	0.0922117233276367
1.08262904728972	0.070551872253418
1.09050271308819	0.0485210418701172
1.09837637888666	0.026118278503418
1.10625004468513	0.00334072113037109
1.1141237104836	-0.0198125839233398
1.12199737628207	-0.0433454513549805
1.12987104208054	-0.0672616958618164
1.13774470787901	-0.0915613174438477
1.14561837367748	-0.116249084472656
1.15349203947595	-0.141325950622559
1.16136570527442	-0.166797637939453
1.16923937107289	-0.192665100097656
1.17711303687136	-0.218930244445801
1.18498670266983	-0.245598793029785
1.1928603684683	-0.272672653198242
1.20073403426678	-0.300153732299805
1.20860770006525	-0.328048706054688
1.21648136586372	-0.356358528137207
1.22435503166219	-0.385087966918945
1.23222869746066	-0.414239883422852
1.24010236325913	-0.443819999694824
1.2479760290576	-0.47382926940918
1.25584969485607	-0.504274368286133
1.26372336065454	-0.53515625
1.27159702645301	-0.566484451293945
1.27947069225148	-0.598258972167969
1.28734435804995	-0.630485534667969
1.29521802384842	-0.66317081451416
1.30309168964689	-0.696315765380859
1.31096535544536	-0.729928016662598
1.31883902124384	-0.764012336730957
1.32671268704231	-0.79857349395752
1.33458635284078	-0.833617210388184
1.34246001863925	-0.869149208068848
1.35033368443772	-0.90517520904541
1.35820735023619	-0.94170093536377
1.36608101603466	-0.978732109069824
1.37395468183313	-1.01627445220947
1.3818283476316	-1.0543384552002
1.38970201343007	-1.09292793273926
1.39757567922854	-1.13204860687256
1.40544934502701	-1.17170810699463
1.41332301082548	-1.21191596984863
1.42119667662395	-1.25267887115479
1.42907034242242	-1.29400444030762
1.4369440082209	-1.33590126037598
1.44481767401937	-1.37837600708008
1.45269133981784	-1.42144107818604
1.46056500561631	-1.46510124206543
1.46843867141478	-1.50936889648438
1.47631233721325	-1.5542516708374
1.48418600301172	-1.59976100921631
1.49205966881019	-1.64590740203857
1.49993333460866	-1.69270038604736
1.50780700040713	-1.74015045166016
1.5156806662056	-1.7882719039917
1.52355433200407	-1.83707332611084
1.53142799780254	-1.88656902313232
1.53930166360101	-1.93677139282227
1.54717532939948	-1.98769474029541
1.55504899519796	-2.03935146331787
1.56292266099643	-2.09175491333008
1.5707963267949	-2.14492225646973


==> figures/estimator-robustness-comparison-9.tsv <==
-1.5707963267949	-5.14984130859375e-05
-1.56292266099643	-3.814697265625e-06
-1.55504899519796	2.6702880859375e-05
-1.54717532939948	4.67300415039062e-05
-1.53930166360101	-5.24520874023438e-05
-1.53142799780254	-4.86373901367188e-05
-1.52355433200407	2.00271606445312e-05
-1.5156806662056	1.71661376953125e-05
-1.50780700040713	1.1444091796875e-05
-1.49993333460866	4.76837158203125e-05
-1.49205966881019	-2.00271606445312e-05
-1.48418600301172	-4.29153442382812e-05
-1.47631233721325	-2.09808349609375e-05
-1.46843867141478	-2.38418579101562e-05
-1.46056500561631	-1.33514404296875e-05
-1.45269133981784	-2.09808349609375e-05
-1.44481767401937	-8.48770141601562e-05
-1.4369440082209	-1.81198120117188e-05
-1.42907034242242	-3.814697265625e-05
-1.42119667662395	4.00543212890625e-05
-1.41332301082548	-5.7220458984375e-06
-1.40544934502701	-2.38418579101562e-05
-1.39757567922854	-1.33514404296875e-05
-1.38970201343007	-7.62939453125e-06
-1.3818283476316	-4.76837158203125e-05
-1.37395468183313	-1.43051147460938e-05
-1.36608101603466	5.340576171875e-05
-1.35820735023619	7.62939453125e-06
-1.35033368443772	-4.00543212890625e-05
-1.34246001863925	2.76565551757812e-05
-1.33458635284078	-1.81198120117188e-05
-1.32671268704231	-5.91278076171875e-05
-1.31883902124384	-2.47955322265625e-05
-1.31096535544536	1.71661376953125e-05
-1.30309168964689	-1.43051147460938e-05
-1.29521802384842	-3.71932983398438e-05
-1.28734435804995	-2.288818359375e-05
-1.27947069225148	1.9073486328125e-06
-1.27159702645301	3.24249267578125e-05
-1.26372336065454	-8.58306884765625e-06
-1.25584969485607	-4.00543212890625e-05
-1.2479760290576	9.5367431640625e-06
-1.24010236325913	-4.9591064453125e-05
-1.23222869746066	-2.38418579101562e-05
-1.22435503166219	4.57763671875e-05
-1.21648136586372	5.7220458984375e-06
-1.20860770006525	-2.86102294921875e-05
-1.20073403426678	5.81741333007812e-05
-1.1928603684683	-7.62939453125e-06
-1.18498670266983	1.04904174804688e-05
-1.17711303687136	-7.62939453125e-06
-1.16923937107289	-2.288818359375e-05
-1.16136570527442	1.9073486328125e-06
-1.15349203947595	2.6702880859375e-05
-1.14561837367748	-0.000101089477539062
-1.13774470787901	-3.814697265625e-06
-1.12987104208054	1.43051147460938e-05
-1.12199737628207	-4.57763671875e-05
-1.1141237104836	-3.62396240234375e-05
-1.10625004468513	3.814697265625e-06
-1.09837637888666	-3.91006469726562e-05
-1.09050271308819	-1.81198120117188e-05
-1.08262904728972	-8.58306884765625e-06
-1.07475538149124	-1.43051147460938e-05
-1.06688171569277	-3.33786010742188e-05
-1.0590080498943	-3.0517578125e-05
-1.05113438409583	2.47955322265625e-05
-1.04326071829736	-1.33514404296875e-05
-1.03538705249889	-1.9073486328125e-06
-1.02751338670042	-1.52587890625e-05
-1.01963972090195	-5.340576171875e-05
-1.01176605510348	2.288818359375e-05
-1.00389238930501	3.14712524414062e-05
-0.996018723506538	-2.86102294921875e-05
-0.988145057708068	-1.81198120117188e-05
-0.980271391909597	-9.5367431640625e-06
-0.972397726111127	-5.7220458984375e-06
-0.964524060312656	-4.38690185546875e-05
-0.956650394514185	-2.38418579101562e-05
-0.948776728715714	1.9073486328125e-05
-0.940903062917244	1.43051147460938e-05
-0.933029397118773	2.00271606445312e-05
-0.925155731320302	-2.38418579101562e-05
-0.917282065521832	4.57763671875e-05
-0.909408399723361	1.81198120117188e-05
-0.90153473392489	-3.62396240234375e-05
-0.89366106812642	-2.09808349609375e-05
-0.885787402327949	-7.72476196289062e-05
-0.877913736529479	-6.67572021484375e-05
-0.870040070731008	4.76837158203125e-06
-0.862166404932537	2.95639038085938e-05
-0.854292739134067	-2.38418579101562e-05
-0.846419073335596	-2.86102294921875e-05
-0.838545407537125	1.33514404296875e-05
-0.830671741738655	-3.4332275390625e-05
-0.822798075940184	2.6702880859375e-05
-0.814924410141713	-4.00543212890625e-05
-0.807050744343243	5.340576171875e-05
-0.799177078544772	-1.33514404296875e-05
-0.791303412746301	-2.47955322265625e-05
-0.783429746947831	-1.1444091796875e-05
-0.77555608114936	-4.38690185546875e-05
-0.767682415350889	1.9073486328125e-06
-0.759808749552419	-3.33786010742188e-05
-0.751935083753948	-5.91278076171875e-05
-0.744061417955477	1.04904174804688e-05
-0.736187752157007	-7.62939453125e-06
-0.728314086358536	9.5367431640625e-07
-0.720440420560065	-5.14984130859375e-05
-0.712566754761595	-2.288818359375e-05
-0.704693088963124	-8.58306884765625e-06
-0.696819423164653	-4.76837158203125e-06
-0.688945757366183	-2.38418579101562e-05
-0.681072091567712	-2.86102294921875e-05
-0.673198425769241	-9.5367431640625e-07
-0.665324759970771	-3.814697265625e-06
-0.6574510941723	2.288818359375e-05
-0.649577428373829	-1.1444091796875e-05
-0.641703762575359	-2.38418579101562e-05
-0.633830096776888	3.33786010742188e-05
-0.625956430978417	-5.7220458984375e-06
-0.618082765179947	-7.62939453125e-06
-0.610209099381476	9.5367431640625e-07
-0.602335433583005	1.1444091796875e-05
-0.594461767784535	-4.76837158203125e-06
-0.586588101986064	-2.38418579101562e-05
-0.578714436187593	3.4332275390625e-05
-0.570840770389123	-2.00271606445312e-05
-0.562967104590652	-9.5367431640625e-06
-0.555093438792182	1.33514404296875e-05
-0.547219772993711	-5.340576171875e-05
-0.53934610719524	-1.43051147460938e-05
-0.53147244139677	1.9073486328125e-06
-0.523598775598299	2.09808349609375e-05
-0.515725109799828	8.58306884765625e-06
-0.507851444001358	-4.76837158203125e-06
-0.499977778202887	0
-0.492104112404416	1.71661376953125e-05
-0.484230446605945	2.288818359375e-05
-0.476356780807475	-9.5367431640625e-06
-0.468483115009004	9.5367431640625e-06
-0.460609449210534	-1.33514404296875e-05
-0.452735783412063	-1.04904174804688e-05
-0.444862117613592	-8.58306884765625e-06
-0.436988451815122	3.62396240234375e-05
-0.429114786016651	-1.71661376953125e-05
-0.42124112021818	1.62124633789062e-05
-0.413367454419709	-7.62939453125e-06
-0.405493788621239	2.288818359375e-05
-0.397620122822768	-1.9073486328125e-06
-0.389746457024298	-2.38418579101562e-05
-0.381872791225827	2.76565551757812e-05
-0.373999125427356	1.1444091796875e-05
-0.366125459628886	2.09808349609375e-05
-0.358251793830415	-1.52587890625e-05
-0.350378128031944	-3.33786010742188e-05
-0.342504462233474	-1.43051147460938e-05
-0.334630796435003	1.81198120117188e-05
-0.326757130636532	2.288818359375e-05
-0.318883464838062	1.52587890625e-05
-0.311009799039591	-3.814697265625e-06
-0.30313613324112	-1.33514404296875e-05
-0.29526246744265	-1.71661376953125e-05
-0.287388801644179	-1.9073486328125e-05
-0.279515135845708	2.86102294921875e-06
-0.271641470047238	8.58306884765625e-06
-0.263767804248767	-2.6702880859375e-05
-0.255894138450296	1.62124633789062e-05
-0.248020472651826	-2.09808349609375e-05
-0.240146806853355	1.43051147460938e-05
-0.232273141054884	8.58306884765625e-06
-0.224399475256414	1.43051147460938e-05
-0.216525809457943	1.52587890625e-05
-0.208652143659473	-9.5367431640625e-06
-0.200778477861002	-1.9073486328125e-06
-0.192904812062531	1.04904174804688e-05
-0.185031146264061	-2.00271606445312e-05
-0.17715748046559	-8.58306884765625e-06
-0.169283814667119	2.95639038085938e-05
-0.161410148868648	2.19345092773438e-05
-0.153536483070178	-3.24249267578125e-05
-0.145662817271707	-2.95639038085938e-05
-0.137789151473237	-2.00271606445312e-05
-0.129915485674766	1.1444091796875e-05
-0.122041819876295	-2.09808349609375e-05
-0.114168154077825	3.0517578125e-05
-0.106294488279354	5.7220458984375e-06
-0.0984208224808831	9.5367431640625e-07
-0.0905471566824125	-1.81198120117188e-05
-0.0826734908839419	0
-0.0747998250854711	-9.5367431640625e-06
-0.0669261592870005	1.1444091796875e-05
-0.0590524934885299	-2.288818359375e-05
-0.0511788276900593	-1.04904174804688e-05
-0.0433051618915887	-7.62939453125e-06
-0.0354314960931181	1.23977661132812e-05
-0.0275578302946473	6.67572021484375e-06
-0.0196841644961767	-1.04904174804688e-05
-0.0118104986977059	-2.47955322265625e-05
-0.0039368328992353	-1.9073486328125e-06
0.0039368328992353	-5.7220458984375e-06
0.0118104986977061	-3.814697265625e-06
0.0196841644961767	-2.288818359375e-05
0.0275578302946473	-2.09808349609375e-05
0.0354314960931179	1.71661376953125e-05
0.0433051618915885	-1.04904174804688e-05
0.0511788276900591	1.43051147460938e-05
0.0590524934885299	3.814697265625e-06
0.0669261592870007	4.76837158203125e-06
0.0747998250854713	-2.6702880859375e-05
0.0826734908839419	-1.9073486328125e-06
0.0905471566824128	3.814697265625e-06
0.0984208224808834	-3.814697265625e-06
0.106294488279354	-9.5367431640625e-06
0.114168154077825	9.5367431640625e-07
0.122041819876295	-1.52587890625e-05
0.129915485674766	1.9073486328125e-06
0.137789151473236	2.09808349609375e-05
0.145662817271707	8.58306884765625e-06
0.153536483070178	1.9073486328125e-06
0.161410148868649	1.9073486328125e-05
0.169283814667119	-5.7220458984375e-06
0.17715748046559	3.814697265625e-06
0.185031146264061	1.43051147460938e-05
0.192904812062531	-1.1444091796875e-05
0.200778477861002	-8.58306884765625e-06
0.208652143659472	-3.814697265625e-06
0.216525809457943	2.09808349609375e-05
0.224399475256414	2.86102294921875e-06
0.232273141054884	-5.7220458984375e-06
0.240146806853355	-1.52587890625e-05
0.248020472651826	-1.1444091796875e-05
0.255894138450296	-2.288818359375e-05
0.263767804248767	-1.9073486328125e-06
0.271641470047238	-1.43051147460938e-05
0.279515135845708	-5.7220458984375e-06
0.287388801644179	9.5367431640625e-06
0.29526246744265	-1.04904174804688e-05
0.30313613324112	-7.62939453125e-06
0.311009799039591	1.23977661132812e-05
0.318883464838062	-1.04904174804688e-05
0.326757130636532	-3.814697265625e-06
0.334630796435003	-7.62939453125e-06
0.342504462233474	-4.76837158203125e-06
0.350378128031944	3.814697265625e-06
0.358251793830415	9.5367431640625e-07
0.366125459628886	5.7220458984375e-06
0.373999125427356	-1.43051147460938e-05
0.381872791225827	-3.814697265625e-06
0.389746457024297	1.04904174804688e-05
0.397620122822768	-1.43051147460938e-05
0.405493788621239	-1.43051147460938e-05
0.41336745441971	-1.52587890625e-05
0.42124112021818	-1.71661376953125e-05
0.429114786016651	5.7220458984375e-06
0.436988451815122	-9.5367431640625e-06
0.444862117613592	-5.7220458984375e-06
0.452735783412063	-1.71661376953125e-05
0.460609449210533	-3.814697265625e-06
0.468483115009004	3.814697265625e-06
0.476356780807475	-1.71661376953125e-05
0.484230446605945	-1.52587890625e-05
0.492104112404416	-1.33514404296875e-05
0.499977778202887	3.814697265625e-06
0.507851444001358	3.814697265625e-06
0.515725109799828	3.814697265625e-06
0.523598775598299	-3.814697265625e-06
0.531472441396769	-9.5367431640625e-06
0.53934610719524	-8.58306884765625e-06
0.547219772993711	-7.62939453125e-06
0.555093438792182	-3.814697265625e-06
0.562967104590652	-5.7220458984375e-06
0.570840770389123	8.58306884765625e-06
0.578714436187594	-1.33514404296875e-05
0.586588101986064	-5.7220458984375e-06
0.594461767784535	8.58306884765625e-06
0.602335433583006	2.86102294921875e-06
0.610209099381476	-9.5367431640625e-07
0.618082765179947	-9.5367431640625e-07
0.625956430978417	6.67572021484375e-06
0.633830096776888	-1.33514404296875e-05
0.641703762575359	-1.9073486328125e-05
0.649577428373829	7.62939453125e-06
0.6574510941723	7.62939453125e-06
0.665324759970771	-9.5367431640625e-06
0.673198425769241	-9.5367431640625e-07
0.681072091567712	-1.9073486328125e-06
0.688945757366183	-3.814697265625e-06
0.696819423164653	-7.62939453125e-06
0.704693088963124	5.7220458984375e-06
0.712566754761595	-1.43051147460938e-05
0.720440420560065	-1.43051147460938e-05
0.728314086358536	-1.9073486328125e-06
0.736187752157007	-9.5367431640625e-07
0.744061417955478	-4.76837158203125e-06
0.751935083753948	8.58306884765625e-06
0.759808749552419	-1.04904174804688e-05
0.767682415350889	8.58306884765625e-06
0.77555608114936	-1.81198120117188e-05
0.783429746947831	-5.7220458984375e-06
0.791303412746301	1.9073486328125e-06
0.799177078544772	1.43051147460938e-05
0.807050744343242	-1.9073486328125e-06
0.814924410141713	1.9073486328125e-06
0.822798075940184	-5.7220458984375e-06
0.830671741738655	0
0.838545407537125	-1.43051147460938e-05
0.846419073335596	-4.76837158203125e-06
0.854292739134066	-9.5367431640625e-06
0.862166404932537	-1.71661376953125e-05
0.870040070731008	-1.71661376953125e-05
0.877913736529479	3.814697265625e-06
0.885787402327949	-1.1444091796875e-05
0.89366106812642	-9.5367431640625e-07
0.90153473392489	-3.814697265625e-06
0.909408399723362	7.62939453125e-06
0.917282065521832	4.76837158203125e-06
0.925155731320303	-3.814697265625e-06
0.933029397118773	-3.814697265625e-06
0.940903062917244	-1.04904174804688e-05
0.948776728715715	-4.76837158203125e-06
0.956650394514185	7.62939453125e-06
0.964524060312656	-9.5367431640625e-07
0.972397726111126	-1.04904174804688e-05
0.980271391909597	-5.7220458984375e-06
0.988145057708067	9.5367431640625e-07
0.996018723506538	-9.5367431640625e-07
1.00389238930501	-1.04904174804688e-05
1.01176605510348	-9.5367431640625e-07
1.01963972090195	5.7220458984375e-06
1.02751338670042	-7.62939453125e-06
1.03538705249889	0
1.04326071829736	-1.04904174804688e-05
1.05113438409583	3.814697265625e-06
1.0590080498943	-9.5367431640625e-07
1.06688171569277	-3.814697265625e-06
1.07475538149124	3.814697265625e-06
1.08262904728972	-1.9073486328125e-06
1.09050271308819	1.9073486328125e-06
1.09837637888666	-7.62939453125e-06
1.10625004468513	-9.5367431640625e-06
1.1141237104836	2.86102294921875e-06
1.12199737628207	-9.5367431640625e-06
1.12987104208054	3.814697265625e-06
1.13774470787901	-9.5367431640625e-07
1.14561837367748	1.9073486328125e-06
1.15349203947595	-3.814697265625e-06
1.16136570527442	-5.7220458984375e-06
1.16923937107289	1.9073486328125e-06
1.17711303687136	1.9073486328125e-06
1.18498670266983	4.76837158203125e-06
1.1928603684683	3.814697265625e-06
1.20073403426678	9.5367431640625e-07
1.20860770006525	9.5367431640625e-07
1.21648136586372	-4.76837158203125e-06
1.22435503166219	-3.814697265625e-06
1.23222869746066	-4.76837158203125e-06
1.24010236325913	-1.04904174804688e-05
1.2479760290576	-1.04904174804688e-05
1.25584969485607	-3.814697265625e-06
1.26372336065454	9.5367431640625e-07
1.27159702645301	-9.5367431640625e-06
1.27947069225148	1.9073486328125e-06
1.28734435804995	1.9073486328125e-06
1.29521802384842	1.9073486328125e-06
1.30309168964689	-5.7220458984375e-06
1.31096535544536	-9.5367431640625e-06
1.31883902124384	0
1.32671268704231	6.67572021484375e-06
1.33458635284078	-3.814697265625e-06
1.34246001863925	2.86102294921875e-06
1.35033368443772	-1.04904174804688e-05
1.35820735023619	-1.04904174804688e-05
1.36608101603466	1.9073486328125e-06
1.37395468183313	-1.04904174804688e-05
1.3818283476316	-9.5367431640625e-07
1.38970201343007	-9.5367431640625e-06
1.39757567922854	9.5367431640625e-07
1.40544934502701	-5.7220458984375e-06
1.41332301082548	-8.58306884765625e-06
1.42119667662395	-1.9073486328125e-06
1.42907034242242	9.5367431640625e-07
1.4369440082209	-3.814697265625e-06
1.44481767401937	-5.7220458984375e-06
1.45269133981784	1.9073486328125e-06
1.46056500561631	-7.62939453125e-06
1.46843867141478	-3.814697265625e-06
1.47631233721325	2.86102294921875e-06
1.48418600301172	-9.5367431640625e-06
1.49205966881019	-1.9073486328125e-06
1.49993333460866	-3.814697265625e-06
1.50780700040713	3.814697265625e-06
1.5156806662056	4.76837158203125e-06
1.52355433200407	-9.5367431640625e-06
1.53142799780254	0
1.53930166360101	-8.58306884765625e-06
1.54717532939948	-3.814697265625e-06
1.55504899519796	-9.5367431640625e-06
1.56292266099643	-5.7220458984375e-06
1.5707963267949	-7.62939453125e-06


==> figures/heatmaps-1-1-1.tsv <==
0.649548785097263	0
0.681407986452058	0
0.707957320914386	0
0.73042214238251	0
0.749677703640902	0
0.766365856731509	0
0.78096799068579	0
0.793852226527802	0
0.805304880609591	0
0.815551992156454	0
0.824774392548632	0
0.833118469093935	0
0.840703993226029	0
0.847629906564028	0
0.853978660457193	0
0.859819514038905	0
0.865211071191255	0
0.870203253739727	0
0.874838851820451	0
0.879154753481815	0
0.883182928365754	0
0.886951220999117	0
0.890483995342895	0
0.893802662150686	0
0.896926113263901	0
0.899871081456361	0
0.902652440304795	0
0.905283455431693	0
0.907775996078227	0
0.910140714127503	0
0.912387196274316	0
0.914524093926162	0
0.916559234546968	0
0.91849971746448	0
0.920351996613014	0
0.922121952243836	0
0.923814953282014	0
0.925435911722822	0
0.926989330228597	0
0.928479343897401	0
0.929909757019453	0
0.931284075509267	0
0.932605535595627	0
0.933877129263635	0
0.935101626869864	0
0.936281597290411	0
0.937419425910226	0
0.938517330718818	0
0.939577376740907	0
0.940601488999536	0
0.941591464182877	0
0.942548981163486	0
0.943475610499559	0
0.944372823031312	0
0.945241997671447	0
0.946084428476502	0
0.946901331075343	0
0.947693848521979	0
0.94846305663195	0
0.949209968854676	0
0.94993554072818	0
0.950640673957361	0
0.951326220152398	0
0.951992984259899	0
0.952641727715846	0
0.953273171346302	0
0.953887998039114	0
0.954486855207437	0
0.955070357063752	0
0.955639086721172	0
0.956193598137158	0
0.956734417913242	0
0.957262046963081	0
0.957776962059911	0
0.958279617273484	0
0.95877044530556	0
0.95924985873224	0
0.959718251160605	0
0.960175998306507	0
0.960623458999692	0
0.961060976121918	0
0.961488877483216	0
0.961907476641007	0
0.962317073666372	0
0.962717955861411	0
0.963110398431291	0
0.963494665114298	0
0.963871008772914	0
0.9642396719487	0
0.964600887383562	0
0.964954878509726	0
0.96530185991062	0
0.965642037754634	0
0.965975610203618	0
0.966302767797814	0
0.966623693818787	0
0.966938564631817	0
0.96724755000909	0
0.967550813434932	0
0.967848512394244	0
0.968140798645206	0
0.968427818477231	0
0.968709712955113	0
0.9689866181502	0
0.969258665359409	0
0.969525981312805	0
0.969788688370454	0
0.970046904709168	0
0.970300744499768	0
0.9705503180754	0
0.970795732091439	0
0.97103708967746	0
0.971274490581743	0
0.971508031308721	0
0.971737805249779	0
0.971963902807781	0
0.972186411515656	0
0.972405416149391	0
0.972620998835724	0
0.972833239154827	0
0.973042214238251	0
0.973247998862386	0
0.973450665537671	0
0.973650284593779	0
0.97384692426099	0
0.974040650747945	0
0.974231528315975	0
0.974419619350165	0
0.974604984427338	0
0.974787682381098	0
0.97496777036409	0
0.975145303907607	0
0.97532033697868	0
0.975492922034774	0
0.975663110076199	0
0.975830950696363	0
0.97599649212995	0
0.976159781299133	0
0.976320863857923	0
0.976479784234716	0
0.976636585673151	0
0.976791310271342	0
0.976943999019557	0
0.977094691836423	0
0.977243427603718	0
0.977390244199823	0
0.977535178531876	0
0.977678266566705	0
0.977819543360586	0
0.977959043087878	0
0.978096799068579	0
0.978232843794861	0
0.978367208956621	0
0.97849992546609	0
0.978631023481541	0
0.978760532430137	0
0.978888481029956	0
0.979014897311213	0
0.979139808636742	0
0.979263241721732	0
0.97938522265278	0
0.979505776906273	0
0.97962492936612	0
0.979742704340882	0
0.979859125580302	0
0.979974216291272	0
0.980087999153254	0
0.980200496333179	0
0.980311729499846	0
0.980421719837836	0
0.980530488060959	0
0.980638054425263	0
0.980744438741608	0
0.980849660387829	0
0.980953738320503	0
0.981056691086339	0
0.981158536833186	0
0.981259293320709	0
0.981358977930705	0
0.981457607677104	0
0.981555199215645	0
0.98165176885326	0
0.981747332557149	0
0.981841905963589	0
0.981935504386457	0
0.982028142825501	0
0.98211983597435	0
0.982210598228287	0
0.982300443691781	0
0.982389386185792	0
0.982477439254863	0
0.982564616173993	0
0.98265092995531	0
0.982736393354545	0
0.982821018877317	0
0.982904818785232	0
0.982987805101809	0
0.983069989618225	0
0.983151383898907	0
0.98323199928695	0
0.983311846909393	0
0.983390937682335	0
0.983469282315909	0
0.98354689131912	0
0.983623775004545	0
0.983699943492896	0
0.983775406717466	0
0.983850174428445	0
0.983924256197122	0
0.983997661419966	0
0.984070399322603	0
0.984142478963677	0
0.984213909238615	0
0.984284698883285	0
0.984354856477556	0
0.984424390448767	0
0.9844933090751	0
0.984561620488866	0
0.984629332679705	0
0.984696453497697	0
0.984762990656403	0
0.984828951735812	0
0.984894344185227	0
0.984959175326063	0
0.985023452354584	0
0.985087182344564	0
0.985150372249884	0
0.985213028907058	0
0.9852751590377	0
0.985336769250931	0
0.985397866045719	0
0.985458455813164	0
0.98551854483873	0
0.985578139304414	0
0.985637245290871	0
0.98569586877948	0
0.98575401565436	0
0.985811691704343	0
0.98586890262489	0
0.98592565401997	0
0.985981951403891	0
0.986037800203078	0
0.986093205757828	0
0.986148173324003	0
0.986202708074695	0
0.986256815101853	0
0.986310499417862	0
0.986363765957092	0
0.986416619577413	0
0.98646906506167	0
0.986521107119126	0
0.986572750386868	0
0.986623999431193	0
0.986674858748945	0
0.986725332768836	0
0.986775425852727	0
0.98682514229689	0
0.986874486333231	0
0.986923462130495	0
0.986972073795437	0
0.987020325373973	0
0.987068220852298	0
0.987115764157988	0
0.987162959161072	0
0.987209809675083	0
0.987256319458082	0
0.987302492213669	0
0.987348331591959	0
0.987393841190549	0
0.987439024555458	0
0.987483885182045	0
0.987528426515917	0
0.987572651953804	0
0.987616564844426	0
0.98766016848934	0
0.987703466143764	0
0.987746461017387	0
0.987789156275166	0
0.987831555038099	0
0.987873660383988	0
0.987915475348181	0
0.987957002924305	0
0.987998246064975	0
0.988039207682501	0
0.988079890649567	0
0.988120297799907	0
0.988160431928962	0
0.988200295794521	0
0.988239892117358	0
0.988279223581848	0
0.988318292836575	0
0.988357102494926	0
0.988395655135671	0
0.98843395330354	0
0.988471999509778	0
0.988509796232697	0
0.988547345918211	0
0.988584650980367	0
0.988621713801859	0
0.988658536734539	0
0.988695122099912	0
0.988731472189623	0
0.988767589265938	0
0.988803475562213	0
0.988839133283352	0
0.988874564606262	0
0.988909771680293	0
0.988944756627674	0
0.988979521543939	0
0.989014068498347	0
0.989048399534289	0
0.989082516669697	0
0.989116421897431	0
0.989150117185674	0
0.98918360447831	0
0.989216885695301	0
0.989249962733045	0
0.989282837464748	0
0.98931551174077	0
0.989347987388974	0
0.989380266215069	0
0.989412350002939	0
0.989444240514978	0
0.98947593949241	0
0.989507448655607	0
0.989538769704396	0
0.989569904318371	0
0.989600854157189	0
0.989631620860866	0
0.989662206050067	0
0.98969261132639	0
0.989722838272647	0
0.989752888453136	0
0.989782763413914	0
0.98981246468306	0
0.989841993770935	0
0.989871352170441	0
0.98990054135727	0
0.989929562790151	0
0.989958417911097	0
0.989987108145636	0
0.990015634903056	0
0.990043999576627	0
0.990072203543832	0
0.990100248166589	0
0.990128134791472	0
0.990155864749923	0
0.990183439358467	0
0.990210859918918	0
0.990238127718587	0
0.99026524403048	0
0.990292210113498	0
0.990319027212632	0
0.990345696559153	0
0.990372219370804	0
0.99039859685198	0
0.990424830193914	0
0.990450920574857	0
0.990476869160252	0
0.990502677102907	0
0.990528345543169	0
0.990553875609091	0
0.990579268416593	0
0.990604525069632	0
0.990629646660355	0
0.99065463426926	0
0.990679488965353	0
0.990704211806294	0
0.990728803838552	0
0.990753266097553	0
0.990777599607823	0
0.99080180538313	0
0.99082588442663	0
0.990849837730999	0
0.990873666278575	0
0.990897371041488	0
0.990920952981794	0
0.990944413051609	0
0.990967752193229	0
0.990990971339261	0
0.99101407141275	0
0.991037053327296	0
0.991059917987175	0
0.991082666287462	0
0.991105299114144	0
0.991127817344235	0
0.991150221845891	0
0.991172513478521	0
0.991194693092896	0
0.99121676153126	0
0.991238719627432	0
0.991260568206914	0
0.991282308086997	0
0.991303940076855	0
0.991325464977655	0
0.991346883582649	0
0.991368196677272	0
0.991389405039245	0
0.991410509438658	0
0.991431510638075	0
0.991452409392616	0
0.991473206450055	0
0.991493902550905	0
0.991514498428505	0
0.991534994809113	0
0.991555392411982	0
0.991575691949453	0
0.991595894127033	0
0.991615999643475	0
0.991636009190865	0
0.991655923454697	0
0.991675743113949	0
0.991695468841167	0
0.991715101302536	0
0.991734641157955	0
0.991754089061112	0
0.99177344565956	0
0.991792711594784	0
0.991811887502273	0
0.991830974011591	0
0.991849971746448	0
0.991868881324763	0
0.991887703358733	0
0.991906438454902	0
0.991925087214223	0
0.991943650232121	0
0.991962128098561	0
0.991980521398107	0
0.991998830709983	0
0.992017056608138	0
0.992035199661301	0
0.992053260433045	0
0.992071239481839	0
0.992089137361112	0
0.992106954619308	0
0.992124691799939	0
0.992142349441643	0
0.992159928078239	0
0.992177428238778	0
0.992194850447601	0
0.992212195224384	0
0.992229463084197	0
0.99224665453755	0
0.992263770090447	0
0.992280810244433	0
0.992297775496643	0
0.992314666339852	0
0.992331483262522	0
0.992348226748849	0
0.992364897278808	0
0.992381495328201	0
0.992398021368704	0
0.992414475867906	0
0.992430859289358	0
0.992447172092614	0
0.992463414733275	0
0.992479587663031	0
0.992495691329706	0
0.992511726177292	0
0.992527692645997	0
0.992543591172282	0
0.992559422188902	0
0.992575186124942	0
0.992590883405862	0
0.992606514453529	0
0.992622079686258	0
0.99263757951885	0
0.992653014362626	0
0.992668384625466	0
0.992683690711843	0
0.99269893302286	0
0.992714111956284	0
0.992729227906582	0
0.992744281264954	0
0.992759272419365	0
0.992774201754583	0
0.992789069652207	0
0.992803876490704	0
0.992818622645436	0
0.992833308488697	0
0.99284793438974	0
0.992862500714812	0
0.99287700782718	0
0.992891456087166	0
0.992905845852171	0
0.992920177476713	0
0.992934451312445	0
0.992948667708195	0
0.992962827009985	0
0.992976929561068	0
0.992990975701945	0
0.993004965770405	0
0.993018900101539	0
0.993032779027779	0
0.993046602878914	0
0.993060371982124	0
0.993074086662001	0
0.993087747240577	0
0.993101354037348	0
0.993114907369298	0
0.993128407550927	0
0.993141854894271	0
0.993155249708931	0
0.993168592302091	0
0.993181882978546	0
0.993195122040724	0
0.993208309788707	0
0.993221446520257	0
0.993234532530835	0
0.993247568113628	0
0.993260553559563	0
0.993273489157337	0
0.993286375193434	0
0.993299211952147	0
0.993311999715597	0
0.993324738763758	0
0.993337429374473	0
0.993350071823478	0
0.993362666384418	0
0.993375213328871	0
0.993387712926364	0
0.993400165444393	0
0.993412571148445	0
0.993424930302013	0
0.993437243166616	0
0.993449510001818	0
0.993461731065247	0
0.993473906612612	0
0.993486036897719	0
0.993498122172491	0
0.993510162686986	0
0.993522158689413	0
0.993534110426149	0
0.993546018141754	0
0.993557882078994	0
0.993569702478849	0
0.993581479580536	0
0.993593213621522	0
0.993604904837541	0
0.99361655346261	0
0.993628159729041	0
0.993639723867464	0
0.993651246106835	0
0.993662726674453	0
0.993674165795979	0
0.993685563695446	0
0.993696920595275	0
0.993708236716288	0
0.993719512277729	0
0.993730747497268	0
0.993741942591023	0
0.99375309777357	0
0.993764213257958	0
0.993775289255724	0
0.993786325976902	0
0.99379732363004	0
0.993808282422213	0
0.993819202559035	0
0.99383008424467	0
0.99384092768185	0
0.993851733071882	0
0.993862500614663	0
0.993873230508693	0
0.993883922951087	0
0.993894578137583	0
0.993905196262561	0
0.99391577751905	0
0.99392632209874	0
0.993936830191994	0
0.993947301987863	0
0.993957737674091	0
0.99396813743713	0
0.993978501462152	0
0.993988829933058	0
0.993999123032487	0
0.994009380941834	0
0.99401960384125	0
0.994029791909664	0
0.994039945324783	0
0.994050064263111	0
0.994060148899954	0
0.994070199409429	0
0.994080215964481	0
0.994090198736885	0
0.99410014789726	0
0.99411006361508	0
0.994119946058679	0
0.994129795395264	0
0.994139611790924	0
0.994149395410639	0
0.994159146418288	0
0.99416886497666	0
0.994178551247463	0
0.994188205391331	0
0.994197827567836	0
0.994207417935492	0
0.99421697665177	0
0.994226503873102	0
0.994235999754889	0
0.994245464451515	0
0.994254898116349	0
0.994264300901756	0
0.994273672959106	0
0.994283014438781	0
0.994292325490184	0
0.994301606261744	0
0.99431085690093	0
0.994320077554251	0
0.99432926836727	0
0.994338429484608	0
0.994347561049956	0
0.994356663206075	0
0.994365736094811	0
0.994374779857099	0
0.994383794632969	0
0.994392780561556	0
0.994401737781107	0
0.994410666428984	0
0.994419566641676	0
0.994428438554805	0
0.994437282303131	0
0.994446098020559	0
0.994454885840147	0
0.994463645894112	0
0.994472378313837	0
0.994481083229878	0
0.99448976077197	0
0.994498411069031	0
0.994507034249174	0
0.994515630439707	0
0.994524199767145	0
0.994532742357212	0
0.994541258334849	0
0.994549747824219	0
0.994558210948715	0
0.994566647830965	0
0.994575058592837	0
0.994583443355445	0
0.994591802239155	0
0.994600135363594	0
0.99460844284765	0
0.994616724809482	0
0.994624981366523	0
0.994633212635486	0
0.994641418732374	0
0.994649599772477	0
0.994657755870385	0
0.994665887139989	0
0.994673993694487	0
0.994682075646393	0
0.994690133107534	0
0.994698166189066	0
0.994706175001469	0
0.994714159654559	0
0.994722120257489	0
0.994730056918756	0
0.994737969746205	0
0.994745858847036	0
0.994753724327803	0
0.994761566294429	0
0.994769384852198	0
0.994777180105772	0
0.994784952159185	0
0.994792701115858	0
0.994800427078595	0
0.994808130149589	0
0.994815810430433	0
0.994823468022116	0
0.994831103025033	0
0.994838715538988	0
0.994846305663195	0
0.994853873496289	0
0.994861419136324	0
0.99486894268078	0
0.994876444226568	0
0.994883923870033	0
0.994891381706957	0
0.994898817832566	0
0.99490623234153	0
0.994913625327972	0
0.994920996885468	0
0.994928347107052	0
0.994935676085221	0
0.994942983911937	0
0.994950270678635	0
0.99495753647622	0
0.994964781395076	0
0.994972005525068	0
0.994979208955548	0
0.994986391775354	0
0.994993554072818	0
0.995000695935767	0
0.995007817451528	0
0.995014918706931	0
0.995021999788314	0
0.995029060781522	0
0.995036101771916	0
0.995043122844374	0
0.995050124083295	0
0.995057105572599	0
0.995064067395736	0
0.995071009635686	0
0.995077932374962	0
0.995084835695614	0
0.995091719679233	0
0.995098584406955	0
0.995105429959459	0
0.995112256416977	0
0.995119063859293	0
0.995125852365748	0
0.99513262201524	0
0.995139372886231	0
0.995146105056749	0
0.995152818604388	0
0.995159513606316	0
0.995166190139273	0
0.995172848279577	0
0.995179488103126	0
0.995186109685402	0
0.995192713101472	0
0.99519929842599	0
0.995205865733205	0
0.995212415096957	0
0.995218946590686	0
0.995225460287429	0
0.995231956259827	0
0.995238434580126	0
0.99524489532018	0
0.995251338551454	0
0.995257764345024	0
0.995264172771585	0
0.995270563901448	0
0.995276937804545	0
0.995283294550434	0
0.995289634208297	0
0.995295956846943	0
0.995302262534816	0
0.99530855133999	0
0.995314823330177	0
0.995321078572727	0
0.99532731713463	0
0.99533353908252	0
0.995339744482676	0
0.995345933401026	0
0.995352105903147	0
0.995358262054268	0
0.995364401919276	0
0.995370525562712	0
0.995376633048777	0
0.995382724441334	0
0.995388799803911	0
0.995394859199701	0
0.995400902691565	0
0.995406930342035	0
0.995412942213315	0
0.995418938367285	0
0.9954249188655	0
0.995430883769195	0
0.995436833139287	0
0.995442767036375	0
0.995448685520744	0
0.995454588652364	0
0.995460476490897	0
0.995466349095696	0
0.995472206525804	0
0.995478048839965	0
0.995483876096614	0
0.99548968835389	0
0.995495485669631	0
0.995501268101377	0
0.995507035706375	0
0.995512788541578	0
0.995518526663648	0
0.995524250128956	0
0.995529958993588	0
0.995535653313341	0
0.995541333143731	0
0.995546998539991	0
0.995552649557072	0
0.995558286249649	0
0.995563908672117	0
0.9955695168786	0
0.995575110922945	0
0.99558069085873	0
0.99558625673926	0
0.995591808617576	0
0.995597346546448	0
0.995602870578385	0
0.99560838076563	0
0.995613877160166	0
0.995619359813716	0
0.995624828777744	0
0.995630284103457	0
0.995635725841809	0
0.995641154043498	0
0.995646568758972	0
0.995651970038428	0
0.995657357931812	0
0.995662732488828	0
0.995668093758928	0
0.995673441791324	0
0.995678776634985	0
0.995684098338636	0
0.995689406950766	0
0.995694702519622	0
0.995699985093218	0
0.995705254719329	0
0.995710511445499	0
0.995715755319038	0
0.995720986387024	0
0.995726204696308	0
0.995731410293511	0
0.995736603225028	0
0.995741783537026	0
0.995746951275452	0
0.995752106486028	0
0.995757249214253	0
0.995762379505408	0
0.995767497404556	0
0.995772602956541	0
0.995777696205991	0
0.99578277719732	0
0.995787845974727	0
0.9957929025822	0
0.995797947063516	0
0.995802979462243	0
0.995807999821738	0
0.995813008185153	0
0.995818004595433	0
0.995822989095319	0
0.995827961727348	0
0.995832922533856	0
0.995837871556975	0
0.995842808838639	0
0.995847734420584	0
0.995852648344346	0
0.995857550651268	0
0.995862441382494	0
0.995867320578977	0
0.995872188281475	0
0.995877044530556	0
0.995881889366595	0
0.99588672282978	0
0.995891544960109	0
0.995896355797392	0
0.995901155381255	0
0.995905943751136	0
0.995910720946293	0
0.995915487005796	0
0.995920241968536	0
0.995924985873224	0
0.995929718758389	0
0.995934440662381	0
0.995939151623375	0
0.995943851679366	0
0.995948540868176	0
0.995953219227451	0
0.995957886794663	0
0.995962543607111	0
0.995967189701925	0
0.995971825116061	0
0.995976449886306	0
0.995981064049281	0
0.995985667641435	0
0.995990260699053	0
0.995994843258254	0
0.995999415354992	0
0.996003977025054	0
0.996008528304069	0
0.9960130692275	0
0.996017599830651	0
0.996022120148664	0
0.996026630216522	0
0.996031130069052	0
0.996035619740919	0
0.996040099266636	0
0.996044568680556	0
0.99604902801688	0
0.996053477309654	0
0.99605791659277	0
0.996062345899969	0
0.99606676526484	0
0.996071174720821	0
0.996075574301201	0
0.996079964039119	0
0.996084343967567	0
0.996088714119389	0
0.996093074527283	0
0.9960974252238	0
0.996101766241349	0
0.996106097612192	0
0.996110419368449	0
0.996114731542098	0
0.996119034164975	0
0.996123327268775	0
0.996127610885053	0
0.996131885045224	0
0.996136149780565	0
0.996140405122217	0
0.99614465110118	0
0.996148887748322	0
0.996153115094372	0
0.996157333169926	0
0.996161542005446	0
0.996165741631261	0
0.996169932077566	0
0.996174113374424	0
0.99617828555177	0
0.996182448639404	0
0.996186602667	0
0.996190747664101	0
0.996194883660122	0
0.996199010684352	0
0.996203128765951	0
0.996207237933953	0
0.996211338217268	0
0.996215429644679	0
0.996219512244846	0
0.996223586046307	0
0.996227651077473	0
0.996231707366637	0
0.996235754941968	0
0.996239793831516	0
0.996243824063208	0
0.996247845664853	0
0.996251858664142	0
0.996255863088646	0
0.996259858965819	0
0.996263846322999	0
0.996267825187404	0
0.996271795586141	0
0.996275757546198	0
0.996279711094451	0
0.996283656257659	0
0.996287593062471	0
0.996291521535421	0
0.996295441702931	0
0.996299353591312	0
0.996303257226764	0
0.996307152635377	0
0.996311039843129	0
0.996314918875891	0
0.996318789759425	0
0.996322652519384	0
0.996326507181313	0
0.996330353770652	0
0.996334192312733	0
0.996338022832782	0
0.996341845355921	0
0.996345659907167	0
0.99634946651143	0
0.99635326519352	0
0.996357055978142	0
0.996360838889899	0
0.996364613953291	0
0.996368381192718	0
0.996372140632477	0
0.996375892296766	0
0.996379636209683	0
0.996383372395225	0
0.996387100877291	0
0.996390821679684	0
0.996394534826104	0
0.996398240340157	0
0.996401938245352	0
0.9964056285651	0
0.996409311322718	0
0.996412986541425	0
0.996416654244348	0
0.996420314454518	0
0.99642396719487	0
0.996427612488249	0
0.996431250357406	0
0.996434880824998	0
0.99643850391359	0
0.996442119645657	0
0.996445728043583	0
0.996449329129658	0
0.996452922926086	0
0.996456509454977	0
0.996460088738356	0
0.996463660798156	0
0.996467225656222	0
0.996470783334313	0
0.996474333854097	0
0.996477877237159	0
0.996481413504993	0
0.99648494267901	0
0.996488464780534	0
0.996491979830804	0
0.996495487850973	0
0.996498988862111	0
0.996502482885202	0
0.996505969941149	0
0.99650945005077	0
0.996512923234799	0
0.996516389513889	0
0.996519848908612	0
0.996523301439457	0
0.996526747126831	0
0.996530185991062	0


==> figures/heatmaps-1-1-2.tsv <==
1	0


==> figures/heatmaps-1-1-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-1-1-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-1-2-1.tsv <==
0.649548785097263	0
0.681407986452058	0
0.707957320914386	0
0.73042214238251	0
0.749677703640902	0
0.766365856731509	0
0.78096799068579	0
0.793852226527802	0
0.805304880609591	0
0.815551992156454	0
0.824774392548632	0
0.833118469093935	0
0.840703993226029	0
0.847629906564028	0
0.853978660457193	0
0.859819514038905	0
0.865211071191255	0
0.870203253739727	0
0.874838851820451	0
0.879154753481815	0
0.883182928365754	0
0.886951220999117	0
0.890483995342895	0
0.893802662150686	0
0.896926113263901	0
0.899871081456361	0
0.902652440304795	0
0.905283455431693	0
0.907775996078227	0
0.910140714127503	0
0.912387196274316	0
0.914524093926162	0
0.916559234546968	0
0.91849971746448	0
0.920351996613014	0
0.922121952243836	0
0.923814953282014	0
0.925435911722822	0
0.926989330228597	0
0.928479343897401	0
0.929909757019453	0
0.931284075509267	0
0.932605535595627	0
0.933877129263635	0
0.935101626869864	0
0.936281597290411	0
0.937419425910226	0
0.938517330718818	0
0.939577376740907	0
0.940601488999536	0
0.941591464182877	0
0.942548981163486	0
0.943475610499559	0
0.944372823031312	0
0.945241997671447	0
0.946084428476502	0
0.946901331075343	0
0.947693848521979	0
0.94846305663195	0
0.949209968854676	0
0.94993554072818	0
0.950640673957361	0
0.951326220152398	0
0.951992984259899	0
0.952641727715846	0
0.953273171346302	0
0.953887998039114	0
0.954486855207437	0
0.955070357063752	0
0.955639086721172	0
0.956193598137158	0
0.956734417913242	0
0.957262046963081	0
0.957776962059911	0
0.958279617273484	0
0.95877044530556	0
0.95924985873224	0
0.959718251160605	0
0.960175998306507	0
0.960623458999692	0
0.961060976121918	0
0.961488877483216	0
0.961907476641007	0
0.962317073666372	0
0.962717955861411	0
0.963110398431291	0
0.963494665114298	0
0.963871008772914	0
0.9642396719487	0
0.964600887383562	0
0.964954878509726	0
0.96530185991062	0
0.965642037754634	0
0.965975610203618	0
0.966302767797814	0
0.966623693818787	0
0.966938564631817	0
0.96724755000909	0
0.967550813434932	0
0.967848512394244	0
0.968140798645206	0
0.968427818477231	0
0.968709712955113	0
0.9689866181502	0
0.969258665359409	0
0.969525981312805	0
0.969788688370454	0
0.970046904709168	0
0.970300744499768	0
0.9705503180754	0
0.970795732091439	0
0.97103708967746	0
0.971274490581743	0
0.971508031308721	0
0.971737805249779	0
0.971963902807781	0
0.972186411515656	0
0.972405416149391	0
0.972620998835724	0
0.972833239154827	0
0.973042214238251	0
0.973247998862386	0
0.973450665537671	0
0.973650284593779	0
0.97384692426099	0
0.974040650747945	0
0.974231528315975	0
0.974419619350165	0
0.974604984427338	0
0.974787682381098	0
0.97496777036409	0
0.975145303907607	0
0.97532033697868	0
0.975492922034774	0
0.975663110076199	0
0.975830950696363	0
0.97599649212995	0
0.976159781299133	0
0.976320863857923	0
0.976479784234716	0
0.976636585673151	0
0.976791310271342	0
0.976943999019557	0
0.977094691836423	0
0.977243427603718	0
0.977390244199823	0
0.977535178531876	0
0.977678266566705	0
0.977819543360586	0
0.977959043087878	0
0.978096799068579	0
0.978232843794861	0
0.978367208956621	0
0.97849992546609	0
0.978631023481541	0
0.978760532430137	0
0.978888481029956	0
0.979014897311213	0
0.979139808636742	0
0.979263241721732	0
0.97938522265278	0
0.979505776906273	0
0.97962492936612	0
0.979742704340882	0
0.979859125580302	0
0.979974216291272	0
0.980087999153254	0
0.980200496333179	0
0.980311729499846	0
0.980421719837836	0
0.980530488060959	0
0.980638054425263	0
0.980744438741608	0
0.980849660387829	0
0.980953738320503	0
0.981056691086339	0
0.981158536833186	0
0.981259293320709	0
0.981358977930705	0
0.981457607677104	0
0.981555199215645	0
0.98165176885326	0
0.981747332557149	0
0.981841905963589	0
0.981935504386457	0
0.982028142825501	0
0.98211983597435	0
0.982210598228287	0
0.982300443691781	0
0.982389386185792	0
0.982477439254863	0
0.982564616173993	0
0.98265092995531	0
0.982736393354545	0
0.982821018877317	0
0.982904818785232	0
0.982987805101809	0
0.983069989618225	0
0.983151383898907	0
0.98323199928695	0
0.983311846909393	0
0.983390937682335	0
0.983469282315909	0
0.98354689131912	0
0.983623775004545	0
0.983699943492896	0
0.983775406717466	0
0.983850174428445	0
0.983924256197122	0
0.983997661419966	0
0.984070399322603	0
0.984142478963677	0
0.984213909238615	0
0.984284698883285	0
0.984354856477556	0
0.984424390448767	0
0.9844933090751	0
0.984561620488866	0
0.984629332679705	0
0.984696453497697	0
0.984762990656403	0
0.984828951735812	0
0.984894344185227	0
0.984959175326063	0
0.985023452354584	0
0.985087182344564	0
0.985150372249884	0
0.985213028907058	0
0.9852751590377	0
0.985336769250931	0
0.985397866045719	0
0.985458455813164	0
0.98551854483873	0
0.985578139304414	0
0.985637245290871	0
0.98569586877948	0
0.98575401565436	0
0.985811691704343	0
0.98586890262489	0
0.98592565401997	0
0.985981951403891	0
0.986037800203078	0
0.986093205757828	0
0.986148173324003	0
0.986202708074695	0
0.986256815101853	0
0.986310499417862	0
0.986363765957092	0
0.986416619577413	0
0.98646906506167	0
0.986521107119126	0
0.986572750386868	0
0.986623999431193	0
0.986674858748945	0
0.986725332768836	0
0.986775425852727	0
0.98682514229689	0
0.986874486333231	0
0.986923462130495	0
0.986972073795437	0
0.987020325373973	0
0.987068220852298	0
0.987115764157988	0
0.987162959161072	0
0.987209809675083	0
0.987256319458082	0
0.987302492213669	0
0.987348331591959	0
0.987393841190549	0
0.987439024555458	0
0.987483885182045	0
0.987528426515917	0
0.987572651953804	0
0.987616564844426	0
0.98766016848934	0
0.987703466143764	0
0.987746461017387	0
0.987789156275166	0
0.987831555038099	0
0.987873660383988	0
0.987915475348181	0
0.987957002924305	0
0.987998246064975	0
0.988039207682501	0
0.988079890649567	0
0.988120297799907	0
0.988160431928962	0
0.988200295794521	0
0.988239892117358	0
0.988279223581848	0
0.988318292836575	0
0.988357102494926	0
0.988395655135671	0
0.98843395330354	0
0.988471999509778	0
0.988509796232697	0
0.988547345918211	0
0.988584650980367	0
0.988621713801859	0
0.988658536734539	0
0.988695122099912	0
0.988731472189623	0
0.988767589265938	0
0.988803475562213	0
0.988839133283352	0
0.988874564606262	0
0.988909771680293	0
0.988944756627674	0
0.988979521543939	0
0.989014068498347	0
0.989048399534289	0
0.989082516669697	0
0.989116421897431	0
0.989150117185674	0
0.98918360447831	0
0.989216885695301	0
0.989249962733045	0
0.989282837464748	0
0.98931551174077	0
0.989347987388974	0
0.989380266215069	0
0.989412350002939	0
0.989444240514978	0
0.98947593949241	0
0.989507448655607	0
0.989538769704396	0
0.989569904318371	0
0.989600854157189	0
0.989631620860866	0
0.989662206050067	0
0.98969261132639	0
0.989722838272647	0
0.989752888453136	0
0.989782763413914	0
0.98981246468306	0
0.989841993770935	0
0.989871352170441	0
0.98990054135727	0
0.989929562790151	0
0.989958417911097	0
0.989987108145636	0
0.990015634903056	0
0.990043999576627	0
0.990072203543832	0
0.990100248166589	0
0.990128134791472	0
0.990155864749923	0
0.990183439358467	0
0.990210859918918	0
0.990238127718587	0
0.99026524403048	0
0.990292210113498	0
0.990319027212632	0
0.990345696559153	0
0.990372219370804	0
0.99039859685198	0
0.990424830193914	0
0.990450920574857	0
0.990476869160252	0
0.990502677102907	0
0.990528345543169	0
0.990553875609091	0
0.990579268416593	0
0.990604525069632	0
0.990629646660355	0
0.99065463426926	0
0.990679488965353	0
0.990704211806294	0
0.990728803838552	0
0.990753266097553	0
0.990777599607823	0
0.99080180538313	0
0.99082588442663	0
0.990849837730999	0
0.990873666278575	0
0.990897371041488	0
0.990920952981794	0
0.990944413051609	0
0.990967752193229	0
0.990990971339261	0
0.99101407141275	0
0.991037053327296	0
0.991059917987175	0
0.991082666287462	0
0.991105299114144	0
0.991127817344235	0
0.991150221845891	0
0.991172513478521	0
0.991194693092896	0
0.99121676153126	0
0.991238719627432	0
0.991260568206914	0
0.991282308086997	0
0.991303940076855	0
0.991325464977655	0
0.991346883582649	0
0.991368196677272	0
0.991389405039245	0
0.991410509438658	0
0.991431510638075	0
0.991452409392616	0
0.991473206450055	0
0.991493902550905	0
0.991514498428505	0
0.991534994809113	0
0.991555392411982	0
0.991575691949453	0
0.991595894127033	0
0.991615999643475	0
0.991636009190865	0
0.991655923454697	0
0.991675743113949	0
0.991695468841167	0
0.991715101302536	0
0.991734641157955	0
0.991754089061112	0
0.99177344565956	0
0.991792711594784	0
0.991811887502273	0
0.991830974011591	0
0.991849971746448	0
0.991868881324763	0
0.991887703358733	0
0.991906438454902	0
0.991925087214223	0
0.991943650232121	0
0.991962128098561	0
0.991980521398107	0
0.991998830709983	0
0.992017056608138	0
0.992035199661301	0
0.992053260433045	0
0.992071239481839	0
0.992089137361112	0
0.992106954619308	0
0.992124691799939	0
0.992142349441643	0
0.992159928078239	0
0.992177428238778	0
0.992194850447601	0
0.992212195224384	0
0.992229463084197	0
0.99224665453755	0
0.992263770090447	0
0.992280810244433	0
0.992297775496643	0
0.992314666339852	0
0.992331483262522	0
0.992348226748849	0
0.992364897278808	0
0.992381495328201	0
0.992398021368704	0
0.992414475867906	0
0.992430859289358	0
0.992447172092614	0
0.992463414733275	0
0.992479587663031	0
0.992495691329706	0
0.992511726177292	0
0.992527692645997	0
0.992543591172282	0
0.992559422188902	0
0.992575186124942	0
0.992590883405862	0
0.992606514453529	0
0.992622079686258	0
0.99263757951885	0
0.992653014362626	0
0.992668384625466	0
0.992683690711843	0
0.99269893302286	0
0.992714111956284	0
0.992729227906582	0
0.992744281264954	0
0.992759272419365	0
0.992774201754583	0
0.992789069652207	0
0.992803876490704	0
0.992818622645436	0
0.992833308488697	0
0.99284793438974	0
0.992862500714812	0
0.99287700782718	0
0.992891456087166	0
0.992905845852171	0
0.992920177476713	0
0.992934451312445	0
0.992948667708195	0
0.992962827009985	0
0.992976929561068	0
0.992990975701945	0
0.993004965770405	0
0.993018900101539	0
0.993032779027779	0
0.993046602878914	0
0.993060371982124	0
0.993074086662001	0
0.993087747240577	0
0.993101354037348	0
0.993114907369298	0
0.993128407550927	0
0.993141854894271	0
0.993155249708931	0
0.993168592302091	0
0.993181882978546	0
0.993195122040724	0
0.993208309788707	0
0.993221446520257	0
0.993234532530835	0
0.993247568113628	0
0.993260553559563	0
0.993273489157337	0
0.993286375193434	0
0.993299211952147	0
0.993311999715597	0
0.993324738763758	0
0.993337429374473	0
0.993350071823478	0
0.993362666384418	0
0.993375213328871	0
0.993387712926364	0
0.993400165444393	0
0.993412571148445	0
0.993424930302013	0
0.993437243166616	0
0.993449510001818	0
0.993461731065247	0
0.993473906612612	0
0.993486036897719	0
0.993498122172491	0
0.993510162686986	0
0.993522158689413	0
0.993534110426149	0
0.993546018141754	0
0.993557882078994	0
0.993569702478849	0
0.993581479580536	0
0.993593213621522	0
0.993604904837541	0
0.99361655346261	0
0.993628159729041	0
0.993639723867464	0
0.993651246106835	0
0.993662726674453	0
0.993674165795979	0
0.993685563695446	0
0.993696920595275	0
0.993708236716288	0
0.993719512277729	0
0.993730747497268	0
0.993741942591023	0
0.99375309777357	0
0.993764213257958	0
0.993775289255724	0
0.993786325976902	0
0.99379732363004	0
0.993808282422213	0
0.993819202559035	0
0.99383008424467	0
0.99384092768185	0
0.993851733071882	0
0.993862500614663	0
0.993873230508693	0
0.993883922951087	0
0.993894578137583	0
0.993905196262561	0
0.99391577751905	0
0.99392632209874	0
0.993936830191994	0
0.993947301987863	0
0.993957737674091	0
0.99396813743713	0
0.993978501462152	0
0.993988829933058	0
0.993999123032487	0
0.994009380941834	0
0.99401960384125	0
0.994029791909664	0
0.994039945324783	0
0.994050064263111	0
0.994060148899954	0
0.994070199409429	0
0.994080215964481	0
0.994090198736885	0
0.99410014789726	0
0.99411006361508	0
0.994119946058679	0
0.994129795395264	0
0.994139611790924	0
0.994149395410639	0
0.994159146418288	0
0.99416886497666	0
0.994178551247463	0
0.994188205391331	0
0.994197827567836	0
0.994207417935492	0
0.99421697665177	0
0.994226503873102	0
0.994235999754889	0
0.994245464451515	0
0.994254898116349	0
0.994264300901756	0
0.994273672959106	0
0.994283014438781	0
0.994292325490184	0
0.994301606261744	0
0.99431085690093	0
0.994320077554251	0
0.99432926836727	0
0.994338429484608	0
0.994347561049956	0
0.994356663206075	0
0.994365736094811	0
0.994374779857099	0
0.994383794632969	0
0.994392780561556	0
0.994401737781107	0
0.994410666428984	0
0.994419566641676	0
0.994428438554805	0
0.994437282303131	0
0.994446098020559	0
0.994454885840147	0
0.994463645894112	0
0.994472378313837	0
0.994481083229878	0
0.99448976077197	0
0.994498411069031	0
0.994507034249174	0
0.994515630439707	0
0.994524199767145	0
0.994532742357212	0
0.994541258334849	0
0.994549747824219	0
0.994558210948715	0
0.994566647830965	0
0.994575058592837	0
0.994583443355445	0
0.994591802239155	0
0.994600135363594	0
0.99460844284765	0
0.994616724809482	0
0.994624981366523	0
0.994633212635486	0
0.994641418732374	0
0.994649599772477	0
0.994657755870385	0
0.994665887139989	0
0.994673993694487	0
0.994682075646393	0
0.994690133107534	0
0.994698166189066	0
0.994706175001469	0
0.994714159654559	0
0.994722120257489	0
0.994730056918756	0
0.994737969746205	0
0.994745858847036	0
0.994753724327803	0
0.994761566294429	0
0.994769384852198	0
0.994777180105772	0
0.994784952159185	0
0.994792701115858	0
0.994800427078595	0
0.994808130149589	0
0.994815810430433	0
0.994823468022116	0
0.994831103025033	0
0.994838715538988	0
0.994846305663195	0
0.994853873496289	0
0.994861419136324	0
0.99486894268078	0
0.994876444226568	0
0.994883923870033	0
0.994891381706957	0
0.994898817832566	0
0.99490623234153	0
0.994913625327972	0
0.994920996885468	0
0.994928347107052	0
0.994935676085221	0
0.994942983911937	0
0.994950270678635	0
0.99495753647622	0
0.994964781395076	0
0.994972005525068	0
0.994979208955548	0
0.994986391775354	0
0.994993554072818	0
0.995000695935767	0
0.995007817451528	0
0.995014918706931	0
0.995021999788314	0
0.995029060781522	0
0.995036101771916	0
0.995043122844374	0
0.995050124083295	0
0.995057105572599	0
0.995064067395736	0
0.995071009635686	0
0.995077932374962	0
0.995084835695614	0
0.995091719679233	0
0.995098584406955	0
0.995105429959459	0
0.995112256416977	0
0.995119063859293	0
0.995125852365748	0
0.99513262201524	0
0.995139372886231	0
0.995146105056749	0
0.995152818604388	0
0.995159513606316	0
0.995166190139273	0
0.995172848279577	0
0.995179488103126	0
0.995186109685402	0
0.995192713101472	0
0.99519929842599	0
0.995205865733205	0
0.995212415096957	0
0.995218946590686	0
0.995225460287429	0
0.995231956259827	0
0.995238434580126	0
0.99524489532018	0
0.995251338551454	0
0.995257764345024	0
0.995264172771585	0
0.995270563901448	0
0.995276937804545	0
0.995283294550434	0
0.995289634208297	0
0.995295956846943	0
0.995302262534816	0
0.99530855133999	0
0.995314823330177	0
0.995321078572727	0
0.99532731713463	0
0.99533353908252	0
0.995339744482676	0
0.995345933401026	0
0.995352105903147	0
0.995358262054268	0
0.995364401919276	0
0.995370525562712	0
0.995376633048777	0
0.995382724441334	0
0.995388799803911	0
0.995394859199701	0
0.995400902691565	0
0.995406930342035	0
0.995412942213315	0
0.995418938367285	0
0.9954249188655	0
0.995430883769195	0
0.995436833139287	0
0.995442767036375	0
0.995448685520744	0
0.995454588652364	0
0.995460476490897	0
0.995466349095696	0
0.995472206525804	0
0.995478048839965	0
0.995483876096614	0
0.99548968835389	0
0.995495485669631	0
0.995501268101377	0
0.995507035706375	0
0.995512788541578	0
0.995518526663648	0
0.995524250128956	0
0.995529958993588	0
0.995535653313341	0
0.995541333143731	0
0.995546998539991	0
0.995552649557072	0
0.995558286249649	0
0.995563908672117	0
0.9955695168786	0
0.995575110922945	0
0.99558069085873	0
0.99558625673926	0
0.995591808617576	0
0.995597346546448	0
0.995602870578385	0
0.99560838076563	0
0.995613877160166	0
0.995619359813716	0
0.995624828777744	0
0.995630284103457	0
0.995635725841809	0
0.995641154043498	0
0.995646568758972	0
0.995651970038428	0
0.995657357931812	0
0.995662732488828	0
0.995668093758928	0
0.995673441791324	0
0.995678776634985	0
0.995684098338636	0
0.995689406950766	0
0.995694702519622	0
0.995699985093218	0
0.995705254719329	0
0.995710511445499	0
0.995715755319038	0
0.995720986387024	0
0.995726204696308	0
0.995731410293511	0
0.995736603225028	0
0.995741783537026	0
0.995746951275452	0
0.995752106486028	0
0.995757249214253	0
0.995762379505408	0
0.995767497404556	0
0.995772602956541	0
0.995777696205991	0
0.99578277719732	0
0.995787845974727	0
0.9957929025822	0
0.995797947063516	0
0.995802979462243	0
0.995807999821738	0
0.995813008185153	0
0.995818004595433	0
0.995822989095319	0
0.995827961727348	0
0.995832922533856	0
0.995837871556975	0
0.995842808838639	0
0.995847734420584	0
0.995852648344346	0
0.995857550651268	0
0.995862441382494	0
0.995867320578977	0
0.995872188281475	0
0.995877044530556	0
0.995881889366595	0
0.99588672282978	0
0.995891544960109	0
0.995896355797392	0
0.995901155381255	0
0.995905943751136	0
0.995910720946293	0
0.995915487005796	0
0.995920241968536	0
0.995924985873224	0
0.995929718758389	0
0.995934440662381	0
0.995939151623375	0
0.995943851679366	0
0.995948540868176	0
0.995953219227451	0
0.995957886794663	0
0.995962543607111	0
0.995967189701925	0
0.995971825116061	0
0.995976449886306	0
0.995981064049281	0
0.995985667641435	0
0.995990260699053	0
0.995994843258254	0
0.995999415354992	0
0.996003977025054	0
0.996008528304069	0
0.9960130692275	0
0.996017599830651	0
0.996022120148664	0
0.996026630216522	0
0.996031130069052	0
0.996035619740919	0
0.996040099266636	0
0.996044568680556	0
0.99604902801688	0
0.996053477309654	0
0.99605791659277	0
0.996062345899969	0
0.99606676526484	0
0.996071174720821	0
0.996075574301201	0
0.996079964039119	0
0.996084343967567	0
0.996088714119389	0
0.996093074527283	0
0.9960974252238	0
0.996101766241349	0
0.996106097612192	0
0.996110419368449	0
0.996114731542098	0
0.996119034164975	0
0.996123327268775	0
0.996127610885053	0
0.996131885045224	0
0.996136149780565	0
0.996140405122217	0
0.99614465110118	0
0.996148887748322	0
0.996153115094372	0
0.996157333169926	0
0.996161542005446	0
0.996165741631261	0
0.996169932077566	0
0.996174113374424	0
0.99617828555177	0
0.996182448639404	0
0.996186602667	0
0.996190747664101	0
0.996194883660122	0
0.996199010684352	0
0.996203128765951	0
0.996207237933953	0
0.996211338217268	0
0.996215429644679	0
0.996219512244846	0
0.996223586046307	0
0.996227651077473	0
0.996231707366637	0
0.996235754941968	0
0.996239793831516	0
0.996243824063208	0
0.996247845664853	0
0.996251858664142	0
0.996255863088646	0
0.996259858965819	0
0.996263846322999	0
0.996267825187404	0
0.996271795586141	0
0.996275757546198	0
0.996279711094451	0
0.996283656257659	0
0.996287593062471	0
0.996291521535421	0
0.996295441702931	0
0.996299353591312	0
0.996303257226764	0
0.996307152635377	0
0.996311039843129	0
0.996314918875891	0
0.996318789759425	0
0.996322652519384	0
0.996326507181313	0
0.996330353770652	0
0.996334192312733	0
0.996338022832782	0
0.996341845355921	0
0.996345659907167	0
0.99634946651143	0
0.99635326519352	0
0.996357055978142	0
0.996360838889899	0
0.996364613953291	0
0.996368381192718	0
0.996372140632477	0
0.996375892296766	0
0.996379636209683	0
0.996383372395225	0
0.996387100877291	0
0.996390821679684	0
0.996394534826104	0
0.996398240340157	0
0.996401938245352	0
0.9964056285651	0
0.996409311322718	0
0.996412986541425	0
0.996416654244348	0
0.996420314454518	0
0.99642396719487	0
0.996427612488249	0
0.996431250357406	0
0.996434880824998	0
0.99643850391359	0
0.996442119645657	0
0.996445728043583	0
0.996449329129658	0
0.996452922926086	0
0.996456509454977	0
0.996460088738356	0
0.996463660798156	0
0.996467225656222	0
0.996470783334313	0
0.996474333854097	0
0.996477877237159	0
0.996481413504993	0
0.99648494267901	0
0.996488464780534	0
0.996491979830804	0
0.996495487850973	0
0.996498988862111	0
0.996502482885202	0
0.996505969941149	0
0.99650945005077	0
0.996512923234799	0
0.996516389513889	0
0.996519848908612	0
0.996523301439457	0
0.996526747126831	0
0.996530185991062	0


==> figures/heatmaps-1-2-2.tsv <==
1	0


==> figures/heatmaps-1-2-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-1-2-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-1-3-1.tsv <==
0.649548785097263	0
0.681407986452058	0
0.707957320914386	0
0.73042214238251	0
0.749677703640902	0
0.766365856731509	0
0.78096799068579	0
0.793852226527802	0
0.805304880609591	0
0.815551992156454	0
0.824774392548632	0
0.833118469093935	0
0.840703993226029	0
0.847629906564028	0
0.853978660457193	0
0.859819514038905	0
0.865211071191255	0
0.870203253739727	0
0.874838851820451	0
0.879154753481815	0
0.883182928365754	0
0.886951220999117	0
0.890483995342895	0
0.893802662150686	0
0.896926113263901	0
0.899871081456361	0
0.902652440304795	0
0.905283455431693	0
0.907775996078227	0
0.910140714127503	0
0.912387196274316	0
0.914524093926162	0
0.916559234546968	0
0.91849971746448	0
0.920351996613014	0
0.922121952243836	0
0.923814953282014	0
0.925435911722822	0
0.926989330228597	0
0.928479343897401	0
0.929909757019453	0
0.931284075509267	0
0.932605535595627	0
0.933877129263635	0
0.935101626869864	0
0.936281597290411	0
0.937419425910226	0
0.938517330718818	0
0.939577376740907	0
0.940601488999536	0
0.941591464182877	0
0.942548981163486	0
0.943475610499559	0
0.944372823031312	0
0.945241997671447	0
0.946084428476502	0
0.946901331075343	0
0.947693848521979	0
0.94846305663195	0
0.949209968854676	0
0.94993554072818	0
0.950640673957361	0
0.951326220152398	0
0.951992984259899	0
0.952641727715846	0
0.953273171346302	0
0.953887998039114	0
0.954486855207437	0
0.955070357063752	0
0.955639086721172	0
0.956193598137158	0
0.956734417913242	0
0.957262046963081	0
0.957776962059911	0
0.958279617273484	0
0.95877044530556	0
0.95924985873224	0
0.959718251160605	0
0.960175998306507	0
0.960623458999692	0
0.961060976121918	0
0.961488877483216	0
0.961907476641007	0
0.962317073666372	0
0.962717955861411	0
0.963110398431291	0
0.963494665114298	0
0.963871008772914	0
0.9642396719487	0
0.964600887383562	0
0.964954878509726	0
0.96530185991062	0
0.965642037754634	0
0.965975610203618	0
0.966302767797814	0
0.966623693818787	0
0.966938564631817	0
0.96724755000909	0
0.967550813434932	0
0.967848512394244	0
0.968140798645206	0
0.968427818477231	0
0.968709712955113	0
0.9689866181502	0
0.969258665359409	0
0.969525981312805	0
0.969788688370454	0
0.970046904709168	0
0.970300744499768	0
0.9705503180754	0
0.970795732091439	0
0.97103708967746	0
0.971274490581743	0
0.971508031308721	0
0.971737805249779	0
0.971963902807781	0
0.972186411515656	0
0.972405416149391	0
0.972620998835724	0
0.972833239154827	0
0.973042214238251	0
0.973247998862386	0
0.973450665537671	0
0.973650284593779	0
0.97384692426099	0
0.974040650747945	0
0.974231528315975	0
0.974419619350165	0
0.974604984427338	0
0.974787682381098	0
0.97496777036409	0
0.975145303907607	0
0.97532033697868	0
0.975492922034774	0
0.975663110076199	0
0.975830950696363	0
0.97599649212995	0
0.976159781299133	0
0.976320863857923	0
0.976479784234716	0
0.976636585673151	0
0.976791310271342	0
0.976943999019557	0
0.977094691836423	0
0.977243427603718	0
0.977390244199823	0
0.977535178531876	0
0.977678266566705	0
0.977819543360586	0
0.977959043087878	0
0.978096799068579	0
0.978232843794861	0
0.978367208956621	0
0.97849992546609	0
0.978631023481541	0
0.978760532430137	0
0.978888481029956	0
0.979014897311213	0
0.979139808636742	0
0.979263241721732	0
0.97938522265278	0
0.979505776906273	0
0.97962492936612	0
0.979742704340882	0
0.979859125580302	0
0.979974216291272	0
0.980087999153254	0
0.980200496333179	0
0.980311729499846	0
0.980421719837836	0
0.980530488060959	0
0.980638054425263	0
0.980744438741608	0
0.980849660387829	0
0.980953738320503	0
0.981056691086339	0
0.981158536833186	0
0.981259293320709	0
0.981358977930705	0
0.981457607677104	0
0.981555199215645	0
0.98165176885326	0
0.981747332557149	0
0.981841905963589	0
0.981935504386457	0
0.982028142825501	0
0.98211983597435	0
0.982210598228287	0
0.982300443691781	0
0.982389386185792	0
0.982477439254863	0
0.982564616173993	0
0.98265092995531	0
0.982736393354545	0
0.982821018877317	0
0.982904818785232	0
0.982987805101809	0
0.983069989618225	0
0.983151383898907	0
0.98323199928695	0
0.983311846909393	0
0.983390937682335	0
0.983469282315909	0
0.98354689131912	0
0.983623775004545	0
0.983699943492896	0
0.983775406717466	0
0.983850174428445	0
0.983924256197122	0
0.983997661419966	0
0.984070399322603	0
0.984142478963677	0
0.984213909238615	0
0.984284698883285	0
0.984354856477556	0
0.984424390448767	0
0.9844933090751	0
0.984561620488866	0
0.984629332679705	0
0.984696453497697	0
0.984762990656403	0
0.984828951735812	0
0.984894344185227	0
0.984959175326063	0
0.985023452354584	0
0.985087182344564	0
0.985150372249884	0
0.985213028907058	0
0.9852751590377	0
0.985336769250931	0
0.985397866045719	0
0.985458455813164	0
0.98551854483873	0
0.985578139304414	0
0.985637245290871	0
0.98569586877948	0
0.98575401565436	0
0.985811691704343	0
0.98586890262489	0
0.98592565401997	0
0.985981951403891	0
0.986037800203078	0
0.986093205757828	0
0.986148173324003	0
0.986202708074695	0
0.986256815101853	0
0.986310499417862	0
0.986363765957092	0
0.986416619577413	0
0.98646906506167	0
0.986521107119126	0
0.986572750386868	0
0.986623999431193	0
0.986674858748945	0
0.986725332768836	0
0.986775425852727	0
0.98682514229689	0
0.986874486333231	0
0.986923462130495	0
0.986972073795437	0
0.987020325373973	0
0.987068220852298	0
0.987115764157988	0
0.987162959161072	0
0.987209809675083	0
0.987256319458082	0
0.987302492213669	0
0.987348331591959	0
0.987393841190549	0
0.987439024555458	0
0.987483885182045	0
0.987528426515917	0
0.987572651953804	0
0.987616564844426	0
0.98766016848934	0
0.987703466143764	0
0.987746461017387	0
0.987789156275166	0
0.987831555038099	0
0.987873660383988	0
0.987915475348181	0
0.987957002924305	0
0.987998246064975	0
0.988039207682501	0
0.988079890649567	0
0.988120297799907	0
0.988160431928962	0
0.988200295794521	0
0.988239892117358	0
0.988279223581848	0
0.988318292836575	0
0.988357102494926	0
0.988395655135671	0
0.98843395330354	0
0.988471999509778	0
0.988509796232697	0
0.988547345918211	0
0.988584650980367	0
0.988621713801859	0
0.988658536734539	0
0.988695122099912	0
0.988731472189623	0
0.988767589265938	0
0.988803475562213	0
0.988839133283352	0
0.988874564606262	0
0.988909771680293	0
0.988944756627674	0
0.988979521543939	0
0.989014068498347	0
0.989048399534289	0
0.989082516669697	0
0.989116421897431	0
0.989150117185674	0
0.98918360447831	0
0.989216885695301	0
0.989249962733045	0
0.989282837464748	0
0.98931551174077	0
0.989347987388974	0
0.989380266215069	0
0.989412350002939	0
0.989444240514978	0
0.98947593949241	0
0.989507448655607	0
0.989538769704396	0
0.989569904318371	0
0.989600854157189	0
0.989631620860866	0
0.989662206050067	0
0.98969261132639	0
0.989722838272647	0
0.989752888453136	0
0.989782763413914	0
0.98981246468306	0
0.989841993770935	0
0.989871352170441	0
0.98990054135727	0
0.989929562790151	0
0.989958417911097	0
0.989987108145636	0
0.990015634903056	0
0.990043999576627	0
0.990072203543832	0
0.990100248166589	0
0.990128134791472	0
0.990155864749923	0
0.990183439358467	0
0.990210859918918	0
0.990238127718587	0
0.99026524403048	0
0.990292210113498	0
0.990319027212632	0
0.990345696559153	0
0.990372219370804	0
0.99039859685198	0
0.990424830193914	0
0.990450920574857	0
0.990476869160252	0
0.990502677102907	0
0.990528345543169	0
0.990553875609091	0
0.990579268416593	0
0.990604525069632	0
0.990629646660355	0
0.99065463426926	0
0.990679488965353	0
0.990704211806294	0
0.990728803838552	0
0.990753266097553	0
0.990777599607823	0
0.99080180538313	0
0.99082588442663	0
0.990849837730999	0
0.990873666278575	0
0.990897371041488	0
0.990920952981794	0
0.990944413051609	0
0.990967752193229	0
0.990990971339261	0
0.99101407141275	0
0.991037053327296	0
0.991059917987175	0
0.991082666287462	0
0.991105299114144	0
0.991127817344235	0
0.991150221845891	0
0.991172513478521	0
0.991194693092896	0
0.99121676153126	0
0.991238719627432	0
0.991260568206914	0
0.991282308086997	0
0.991303940076855	0
0.991325464977655	0
0.991346883582649	0
0.991368196677272	0
0.991389405039245	0
0.991410509438658	0
0.991431510638075	0
0.991452409392616	0
0.991473206450055	0
0.991493902550905	0
0.991514498428505	0
0.991534994809113	0
0.991555392411982	0
0.991575691949453	0
0.991595894127033	0
0.991615999643475	0
0.991636009190865	0
0.991655923454697	0
0.991675743113949	0
0.991695468841167	0
0.991715101302536	0
0.991734641157955	0
0.991754089061112	0
0.99177344565956	0
0.991792711594784	0
0.991811887502273	0
0.991830974011591	0
0.991849971746448	0
0.991868881324763	0
0.991887703358733	0
0.991906438454902	0
0.991925087214223	0
0.991943650232121	0
0.991962128098561	0
0.991980521398107	0
0.991998830709983	0
0.992017056608138	0
0.992035199661301	0
0.992053260433045	0
0.992071239481839	0
0.992089137361112	0
0.992106954619308	0
0.992124691799939	0
0.992142349441643	0
0.992159928078239	0
0.992177428238778	0
0.992194850447601	0
0.992212195224384	0
0.992229463084197	0
0.99224665453755	0
0.992263770090447	0
0.992280810244433	0
0.992297775496643	0
0.992314666339852	0
0.992331483262522	0
0.992348226748849	0
0.992364897278808	0
0.992381495328201	0
0.992398021368704	0
0.992414475867906	0
0.992430859289358	0
0.992447172092614	0
0.992463414733275	0
0.992479587663031	0
0.992495691329706	0
0.992511726177292	0
0.992527692645997	0
0.992543591172282	0
0.992559422188902	0
0.992575186124942	0
0.992590883405862	0
0.992606514453529	0
0.992622079686258	0
0.99263757951885	0
0.992653014362626	0
0.992668384625466	0
0.992683690711843	0
0.99269893302286	0
0.992714111956284	0
0.992729227906582	0
0.992744281264954	0
0.992759272419365	0
0.992774201754583	0
0.992789069652207	0
0.992803876490704	0
0.992818622645436	0
0.992833308488697	0
0.99284793438974	0
0.992862500714812	0
0.99287700782718	0
0.992891456087166	0
0.992905845852171	0
0.992920177476713	0
0.992934451312445	0
0.992948667708195	0
0.992962827009985	0
0.992976929561068	0
0.992990975701945	0
0.993004965770405	0
0.993018900101539	0
0.993032779027779	0
0.993046602878914	0
0.993060371982124	0
0.993074086662001	0
0.993087747240577	0
0.993101354037348	0
0.993114907369298	0
0.993128407550927	0
0.993141854894271	0
0.993155249708931	0
0.993168592302091	0
0.993181882978546	0
0.993195122040724	0
0.993208309788707	0
0.993221446520257	0
0.993234532530835	0
0.993247568113628	0
0.993260553559563	0
0.993273489157337	0
0.993286375193434	0
0.993299211952147	0
0.993311999715597	0
0.993324738763758	0
0.993337429374473	0
0.993350071823478	0
0.993362666384418	0
0.993375213328871	0
0.993387712926364	0
0.993400165444393	0
0.993412571148445	0
0.993424930302013	0
0.993437243166616	0
0.993449510001818	0
0.993461731065247	0
0.993473906612612	0
0.993486036897719	0
0.993498122172491	0
0.993510162686986	0
0.993522158689413	0
0.993534110426149	0
0.993546018141754	0
0.993557882078994	0
0.993569702478849	0
0.993581479580536	0
0.993593213621522	0
0.993604904837541	0
0.99361655346261	0
0.993628159729041	0
0.993639723867464	0
0.993651246106835	0
0.993662726674453	0
0.993674165795979	0
0.993685563695446	0
0.993696920595275	0
0.993708236716288	0
0.993719512277729	0
0.993730747497268	0
0.993741942591023	0
0.99375309777357	0
0.993764213257958	0
0.993775289255724	0
0.993786325976902	0
0.99379732363004	0
0.993808282422213	0
0.993819202559035	0
0.99383008424467	0
0.99384092768185	0
0.993851733071882	0
0.993862500614663	0
0.993873230508693	0
0.993883922951087	0
0.993894578137583	0
0.993905196262561	0
0.99391577751905	0
0.99392632209874	0
0.993936830191994	0
0.993947301987863	0
0.993957737674091	0
0.99396813743713	0
0.993978501462152	0
0.993988829933058	0
0.993999123032487	0
0.994009380941834	0
0.99401960384125	0
0.994029791909664	0
0.994039945324783	0
0.994050064263111	0
0.994060148899954	0
0.994070199409429	0
0.994080215964481	0
0.994090198736885	0
0.99410014789726	0
0.99411006361508	0
0.994119946058679	0
0.994129795395264	0
0.994139611790924	0
0.994149395410639	0
0.994159146418288	0
0.99416886497666	0
0.994178551247463	0
0.994188205391331	0
0.994197827567836	0
0.994207417935492	0
0.99421697665177	0
0.994226503873102	0
0.994235999754889	0
0.994245464451515	0
0.994254898116349	0
0.994264300901756	0
0.994273672959106	0
0.994283014438781	0
0.994292325490184	0
0.994301606261744	0
0.99431085690093	0
0.994320077554251	0
0.99432926836727	0
0.994338429484608	0
0.994347561049956	0
0.994356663206075	0
0.994365736094811	0
0.994374779857099	0
0.994383794632969	0
0.994392780561556	0
0.994401737781107	0
0.994410666428984	0
0.994419566641676	0
0.994428438554805	0
0.994437282303131	0
0.994446098020559	0
0.994454885840147	0
0.994463645894112	0
0.994472378313837	0
0.994481083229878	0
0.99448976077197	0
0.994498411069031	0
0.994507034249174	0
0.994515630439707	0
0.994524199767145	0
0.994532742357212	0
0.994541258334849	0
0.994549747824219	0
0.994558210948715	0
0.994566647830965	0
0.994575058592837	0
0.994583443355445	0
0.994591802239155	0
0.994600135363594	0
0.99460844284765	0
0.994616724809482	0
0.994624981366523	0
0.994633212635486	0
0.994641418732374	0
0.994649599772477	0
0.994657755870385	0
0.994665887139989	0
0.994673993694487	0
0.994682075646393	0
0.994690133107534	0
0.994698166189066	0
0.994706175001469	0
0.994714159654559	0
0.994722120257489	0
0.994730056918756	0
0.994737969746205	0
0.994745858847036	0
0.994753724327803	0
0.994761566294429	0
0.994769384852198	0
0.994777180105772	0
0.994784952159185	0
0.994792701115858	0
0.994800427078595	0
0.994808130149589	0
0.994815810430433	0
0.994823468022116	0
0.994831103025033	0
0.994838715538988	0
0.994846305663195	0
0.994853873496289	0
0.994861419136324	0
0.99486894268078	0
0.994876444226568	0
0.994883923870033	0
0.994891381706957	0
0.994898817832566	0
0.99490623234153	0
0.994913625327972	0
0.994920996885468	0
0.994928347107052	0
0.994935676085221	0
0.994942983911937	0
0.994950270678635	0
0.99495753647622	0
0.994964781395076	0
0.994972005525068	0
0.994979208955548	0
0.994986391775354	0
0.994993554072818	0
0.995000695935767	0
0.995007817451528	0
0.995014918706931	0
0.995021999788314	0
0.995029060781522	0
0.995036101771916	0
0.995043122844374	0
0.995050124083295	0
0.995057105572599	0
0.995064067395736	0
0.995071009635686	0
0.995077932374962	0
0.995084835695614	0
0.995091719679233	0
0.995098584406955	0
0.995105429959459	0
0.995112256416977	0
0.995119063859293	0
0.995125852365748	0
0.99513262201524	0
0.995139372886231	0
0.995146105056749	0
0.995152818604388	0
0.995159513606316	0
0.995166190139273	0
0.995172848279577	0
0.995179488103126	0
0.995186109685402	0
0.995192713101472	0
0.99519929842599	0
0.995205865733205	0
0.995212415096957	0
0.995218946590686	0
0.995225460287429	0
0.995231956259827	0
0.995238434580126	0
0.99524489532018	0
0.995251338551454	0
0.995257764345024	0
0.995264172771585	0
0.995270563901448	0
0.995276937804545	0
0.995283294550434	0
0.995289634208297	0
0.995295956846943	0
0.995302262534816	0
0.99530855133999	0
0.995314823330177	0
0.995321078572727	0
0.99532731713463	0
0.99533353908252	0
0.995339744482676	0
0.995345933401026	0
0.995352105903147	0
0.995358262054268	0
0.995364401919276	0
0.995370525562712	0
0.995376633048777	0
0.995382724441334	0
0.995388799803911	0
0.995394859199701	0
0.995400902691565	0
0.995406930342035	0
0.995412942213315	0
0.995418938367285	0
0.9954249188655	0
0.995430883769195	0
0.995436833139287	0
0.995442767036375	0
0.995448685520744	0
0.995454588652364	0
0.995460476490897	0
0.995466349095696	0
0.995472206525804	0
0.995478048839965	0
0.995483876096614	0
0.99548968835389	0
0.995495485669631	0
0.995501268101377	0
0.995507035706375	0
0.995512788541578	0
0.995518526663648	0
0.995524250128956	0
0.995529958993588	0
0.995535653313341	0
0.995541333143731	0
0.995546998539991	0
0.995552649557072	0
0.995558286249649	0
0.995563908672117	0
0.9955695168786	0
0.995575110922945	0
0.99558069085873	0
0.99558625673926	0
0.995591808617576	0
0.995597346546448	0
0.995602870578385	0
0.99560838076563	0
0.995613877160166	0
0.995619359813716	0
0.995624828777744	0
0.995630284103457	0
0.995635725841809	0
0.995641154043498	0
0.995646568758972	0
0.995651970038428	0
0.995657357931812	0
0.995662732488828	0
0.995668093758928	0
0.995673441791324	0
0.995678776634985	0
0.995684098338636	0
0.995689406950766	0
0.995694702519622	0
0.995699985093218	0
0.995705254719329	0
0.995710511445499	0
0.995715755319038	0
0.995720986387024	0
0.995726204696308	0
0.995731410293511	0
0.995736603225028	0
0.995741783537026	0
0.995746951275452	0
0.995752106486028	0
0.995757249214253	0
0.995762379505408	0
0.995767497404556	0
0.995772602956541	0
0.995777696205991	0
0.99578277719732	0
0.995787845974727	0
0.9957929025822	0
0.995797947063516	0
0.995802979462243	0
0.995807999821738	0
0.995813008185153	0
0.995818004595433	0
0.995822989095319	0
0.995827961727348	0
0.995832922533856	0
0.995837871556975	0
0.995842808838639	0
0.995847734420584	0
0.995852648344346	0
0.995857550651268	0
0.995862441382494	0
0.995867320578977	0
0.995872188281475	0
0.995877044530556	0
0.995881889366595	0
0.99588672282978	0
0.995891544960109	0
0.995896355797392	0
0.995901155381255	0
0.995905943751136	0
0.995910720946293	0
0.995915487005796	0
0.995920241968536	0
0.995924985873224	0
0.995929718758389	0
0.995934440662381	0
0.995939151623375	0
0.995943851679366	0
0.995948540868176	0
0.995953219227451	0
0.995957886794663	0
0.995962543607111	0
0.995967189701925	0
0.995971825116061	0
0.995976449886306	0
0.995981064049281	0
0.995985667641435	0
0.995990260699053	0
0.995994843258254	0
0.995999415354992	0
0.996003977025054	0
0.996008528304069	0
0.9960130692275	0
0.996017599830651	0
0.996022120148664	0
0.996026630216522	0
0.996031130069052	0
0.996035619740919	0
0.996040099266636	0
0.996044568680556	0
0.99604902801688	0
0.996053477309654	0
0.99605791659277	0
0.996062345899969	0
0.99606676526484	0
0.996071174720821	0
0.996075574301201	0
0.996079964039119	0
0.996084343967567	0
0.996088714119389	0
0.996093074527283	0
0.9960974252238	0
0.996101766241349	0
0.996106097612192	0
0.996110419368449	0
0.996114731542098	0
0.996119034164975	0
0.996123327268775	0
0.996127610885053	0
0.996131885045224	0
0.996136149780565	0
0.996140405122217	0
0.99614465110118	0
0.996148887748322	0
0.996153115094372	0
0.996157333169926	0
0.996161542005446	0
0.996165741631261	0
0.996169932077566	0
0.996174113374424	0
0.99617828555177	0
0.996182448639404	0
0.996186602667	0
0.996190747664101	0
0.996194883660122	0
0.996199010684352	0
0.996203128765951	0
0.996207237933953	0
0.996211338217268	0
0.996215429644679	0
0.996219512244846	0
0.996223586046307	0
0.996227651077473	0
0.996231707366637	0
0.996235754941968	0
0.996239793831516	0
0.996243824063208	0
0.996247845664853	0
0.996251858664142	0
0.996255863088646	0
0.996259858965819	0
0.996263846322999	0
0.996267825187404	0
0.996271795586141	0
0.996275757546198	0
0.996279711094451	0
0.996283656257659	0
0.996287593062471	0
0.996291521535421	0
0.996295441702931	0
0.996299353591312	0
0.996303257226764	0
0.996307152635377	0
0.996311039843129	0
0.996314918875891	0
0.996318789759425	0
0.996322652519384	0
0.996326507181313	0
0.996330353770652	0
0.996334192312733	0
0.996338022832782	0
0.996341845355921	0
0.996345659907167	0
0.99634946651143	0
0.99635326519352	0
0.996357055978142	0
0.996360838889899	0
0.996364613953291	0
0.996368381192718	0
0.996372140632477	0
0.996375892296766	0
0.996379636209683	0
0.996383372395225	0
0.996387100877291	0
0.996390821679684	0
0.996394534826104	0
0.996398240340157	0
0.996401938245352	0
0.9964056285651	0
0.996409311322718	0
0.996412986541425	0
0.996416654244348	0
0.996420314454518	0
0.99642396719487	0
0.996427612488249	0
0.996431250357406	0
0.996434880824998	0
0.99643850391359	0
0.996442119645657	0
0.996445728043583	0
0.996449329129658	0
0.996452922926086	0
0.996456509454977	0
0.996460088738356	0
0.996463660798156	0
0.996467225656222	0
0.996470783334313	0
0.996474333854097	0
0.996477877237159	0
0.996481413504993	0
0.99648494267901	0
0.996488464780534	0
0.996491979830804	0
0.996495487850973	0
0.996498988862111	0
0.996502482885202	0
0.996505969941149	0
0.99650945005077	0
0.996512923234799	0
0.996516389513889	0
0.996519848908612	0
0.996523301439457	0
0.996526747126831	0
0.996530185991062	0


==> figures/heatmaps-1-3-2.tsv <==
1	0


==> figures/heatmaps-1-3-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-1-3-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-1-4-1.tsv <==
0.649548785097263	0
0.681407986452058	0
0.707957320914386	0
0.73042214238251	0
0.749677703640902	0
0.766365856731509	0
0.78096799068579	0
0.793852226527802	0
0.805304880609591	0
0.815551992156454	0
0.824774392548632	0
0.833118469093935	0
0.840703993226029	0
0.847629906564028	0
0.853978660457193	0
0.859819514038905	0
0.865211071191255	0
0.870203253739727	0
0.874838851820451	0
0.879154753481815	0
0.883182928365754	0
0.886951220999117	0
0.890483995342895	0
0.893802662150686	0
0.896926113263901	0
0.899871081456361	0
0.902652440304795	0
0.905283455431693	0
0.907775996078227	0
0.910140714127503	0
0.912387196274316	0
0.914524093926162	0
0.916559234546968	0
0.91849971746448	0
0.920351996613014	0
0.922121952243836	0
0.923814953282014	0
0.925435911722822	0
0.926989330228597	0
0.928479343897401	0
0.929909757019453	0
0.931284075509267	0
0.932605535595627	0
0.933877129263635	0
0.935101626869864	0
0.936281597290411	0
0.937419425910226	0
0.938517330718818	0
0.939577376740907	0
0.940601488999536	0
0.941591464182877	0
0.942548981163486	0
0.943475610499559	0
0.944372823031312	0
0.945241997671447	0
0.946084428476502	0
0.946901331075343	0
0.947693848521979	0
0.94846305663195	0
0.949209968854676	0
0.94993554072818	0
0.950640673957361	0
0.951326220152398	0
0.951992984259899	0
0.952641727715846	0
0.953273171346302	0
0.953887998039114	0
0.954486855207437	0
0.955070357063752	0
0.955639086721172	0
0.956193598137158	0
0.956734417913242	0
0.957262046963081	0
0.957776962059911	0
0.958279617273484	0
0.95877044530556	0
0.95924985873224	0
0.959718251160605	0
0.960175998306507	0
0.960623458999692	0
0.961060976121918	0
0.961488877483216	0
0.961907476641007	0
0.962317073666372	0
0.962717955861411	0
0.963110398431291	0
0.963494665114298	0
0.963871008772914	0
0.9642396719487	0
0.964600887383562	0
0.964954878509726	0
0.96530185991062	0
0.965642037754634	0
0.965975610203618	0
0.966302767797814	0
0.966623693818787	0
0.966938564631817	0
0.96724755000909	0
0.967550813434932	0
0.967848512394244	0
0.968140798645206	0
0.968427818477231	0
0.968709712955113	0
0.9689866181502	0
0.969258665359409	0
0.969525981312805	0
0.969788688370454	0
0.970046904709168	0
0.970300744499768	0
0.9705503180754	0
0.970795732091439	0
0.97103708967746	0
0.971274490581743	0
0.971508031308721	0
0.971737805249779	0
0.971963902807781	0
0.972186411515656	0
0.972405416149391	0
0.972620998835724	0
0.972833239154827	0
0.973042214238251	0
0.973247998862386	0
0.973450665537671	0
0.973650284593779	0
0.97384692426099	0
0.974040650747945	0
0.974231528315975	0
0.974419619350165	0
0.974604984427338	0
0.974787682381098	0
0.97496777036409	0
0.975145303907607	0
0.97532033697868	0
0.975492922034774	0
0.975663110076199	0
0.975830950696363	0
0.97599649212995	0
0.976159781299133	0
0.976320863857923	0
0.976479784234716	0
0.976636585673151	0
0.976791310271342	0
0.976943999019557	0
0.977094691836423	0
0.977243427603718	0
0.977390244199823	0
0.977535178531876	0
0.977678266566705	0
0.977819543360586	0
0.977959043087878	0
0.978096799068579	0
0.978232843794861	0
0.978367208956621	0
0.97849992546609	0
0.978631023481541	0
0.978760532430137	0
0.978888481029956	0
0.979014897311213	0
0.979139808636742	0
0.979263241721732	0
0.97938522265278	0
0.979505776906273	0
0.97962492936612	0
0.979742704340882	0
0.979859125580302	0
0.979974216291272	0
0.980087999153254	0
0.980200496333179	0
0.980311729499846	0
0.980421719837836	0
0.980530488060959	0
0.980638054425263	0
0.980744438741608	0
0.980849660387829	0
0.980953738320503	0
0.981056691086339	0
0.981158536833186	0
0.981259293320709	0
0.981358977930705	0
0.981457607677104	0
0.981555199215645	0
0.98165176885326	0
0.981747332557149	0
0.981841905963589	0
0.981935504386457	0
0.982028142825501	0
0.98211983597435	0
0.982210598228287	0
0.982300443691781	0
0.982389386185792	0
0.982477439254863	0
0.982564616173993	0
0.98265092995531	0
0.982736393354545	0
0.982821018877317	0
0.982904818785232	0
0.982987805101809	0
0.983069989618225	0
0.983151383898907	0
0.98323199928695	0
0.983311846909393	0
0.983390937682335	0
0.983469282315909	0
0.98354689131912	0
0.983623775004545	0
0.983699943492896	0
0.983775406717466	0
0.983850174428445	0
0.983924256197122	0
0.983997661419966	0
0.984070399322603	0
0.984142478963677	0
0.984213909238615	0
0.984284698883285	0
0.984354856477556	0
0.984424390448767	0
0.9844933090751	0
0.984561620488866	0
0.984629332679705	0
0.984696453497697	0
0.984762990656403	0
0.984828951735812	0
0.984894344185227	0
0.984959175326063	0
0.985023452354584	0
0.985087182344564	0
0.985150372249884	0
0.985213028907058	0
0.9852751590377	0
0.985336769250931	0
0.985397866045719	0
0.985458455813164	0
0.98551854483873	0
0.985578139304414	0
0.985637245290871	0
0.98569586877948	0
0.98575401565436	0
0.985811691704343	0
0.98586890262489	0
0.98592565401997	0
0.985981951403891	0
0.986037800203078	0
0.986093205757828	0
0.986148173324003	0
0.986202708074695	0
0.986256815101853	0
0.986310499417862	0
0.986363765957092	0
0.986416619577413	0
0.98646906506167	0
0.986521107119126	0
0.986572750386868	0
0.986623999431193	0
0.986674858748945	0
0.986725332768836	0
0.986775425852727	0
0.98682514229689	0
0.986874486333231	0
0.986923462130495	0
0.986972073795437	0
0.987020325373973	0
0.987068220852298	0
0.987115764157988	0
0.987162959161072	0
0.987209809675083	0
0.987256319458082	0
0.987302492213669	0
0.987348331591959	0
0.987393841190549	0
0.987439024555458	0
0.987483885182045	0
0.987528426515917	0
0.987572651953804	0
0.987616564844426	0
0.98766016848934	0
0.987703466143764	0
0.987746461017387	0
0.987789156275166	0
0.987831555038099	0
0.987873660383988	0
0.987915475348181	0
0.987957002924305	0
0.987998246064975	0
0.988039207682501	0
0.988079890649567	0
0.988120297799907	0
0.988160431928962	0
0.988200295794521	0
0.988239892117358	0
0.988279223581848	0
0.988318292836575	0
0.988357102494926	0
0.988395655135671	0
0.98843395330354	0
0.988471999509778	0
0.988509796232697	0
0.988547345918211	0
0.988584650980367	0
0.988621713801859	0
0.988658536734539	0
0.988695122099912	0
0.988731472189623	0
0.988767589265938	0
0.988803475562213	0
0.988839133283352	0
0.988874564606262	0
0.988909771680293	0
0.988944756627674	0
0.988979521543939	0
0.989014068498347	0
0.989048399534289	0
0.989082516669697	0
0.989116421897431	0
0.989150117185674	0
0.98918360447831	0
0.989216885695301	0
0.989249962733045	0
0.989282837464748	0
0.98931551174077	0
0.989347987388974	0
0.989380266215069	0
0.989412350002939	0
0.989444240514978	0
0.98947593949241	0
0.989507448655607	0
0.989538769704396	0
0.989569904318371	0
0.989600854157189	0
0.989631620860866	0
0.989662206050067	0
0.98969261132639	0
0.989722838272647	0
0.989752888453136	0
0.989782763413914	0
0.98981246468306	0
0.989841993770935	0
0.989871352170441	0
0.98990054135727	0
0.989929562790151	0
0.989958417911097	0
0.989987108145636	0
0.990015634903056	0
0.990043999576627	0
0.990072203543832	0
0.990100248166589	0
0.990128134791472	0
0.990155864749923	0
0.990183439358467	0
0.990210859918918	0
0.990238127718587	0
0.99026524403048	0
0.990292210113498	0
0.990319027212632	0
0.990345696559153	0
0.990372219370804	0
0.99039859685198	0
0.990424830193914	0
0.990450920574857	0
0.990476869160252	0
0.990502677102907	0
0.990528345543169	0
0.990553875609091	0
0.990579268416593	0
0.990604525069632	0
0.990629646660355	0
0.99065463426926	0
0.990679488965353	0
0.990704211806294	0
0.990728803838552	0
0.990753266097553	0
0.990777599607823	0
0.99080180538313	0
0.99082588442663	0
0.990849837730999	0
0.990873666278575	0
0.990897371041488	0
0.990920952981794	0
0.990944413051609	0
0.990967752193229	0
0.990990971339261	0
0.99101407141275	0
0.991037053327296	0
0.991059917987175	0
0.991082666287462	0
0.991105299114144	0
0.991127817344235	0
0.991150221845891	0
0.991172513478521	0
0.991194693092896	0
0.99121676153126	0
0.991238719627432	0
0.991260568206914	0
0.991282308086997	0
0.991303940076855	0
0.991325464977655	0
0.991346883582649	0
0.991368196677272	0
0.991389405039245	0
0.991410509438658	0
0.991431510638075	0
0.991452409392616	0
0.991473206450055	0
0.991493902550905	0
0.991514498428505	0
0.991534994809113	0
0.991555392411982	0
0.991575691949453	0
0.991595894127033	0
0.991615999643475	0
0.991636009190865	0
0.991655923454697	0
0.991675743113949	0
0.991695468841167	0
0.991715101302536	0
0.991734641157955	0
0.991754089061112	0
0.99177344565956	0
0.991792711594784	0
0.991811887502273	0
0.991830974011591	0
0.991849971746448	0
0.991868881324763	0
0.991887703358733	0
0.991906438454902	0
0.991925087214223	0
0.991943650232121	0
0.991962128098561	0
0.991980521398107	0
0.991998830709983	0
0.992017056608138	0
0.992035199661301	0
0.992053260433045	0
0.992071239481839	0
0.992089137361112	0
0.992106954619308	0
0.992124691799939	0
0.992142349441643	0
0.992159928078239	0
0.992177428238778	0
0.992194850447601	0
0.992212195224384	0
0.992229463084197	0
0.99224665453755	0
0.992263770090447	0
0.992280810244433	0
0.992297775496643	0
0.992314666339852	0
0.992331483262522	0
0.992348226748849	0
0.992364897278808	0
0.992381495328201	0
0.992398021368704	0
0.992414475867906	0
0.992430859289358	0
0.992447172092614	0
0.992463414733275	0
0.992479587663031	0
0.992495691329706	0
0.992511726177292	0
0.992527692645997	0
0.992543591172282	0
0.992559422188902	0
0.992575186124942	0
0.992590883405862	0
0.992606514453529	0
0.992622079686258	0
0.99263757951885	0
0.992653014362626	0
0.992668384625466	0
0.992683690711843	0
0.99269893302286	0
0.992714111956284	0
0.992729227906582	0
0.992744281264954	0
0.992759272419365	0
0.992774201754583	0
0.992789069652207	0
0.992803876490704	0
0.992818622645436	0
0.992833308488697	0
0.99284793438974	0
0.992862500714812	0
0.99287700782718	0
0.992891456087166	0
0.992905845852171	0
0.992920177476713	0
0.992934451312445	0
0.992948667708195	0
0.992962827009985	0
0.992976929561068	0
0.992990975701945	0
0.993004965770405	0
0.993018900101539	0
0.993032779027779	0
0.993046602878914	0
0.993060371982124	0
0.993074086662001	0
0.993087747240577	0
0.993101354037348	0
0.993114907369298	0
0.993128407550927	0
0.993141854894271	0
0.993155249708931	0
0.993168592302091	0
0.993181882978546	0
0.993195122040724	0
0.993208309788707	0
0.993221446520257	0
0.993234532530835	0
0.993247568113628	0
0.993260553559563	0
0.993273489157337	0
0.993286375193434	0
0.993299211952147	0
0.993311999715597	0
0.993324738763758	0
0.993337429374473	0
0.993350071823478	0
0.993362666384418	0
0.993375213328871	0
0.993387712926364	0
0.993400165444393	0
0.993412571148445	0
0.993424930302013	0
0.993437243166616	0
0.993449510001818	0
0.993461731065247	0
0.993473906612612	0
0.993486036897719	0
0.993498122172491	0
0.993510162686986	0
0.993522158689413	0
0.993534110426149	0
0.993546018141754	0
0.993557882078994	0
0.993569702478849	0
0.993581479580536	0
0.993593213621522	0
0.993604904837541	0
0.99361655346261	0
0.993628159729041	0
0.993639723867464	0
0.993651246106835	0
0.993662726674453	0
0.993674165795979	0
0.993685563695446	0
0.993696920595275	0
0.993708236716288	0
0.993719512277729	0
0.993730747497268	0
0.993741942591023	0
0.99375309777357	0
0.993764213257958	0
0.993775289255724	0
0.993786325976902	0
0.99379732363004	0
0.993808282422213	0
0.993819202559035	0
0.99383008424467	0
0.99384092768185	0
0.993851733071882	0
0.993862500614663	0
0.993873230508693	0
0.993883922951087	0
0.993894578137583	0
0.993905196262561	0
0.99391577751905	0
0.99392632209874	0
0.993936830191994	0
0.993947301987863	0
0.993957737674091	0
0.99396813743713	0
0.993978501462152	0
0.993988829933058	0
0.993999123032487	0
0.994009380941834	0
0.99401960384125	0
0.994029791909664	0
0.994039945324783	0
0.994050064263111	0
0.994060148899954	0
0.994070199409429	0
0.994080215964481	0
0.994090198736885	0
0.99410014789726	0
0.99411006361508	0
0.994119946058679	0
0.994129795395264	0
0.994139611790924	0
0.994149395410639	0
0.994159146418288	0
0.99416886497666	0
0.994178551247463	0
0.994188205391331	0
0.994197827567836	0
0.994207417935492	0
0.99421697665177	0
0.994226503873102	0
0.994235999754889	0
0.994245464451515	0
0.994254898116349	0
0.994264300901756	0
0.994273672959106	0
0.994283014438781	0
0.994292325490184	0
0.994301606261744	0
0.99431085690093	0
0.994320077554251	0
0.99432926836727	0
0.994338429484608	0
0.994347561049956	0
0.994356663206075	0
0.994365736094811	0
0.994374779857099	0
0.994383794632969	0
0.994392780561556	0
0.994401737781107	0
0.994410666428984	0
0.994419566641676	0
0.994428438554805	0
0.994437282303131	0
0.994446098020559	0
0.994454885840147	0
0.994463645894112	0
0.994472378313837	0
0.994481083229878	0
0.99448976077197	0
0.994498411069031	0
0.994507034249174	0
0.994515630439707	0
0.994524199767145	0
0.994532742357212	0
0.994541258334849	0
0.994549747824219	0
0.994558210948715	0
0.994566647830965	0
0.994575058592837	0
0.994583443355445	0
0.994591802239155	0
0.994600135363594	0
0.99460844284765	0
0.994616724809482	0
0.994624981366523	0
0.994633212635486	0
0.994641418732374	0
0.994649599772477	0
0.994657755870385	0
0.994665887139989	0
0.994673993694487	0
0.994682075646393	0
0.994690133107534	0
0.994698166189066	0
0.994706175001469	0
0.994714159654559	0
0.994722120257489	0
0.994730056918756	0
0.994737969746205	0
0.994745858847036	0
0.994753724327803	0
0.994761566294429	0
0.994769384852198	0
0.994777180105772	0
0.994784952159185	0
0.994792701115858	0
0.994800427078595	0
0.994808130149589	0
0.994815810430433	0
0.994823468022116	0
0.994831103025033	0
0.994838715538988	0
0.994846305663195	0
0.994853873496289	0
0.994861419136324	0
0.99486894268078	0
0.994876444226568	0
0.994883923870033	0
0.994891381706957	0
0.994898817832566	0
0.99490623234153	0
0.994913625327972	0
0.994920996885468	0
0.994928347107052	0
0.994935676085221	0
0.994942983911937	0
0.994950270678635	0
0.99495753647622	0
0.994964781395076	0
0.994972005525068	0
0.994979208955548	0
0.994986391775354	0
0.994993554072818	0
0.995000695935767	0
0.995007817451528	0
0.995014918706931	0
0.995021999788314	0
0.995029060781522	0
0.995036101771916	0
0.995043122844374	0
0.995050124083295	0
0.995057105572599	0
0.995064067395736	0
0.995071009635686	0
0.995077932374962	0
0.995084835695614	0
0.995091719679233	0
0.995098584406955	0
0.995105429959459	0
0.995112256416977	0
0.995119063859293	0
0.995125852365748	0
0.99513262201524	0
0.995139372886231	0
0.995146105056749	0
0.995152818604388	0
0.995159513606316	0
0.995166190139273	0
0.995172848279577	0
0.995179488103126	0
0.995186109685402	0
0.995192713101472	0
0.99519929842599	0
0.995205865733205	0
0.995212415096957	0
0.995218946590686	0
0.995225460287429	0
0.995231956259827	0
0.995238434580126	0
0.99524489532018	0
0.995251338551454	0
0.995257764345024	0
0.995264172771585	0
0.995270563901448	0
0.995276937804545	0
0.995283294550434	0
0.995289634208297	0
0.995295956846943	0
0.995302262534816	0
0.99530855133999	0
0.995314823330177	0
0.995321078572727	0
0.99532731713463	0
0.99533353908252	0
0.995339744482676	0
0.995345933401026	0
0.995352105903147	0
0.995358262054268	0
0.995364401919276	0
0.995370525562712	0
0.995376633048777	0
0.995382724441334	0
0.995388799803911	0
0.995394859199701	0
0.995400902691565	0
0.995406930342035	0
0.995412942213315	0
0.995418938367285	0
0.9954249188655	0
0.995430883769195	0
0.995436833139287	0
0.995442767036375	0
0.995448685520744	0
0.995454588652364	0
0.995460476490897	0
0.995466349095696	0
0.995472206525804	0
0.995478048839965	0
0.995483876096614	0
0.99548968835389	0
0.995495485669631	0
0.995501268101377	0
0.995507035706375	0
0.995512788541578	0
0.995518526663648	0
0.995524250128956	0
0.995529958993588	0
0.995535653313341	0
0.995541333143731	0
0.995546998539991	0
0.995552649557072	0
0.995558286249649	0
0.995563908672117	0
0.9955695168786	0
0.995575110922945	0
0.99558069085873	0
0.99558625673926	0
0.995591808617576	0
0.995597346546448	0
0.995602870578385	0
0.99560838076563	0
0.995613877160166	0
0.995619359813716	0
0.995624828777744	0
0.995630284103457	0
0.995635725841809	0
0.995641154043498	0
0.995646568758972	0
0.995651970038428	0
0.995657357931812	0
0.995662732488828	0
0.995668093758928	0
0.995673441791324	0
0.995678776634985	0
0.995684098338636	0
0.995689406950766	0
0.995694702519622	0
0.995699985093218	0
0.995705254719329	0
0.995710511445499	0
0.995715755319038	0
0.995720986387024	0
0.995726204696308	0
0.995731410293511	0
0.995736603225028	0
0.995741783537026	0
0.995746951275452	0
0.995752106486028	0
0.995757249214253	0
0.995762379505408	0
0.995767497404556	0
0.995772602956541	0
0.995777696205991	0
0.99578277719732	0
0.995787845974727	0
0.9957929025822	0
0.995797947063516	0
0.995802979462243	0
0.995807999821738	0
0.995813008185153	0
0.995818004595433	0
0.995822989095319	0
0.995827961727348	0
0.995832922533856	0
0.995837871556975	0
0.995842808838639	0
0.995847734420584	0
0.995852648344346	0
0.995857550651268	0
0.995862441382494	0
0.995867320578977	0
0.995872188281475	0
0.995877044530556	0
0.995881889366595	0
0.99588672282978	0
0.995891544960109	0
0.995896355797392	0
0.995901155381255	0
0.995905943751136	0
0.995910720946293	0
0.995915487005796	0
0.995920241968536	0
0.995924985873224	0
0.995929718758389	0
0.995934440662381	0
0.995939151623375	0
0.995943851679366	0
0.995948540868176	0
0.995953219227451	0
0.995957886794663	0
0.995962543607111	0
0.995967189701925	0
0.995971825116061	0
0.995976449886306	0
0.995981064049281	0
0.995985667641435	0
0.995990260699053	0
0.995994843258254	0
0.995999415354992	0
0.996003977025054	0
0.996008528304069	0
0.9960130692275	0
0.996017599830651	0
0.996022120148664	0
0.996026630216522	0
0.996031130069052	0
0.996035619740919	0
0.996040099266636	0
0.996044568680556	0
0.99604902801688	0
0.996053477309654	0
0.99605791659277	0
0.996062345899969	0
0.99606676526484	0
0.996071174720821	0
0.996075574301201	0
0.996079964039119	0
0.996084343967567	0
0.996088714119389	0
0.996093074527283	0
0.9960974252238	0
0.996101766241349	0
0.996106097612192	0
0.996110419368449	0
0.996114731542098	0
0.996119034164975	0
0.996123327268775	0
0.996127610885053	0
0.996131885045224	0
0.996136149780565	0
0.996140405122217	0
0.99614465110118	0
0.996148887748322	0
0.996153115094372	0
0.996157333169926	0
0.996161542005446	0
0.996165741631261	0
0.996169932077566	0
0.996174113374424	0
0.99617828555177	0
0.996182448639404	0
0.996186602667	0
0.996190747664101	0
0.996194883660122	0
0.996199010684352	0
0.996203128765951	0
0.996207237933953	0
0.996211338217268	0
0.996215429644679	0
0.996219512244846	0
0.996223586046307	0
0.996227651077473	0
0.996231707366637	0
0.996235754941968	0
0.996239793831516	0
0.996243824063208	0
0.996247845664853	0
0.996251858664142	0
0.996255863088646	0
0.996259858965819	0
0.996263846322999	0
0.996267825187404	0
0.996271795586141	0
0.996275757546198	0
0.996279711094451	0
0.996283656257659	0
0.996287593062471	0
0.996291521535421	0
0.996295441702931	0
0.996299353591312	0
0.996303257226764	0
0.996307152635377	0
0.996311039843129	0
0.996314918875891	0
0.996318789759425	0
0.996322652519384	0
0.996326507181313	0
0.996330353770652	0
0.996334192312733	0
0.996338022832782	0
0.996341845355921	0
0.996345659907167	0
0.99634946651143	0
0.99635326519352	0
0.996357055978142	0
0.996360838889899	0
0.996364613953291	0
0.996368381192718	0
0.996372140632477	0
0.996375892296766	0
0.996379636209683	0
0.996383372395225	0
0.996387100877291	0
0.996390821679684	0
0.996394534826104	0
0.996398240340157	0
0.996401938245352	0
0.9964056285651	0
0.996409311322718	0
0.996412986541425	0
0.996416654244348	0
0.996420314454518	0
0.99642396719487	0
0.996427612488249	0
0.996431250357406	0
0.996434880824998	0
0.99643850391359	0
0.996442119645657	0
0.996445728043583	0
0.996449329129658	0
0.996452922926086	0
0.996456509454977	0
0.996460088738356	0
0.996463660798156	0
0.996467225656222	0
0.996470783334313	0
0.996474333854097	0
0.996477877237159	0
0.996481413504993	0
0.99648494267901	0
0.996488464780534	0
0.996491979830804	0
0.996495487850973	0
0.996498988862111	0
0.996502482885202	0
0.996505969941149	0
0.99650945005077	0
0.996512923234799	0
0.996516389513889	0
0.996519848908612	0
0.996523301439457	0
0.996526747126831	0
0.996530185991062	0


==> figures/heatmaps-1-4-2.tsv <==
1	0


==> figures/heatmaps-1-4-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-1-4-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-1-5-1.tsv <==
0.649548785097263	0
0.681407986452058	0
0.707957320914386	0
0.73042214238251	0
0.749677703640902	0
0.766365856731509	0
0.78096799068579	0
0.793852226527802	0
0.805304880609591	0
0.815551992156454	0
0.824774392548632	0
0.833118469093935	0
0.840703993226029	0
0.847629906564028	0
0.853978660457193	0
0.859819514038905	0
0.865211071191255	0
0.870203253739727	0
0.874838851820451	0
0.879154753481815	0
0.883182928365754	0
0.886951220999117	0
0.890483995342895	0
0.893802662150686	0
0.896926113263901	0
0.899871081456361	0
0.902652440304795	0
0.905283455431693	0
0.907775996078227	0
0.910140714127503	0
0.912387196274316	0
0.914524093926162	0
0.916559234546968	0
0.91849971746448	0
0.920351996613014	0
0.922121952243836	0
0.923814953282014	0
0.925435911722822	0
0.926989330228597	0
0.928479343897401	0
0.929909757019453	0
0.931284075509267	0
0.932605535595627	0
0.933877129263635	0
0.935101626869864	0
0.936281597290411	0
0.937419425910226	0
0.938517330718818	0
0.939577376740907	0
0.940601488999536	0
0.941591464182877	0
0.942548981163486	0
0.943475610499559	0
0.944372823031312	0
0.945241997671447	0
0.946084428476502	0
0.946901331075343	0
0.947693848521979	0
0.94846305663195	0
0.949209968854676	0
0.94993554072818	0
0.950640673957361	0
0.951326220152398	0
0.951992984259899	0
0.952641727715846	0
0.953273171346302	0
0.953887998039114	0
0.954486855207437	0
0.955070357063752	0
0.955639086721172	0
0.956193598137158	0
0.956734417913242	0
0.957262046963081	0
0.957776962059911	0
0.958279617273484	0
0.95877044530556	0
0.95924985873224	0
0.959718251160605	0
0.960175998306507	0
0.960623458999692	0
0.961060976121918	0
0.961488877483216	0
0.961907476641007	0
0.962317073666372	0
0.962717955861411	0
0.963110398431291	0
0.963494665114298	0
0.963871008772914	0
0.9642396719487	0
0.964600887383562	0
0.964954878509726	0
0.96530185991062	0
0.965642037754634	0
0.965975610203618	0
0.966302767797814	0
0.966623693818787	0
0.966938564631817	0
0.96724755000909	0
0.967550813434932	0
0.967848512394244	0
0.968140798645206	0
0.968427818477231	0
0.968709712955113	0
0.9689866181502	0
0.969258665359409	0
0.969525981312805	0
0.969788688370454	0
0.970046904709168	0
0.970300744499768	0
0.9705503180754	0
0.970795732091439	0
0.97103708967746	0
0.971274490581743	0
0.971508031308721	0
0.971737805249779	0
0.971963902807781	0
0.972186411515656	0
0.972405416149391	0
0.972620998835724	0
0.972833239154827	0
0.973042214238251	0
0.973247998862386	0
0.973450665537671	0
0.973650284593779	0
0.97384692426099	0
0.974040650747945	0
0.974231528315975	0
0.974419619350165	0
0.974604984427338	0
0.974787682381098	0
0.97496777036409	0
0.975145303907607	0
0.97532033697868	0
0.975492922034774	0
0.975663110076199	0
0.975830950696363	0
0.97599649212995	0
0.976159781299133	0
0.976320863857923	0
0.976479784234716	0
0.976636585673151	0
0.976791310271342	0
0.976943999019557	0
0.977094691836423	0
0.977243427603718	0
0.977390244199823	0
0.977535178531876	0
0.977678266566705	0
0.977819543360586	0
0.977959043087878	0
0.978096799068579	0
0.978232843794861	0
0.978367208956621	0
0.97849992546609	0
0.978631023481541	0
0.978760532430137	0
0.978888481029956	0
0.979014897311213	0
0.979139808636742	0
0.979263241721732	0
0.97938522265278	0
0.979505776906273	0
0.97962492936612	0
0.979742704340882	0
0.979859125580302	0
0.979974216291272	0
0.980087999153254	0
0.980200496333179	0
0.980311729499846	0
0.980421719837836	0
0.980530488060959	0
0.980638054425263	0
0.980744438741608	0
0.980849660387829	0
0.980953738320503	0
0.981056691086339	0
0.981158536833186	0
0.981259293320709	0
0.981358977930705	0
0.981457607677104	0
0.981555199215645	0
0.98165176885326	0
0.981747332557149	0
0.981841905963589	0
0.981935504386457	0
0.982028142825501	0
0.98211983597435	0
0.982210598228287	0
0.982300443691781	0
0.982389386185792	0
0.982477439254863	0
0.982564616173993	0
0.98265092995531	0
0.982736393354545	0
0.982821018877317	0
0.982904818785232	0
0.982987805101809	0
0.983069989618225	0
0.983151383898907	0
0.98323199928695	0
0.983311846909393	0
0.983390937682335	0
0.983469282315909	0
0.98354689131912	0
0.983623775004545	0
0.983699943492896	0
0.983775406717466	0
0.983850174428445	0
0.983924256197122	0
0.983997661419966	0
0.984070399322603	0
0.984142478963677	0
0.984213909238615	0
0.984284698883285	0
0.984354856477556	0
0.984424390448767	0
0.9844933090751	0
0.984561620488866	0
0.984629332679705	0
0.984696453497697	0
0.984762990656403	0
0.984828951735812	0
0.984894344185227	0
0.984959175326063	0
0.985023452354584	0
0.985087182344564	0
0.985150372249884	0
0.985213028907058	0
0.9852751590377	0
0.985336769250931	0
0.985397866045719	0
0.985458455813164	0
0.98551854483873	0
0.985578139304414	0
0.985637245290871	0
0.98569586877948	0
0.98575401565436	0
0.985811691704343	0
0.98586890262489	0
0.98592565401997	0
0.985981951403891	0
0.986037800203078	0
0.986093205757828	0
0.986148173324003	0
0.986202708074695	0
0.986256815101853	0
0.986310499417862	0
0.986363765957092	0
0.986416619577413	0
0.98646906506167	0
0.986521107119126	0
0.986572750386868	0
0.986623999431193	0
0.986674858748945	0
0.986725332768836	0
0.986775425852727	0
0.98682514229689	0
0.986874486333231	0
0.986923462130495	0
0.986972073795437	0
0.987020325373973	0
0.987068220852298	0
0.987115764157988	0
0.987162959161072	0
0.987209809675083	0
0.987256319458082	0
0.987302492213669	0
0.987348331591959	0
0.987393841190549	0
0.987439024555458	0
0.987483885182045	0
0.987528426515917	0
0.987572651953804	0
0.987616564844426	0
0.98766016848934	0
0.987703466143764	0
0.987746461017387	0
0.987789156275166	0
0.987831555038099	0
0.987873660383988	0
0.987915475348181	0
0.987957002924305	0
0.987998246064975	0
0.988039207682501	0
0.988079890649567	0
0.988120297799907	0
0.988160431928962	0
0.988200295794521	0
0.988239892117358	0
0.988279223581848	0
0.988318292836575	0
0.988357102494926	0
0.988395655135671	0
0.98843395330354	0
0.988471999509778	0
0.988509796232697	0
0.988547345918211	0
0.988584650980367	0
0.988621713801859	0
0.988658536734539	0
0.988695122099912	0
0.988731472189623	0
0.988767589265938	0
0.988803475562213	0
0.988839133283352	0
0.988874564606262	0
0.988909771680293	0
0.988944756627674	0
0.988979521543939	0
0.989014068498347	0
0.989048399534289	0
0.989082516669697	0
0.989116421897431	0
0.989150117185674	0
0.98918360447831	0
0.989216885695301	0
0.989249962733045	0
0.989282837464748	0
0.98931551174077	0
0.989347987388974	0
0.989380266215069	0
0.989412350002939	0
0.989444240514978	0
0.98947593949241	0
0.989507448655607	0
0.989538769704396	0
0.989569904318371	0
0.989600854157189	0
0.989631620860866	0
0.989662206050067	0
0.98969261132639	0
0.989722838272647	0
0.989752888453136	0
0.989782763413914	0
0.98981246468306	0
0.989841993770935	0
0.989871352170441	0
0.98990054135727	0
0.989929562790151	0
0.989958417911097	0
0.989987108145636	0
0.990015634903056	0
0.990043999576627	0
0.990072203543832	0
0.990100248166589	0
0.990128134791472	0
0.990155864749923	0
0.990183439358467	0
0.990210859918918	0
0.990238127718587	0
0.99026524403048	0
0.990292210113498	0
0.990319027212632	0
0.990345696559153	0
0.990372219370804	0
0.99039859685198	0
0.990424830193914	0
0.990450920574857	0
0.990476869160252	0
0.990502677102907	0
0.990528345543169	0
0.990553875609091	0
0.990579268416593	0
0.990604525069632	0
0.990629646660355	0
0.99065463426926	0
0.990679488965353	0
0.990704211806294	0
0.990728803838552	0
0.990753266097553	0
0.990777599607823	0
0.99080180538313	0
0.99082588442663	0
0.990849837730999	0
0.990873666278575	0
0.990897371041488	0
0.990920952981794	0
0.990944413051609	0
0.990967752193229	0
0.990990971339261	0
0.99101407141275	0
0.991037053327296	0
0.991059917987175	0
0.991082666287462	0
0.991105299114144	0
0.991127817344235	0
0.991150221845891	0
0.991172513478521	0
0.991194693092896	0
0.99121676153126	0
0.991238719627432	0
0.991260568206914	0
0.991282308086997	0
0.991303940076855	0
0.991325464977655	0
0.991346883582649	0
0.991368196677272	0
0.991389405039245	0
0.991410509438658	0
0.991431510638075	0
0.991452409392616	0
0.991473206450055	0
0.991493902550905	0
0.991514498428505	0
0.991534994809113	0
0.991555392411982	0
0.991575691949453	0
0.991595894127033	0
0.991615999643475	0
0.991636009190865	0
0.991655923454697	0
0.991675743113949	0
0.991695468841167	0
0.991715101302536	0
0.991734641157955	0
0.991754089061112	0
0.99177344565956	0
0.991792711594784	0
0.991811887502273	0
0.991830974011591	0
0.991849971746448	0
0.991868881324763	0
0.991887703358733	0
0.991906438454902	0
0.991925087214223	0
0.991943650232121	0
0.991962128098561	0
0.991980521398107	0
0.991998830709983	0
0.992017056608138	0
0.992035199661301	0
0.992053260433045	0
0.992071239481839	0
0.992089137361112	0
0.992106954619308	0
0.992124691799939	0
0.992142349441643	0
0.992159928078239	0
0.992177428238778	0
0.992194850447601	0
0.992212195224384	0
0.992229463084197	0
0.99224665453755	0
0.992263770090447	0
0.992280810244433	0
0.992297775496643	0
0.992314666339852	0
0.992331483262522	0
0.992348226748849	0
0.992364897278808	0
0.992381495328201	0
0.992398021368704	0
0.992414475867906	0
0.992430859289358	0
0.992447172092614	0
0.992463414733275	0
0.992479587663031	0
0.992495691329706	0
0.992511726177292	0
0.992527692645997	0
0.992543591172282	0
0.992559422188902	0
0.992575186124942	0
0.992590883405862	0
0.992606514453529	0
0.992622079686258	0
0.99263757951885	0
0.992653014362626	0
0.992668384625466	0
0.992683690711843	0
0.99269893302286	0
0.992714111956284	0
0.992729227906582	0
0.992744281264954	0
0.992759272419365	0
0.992774201754583	0
0.992789069652207	0
0.992803876490704	0
0.992818622645436	0
0.992833308488697	0
0.99284793438974	0
0.992862500714812	0
0.99287700782718	0
0.992891456087166	0
0.992905845852171	0
0.992920177476713	0
0.992934451312445	0
0.992948667708195	0
0.992962827009985	0
0.992976929561068	0
0.992990975701945	0
0.993004965770405	0
0.993018900101539	0
0.993032779027779	0
0.993046602878914	0
0.993060371982124	0
0.993074086662001	0
0.993087747240577	0
0.993101354037348	0
0.993114907369298	0
0.993128407550927	0
0.993141854894271	0
0.993155249708931	0
0.993168592302091	0
0.993181882978546	0
0.993195122040724	0
0.993208309788707	0
0.993221446520257	0
0.993234532530835	0
0.993247568113628	0
0.993260553559563	0
0.993273489157337	0
0.993286375193434	0
0.993299211952147	0
0.993311999715597	0
0.993324738763758	0
0.993337429374473	0
0.993350071823478	0
0.993362666384418	0
0.993375213328871	0
0.993387712926364	0
0.993400165444393	0
0.993412571148445	0
0.993424930302013	0
0.993437243166616	0
0.993449510001818	0
0.993461731065247	0
0.993473906612612	0
0.993486036897719	0
0.993498122172491	0
0.993510162686986	0
0.993522158689413	0
0.993534110426149	0
0.993546018141754	0
0.993557882078994	0
0.993569702478849	0
0.993581479580536	0
0.993593213621522	0
0.993604904837541	0
0.99361655346261	0
0.993628159729041	0
0.993639723867464	0
0.993651246106835	0
0.993662726674453	0
0.993674165795979	0
0.993685563695446	0
0.993696920595275	0
0.993708236716288	0
0.993719512277729	0
0.993730747497268	0
0.993741942591023	0
0.99375309777357	0
0.993764213257958	0
0.993775289255724	0
0.993786325976902	0
0.99379732363004	0
0.993808282422213	0
0.993819202559035	0
0.99383008424467	0
0.99384092768185	0
0.993851733071882	0
0.993862500614663	0
0.993873230508693	0
0.993883922951087	0
0.993894578137583	0
0.993905196262561	0
0.99391577751905	0
0.99392632209874	0
0.993936830191994	0
0.993947301987863	0
0.993957737674091	0
0.99396813743713	0
0.993978501462152	0
0.993988829933058	0
0.993999123032487	0
0.994009380941834	0
0.99401960384125	0
0.994029791909664	0
0.994039945324783	0
0.994050064263111	0
0.994060148899954	0
0.994070199409429	0
0.994080215964481	0
0.994090198736885	0
0.99410014789726	0
0.99411006361508	0
0.994119946058679	0
0.994129795395264	0
0.994139611790924	0
0.994149395410639	0
0.994159146418288	0
0.99416886497666	0
0.994178551247463	0
0.994188205391331	0
0.994197827567836	0
0.994207417935492	0
0.99421697665177	0
0.994226503873102	0
0.994235999754889	0
0.994245464451515	0
0.994254898116349	0
0.994264300901756	0
0.994273672959106	0
0.994283014438781	0
0.994292325490184	0
0.994301606261744	0
0.99431085690093	0
0.994320077554251	0
0.99432926836727	0
0.994338429484608	0
0.994347561049956	0
0.994356663206075	0
0.994365736094811	0
0.994374779857099	0
0.994383794632969	0
0.994392780561556	0
0.994401737781107	0
0.994410666428984	0
0.994419566641676	0
0.994428438554805	0
0.994437282303131	0
0.994446098020559	0
0.994454885840147	0
0.994463645894112	0
0.994472378313837	0
0.994481083229878	0
0.99448976077197	0
0.994498411069031	0
0.994507034249174	0
0.994515630439707	0
0.994524199767145	0
0.994532742357212	0
0.994541258334849	0
0.994549747824219	0
0.994558210948715	0
0.994566647830965	0
0.994575058592837	0
0.994583443355445	0
0.994591802239155	0
0.994600135363594	0
0.99460844284765	0
0.994616724809482	0
0.994624981366523	0
0.994633212635486	0
0.994641418732374	0
0.994649599772477	0
0.994657755870385	0
0.994665887139989	0
0.994673993694487	0
0.994682075646393	0
0.994690133107534	0
0.994698166189066	0
0.994706175001469	0
0.994714159654559	0
0.994722120257489	0
0.994730056918756	0
0.994737969746205	0
0.994745858847036	0
0.994753724327803	0
0.994761566294429	0
0.994769384852198	0
0.994777180105772	0
0.994784952159185	0
0.994792701115858	0
0.994800427078595	0
0.994808130149589	0
0.994815810430433	0
0.994823468022116	0
0.994831103025033	0
0.994838715538988	0
0.994846305663195	0
0.994853873496289	0
0.994861419136324	0
0.99486894268078	0
0.994876444226568	0
0.994883923870033	0
0.994891381706957	0
0.994898817832566	0
0.99490623234153	0
0.994913625327972	0
0.994920996885468	0
0.994928347107052	0
0.994935676085221	0
0.994942983911937	0
0.994950270678635	0
0.99495753647622	0
0.994964781395076	0
0.994972005525068	0
0.994979208955548	0
0.994986391775354	0
0.994993554072818	0
0.995000695935767	0
0.995007817451528	0
0.995014918706931	0
0.995021999788314	0
0.995029060781522	0
0.995036101771916	0
0.995043122844374	0
0.995050124083295	0
0.995057105572599	0
0.995064067395736	0
0.995071009635686	0
0.995077932374962	0
0.995084835695614	0
0.995091719679233	0
0.995098584406955	0
0.995105429959459	0
0.995112256416977	0
0.995119063859293	0
0.995125852365748	0
0.99513262201524	0
0.995139372886231	0
0.995146105056749	0
0.995152818604388	0
0.995159513606316	0
0.995166190139273	0
0.995172848279577	0
0.995179488103126	0
0.995186109685402	0
0.995192713101472	0
0.99519929842599	0
0.995205865733205	0
0.995212415096957	0
0.995218946590686	0
0.995225460287429	0
0.995231956259827	0
0.995238434580126	0
0.99524489532018	0
0.995251338551454	0
0.995257764345024	0
0.995264172771585	0
0.995270563901448	0
0.995276937804545	0
0.995283294550434	0
0.995289634208297	0
0.995295956846943	0
0.995302262534816	0
0.99530855133999	0
0.995314823330177	0
0.995321078572727	0
0.99532731713463	0
0.99533353908252	0
0.995339744482676	0
0.995345933401026	0
0.995352105903147	0
0.995358262054268	0
0.995364401919276	0
0.995370525562712	0
0.995376633048777	0
0.995382724441334	0
0.995388799803911	0
0.995394859199701	0
0.995400902691565	0
0.995406930342035	0
0.995412942213315	0
0.995418938367285	0
0.9954249188655	0
0.995430883769195	0
0.995436833139287	0
0.995442767036375	0
0.995448685520744	0
0.995454588652364	0
0.995460476490897	0
0.995466349095696	0
0.995472206525804	0
0.995478048839965	0
0.995483876096614	0
0.99548968835389	0
0.995495485669631	0
0.995501268101377	0
0.995507035706375	0
0.995512788541578	0
0.995518526663648	0
0.995524250128956	0
0.995529958993588	0
0.995535653313341	0
0.995541333143731	0
0.995546998539991	0
0.995552649557072	0
0.995558286249649	0
0.995563908672117	0
0.9955695168786	0
0.995575110922945	0
0.99558069085873	0
0.99558625673926	0
0.995591808617576	0
0.995597346546448	0
0.995602870578385	0
0.99560838076563	0
0.995613877160166	0
0.995619359813716	0
0.995624828777744	0
0.995630284103457	0
0.995635725841809	0
0.995641154043498	0
0.995646568758972	0
0.995651970038428	0
0.995657357931812	0
0.995662732488828	0
0.995668093758928	0
0.995673441791324	0
0.995678776634985	0
0.995684098338636	0
0.995689406950766	0
0.995694702519622	0
0.995699985093218	0
0.995705254719329	0
0.995710511445499	0
0.995715755319038	0
0.995720986387024	0
0.995726204696308	0
0.995731410293511	0
0.995736603225028	0
0.995741783537026	0
0.995746951275452	0
0.995752106486028	0
0.995757249214253	0
0.995762379505408	0
0.995767497404556	0
0.995772602956541	0
0.995777696205991	0
0.99578277719732	0
0.995787845974727	0
0.9957929025822	0
0.995797947063516	0
0.995802979462243	0
0.995807999821738	0
0.995813008185153	0
0.995818004595433	0
0.995822989095319	0
0.995827961727348	0
0.995832922533856	0
0.995837871556975	0
0.995842808838639	0
0.995847734420584	0
0.995852648344346	0
0.995857550651268	0
0.995862441382494	0
0.995867320578977	0
0.995872188281475	0
0.995877044530556	0
0.995881889366595	0
0.99588672282978	0
0.995891544960109	0
0.995896355797392	0
0.995901155381255	0
0.995905943751136	0
0.995910720946293	0
0.995915487005796	0
0.995920241968536	0
0.995924985873224	0
0.995929718758389	0
0.995934440662381	0
0.995939151623375	0
0.995943851679366	0
0.995948540868176	0
0.995953219227451	0
0.995957886794663	0
0.995962543607111	0
0.995967189701925	0
0.995971825116061	0
0.995976449886306	0
0.995981064049281	0
0.995985667641435	0
0.995990260699053	0
0.995994843258254	0
0.995999415354992	0
0.996003977025054	0
0.996008528304069	0
0.9960130692275	0
0.996017599830651	0
0.996022120148664	0
0.996026630216522	0
0.996031130069052	0
0.996035619740919	0
0.996040099266636	0
0.996044568680556	0
0.99604902801688	0
0.996053477309654	0
0.99605791659277	0
0.996062345899969	0
0.99606676526484	0
0.996071174720821	0
0.996075574301201	0
0.996079964039119	0
0.996084343967567	0
0.996088714119389	0
0.996093074527283	0
0.9960974252238	0
0.996101766241349	0
0.996106097612192	0
0.996110419368449	0
0.996114731542098	0
0.996119034164975	0
0.996123327268775	0
0.996127610885053	0
0.996131885045224	0
0.996136149780565	0
0.996140405122217	0
0.99614465110118	0
0.996148887748322	0
0.996153115094372	0
0.996157333169926	0
0.996161542005446	0
0.996165741631261	0
0.996169932077566	0
0.996174113374424	0
0.99617828555177	0
0.996182448639404	0
0.996186602667	0
0.996190747664101	0
0.996194883660122	0
0.996199010684352	0
0.996203128765951	0
0.996207237933953	0
0.996211338217268	0
0.996215429644679	0
0.996219512244846	0
0.996223586046307	0
0.996227651077473	0
0.996231707366637	0
0.996235754941968	0
0.996239793831516	0
0.996243824063208	0
0.996247845664853	0
0.996251858664142	0
0.996255863088646	0
0.996259858965819	0
0.996263846322999	0
0.996267825187404	0
0.996271795586141	0
0.996275757546198	0
0.996279711094451	0
0.996283656257659	0
0.996287593062471	0
0.996291521535421	0
0.996295441702931	0
0.996299353591312	0
0.996303257226764	0
0.996307152635377	0
0.996311039843129	0
0.996314918875891	0
0.996318789759425	0
0.996322652519384	0
0.996326507181313	0
0.996330353770652	0
0.996334192312733	0
0.996338022832782	0
0.996341845355921	0
0.996345659907167	0
0.99634946651143	0
0.99635326519352	0
0.996357055978142	0
0.996360838889899	0
0.996364613953291	0
0.996368381192718	0
0.996372140632477	0
0.996375892296766	0
0.996379636209683	0
0.996383372395225	0
0.996387100877291	0
0.996390821679684	0
0.996394534826104	0
0.996398240340157	0
0.996401938245352	0
0.9964056285651	0
0.996409311322718	0
0.996412986541425	0
0.996416654244348	0
0.996420314454518	0
0.99642396719487	0
0.996427612488249	0
0.996431250357406	0
0.996434880824998	0
0.99643850391359	0
0.996442119645657	0
0.996445728043583	0
0.996449329129658	0
0.996452922926086	0
0.996456509454977	0
0.996460088738356	0
0.996463660798156	0
0.996467225656222	0
0.996470783334313	0
0.996474333854097	0
0.996477877237159	0
0.996481413504993	0
0.99648494267901	0
0.996488464780534	0
0.996491979830804	0
0.996495487850973	0
0.996498988862111	0
0.996502482885202	0
0.996505969941149	0
0.99650945005077	0
0.996512923234799	0
0.996516389513889	0
0.996519848908612	0
0.996523301439457	0
0.996526747126831	0
0.996530185991062	0


==> figures/heatmaps-1-5-2.tsv <==
1	0


==> figures/heatmaps-1-5-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-1-5-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-1-6-1.tsv <==
0.649548785097263	0
0.681407986452058	0
0.707957320914386	0
0.73042214238251	0
0.749677703640902	0
0.766365856731509	0
0.78096799068579	0
0.793852226527802	0
0.805304880609591	0
0.815551992156454	0
0.824774392548632	0
0.833118469093935	0
0.840703993226029	0
0.847629906564028	0
0.853978660457193	0
0.859819514038905	0
0.865211071191255	0
0.870203253739727	0
0.874838851820451	0
0.879154753481815	0
0.883182928365754	0
0.886951220999117	0
0.890483995342895	0
0.893802662150686	0
0.896926113263901	0
0.899871081456361	0
0.902652440304795	0
0.905283455431693	0
0.907775996078227	0
0.910140714127503	0
0.912387196274316	0
0.914524093926162	0
0.916559234546968	0
0.91849971746448	0
0.920351996613014	0
0.922121952243836	0
0.923814953282014	0
0.925435911722822	0
0.926989330228597	0
0.928479343897401	0
0.929909757019453	0
0.931284075509267	0
0.932605535595627	0
0.933877129263635	0
0.935101626869864	0
0.936281597290411	0
0.937419425910226	0
0.938517330718818	0
0.939577376740907	0
0.940601488999536	0
0.941591464182877	0
0.942548981163486	0
0.943475610499559	0
0.944372823031312	0
0.945241997671447	0
0.946084428476502	0
0.946901331075343	0
0.947693848521979	0
0.94846305663195	0
0.949209968854676	0
0.94993554072818	0
0.950640673957361	0
0.951326220152398	0
0.951992984259899	0
0.952641727715846	0
0.953273171346302	0
0.953887998039114	0
0.954486855207437	0
0.955070357063752	0
0.955639086721172	0
0.956193598137158	0
0.956734417913242	0
0.957262046963081	0
0.957776962059911	0
0.958279617273484	0
0.95877044530556	0
0.95924985873224	0
0.959718251160605	0
0.960175998306507	0
0.960623458999692	0
0.961060976121918	0
0.961488877483216	0
0.961907476641007	0
0.962317073666372	0
0.962717955861411	0
0.963110398431291	0
0.963494665114298	0
0.963871008772914	0
0.9642396719487	0
0.964600887383562	0
0.964954878509726	0
0.96530185991062	0
0.965642037754634	0
0.965975610203618	0
0.966302767797814	0
0.966623693818787	0
0.966938564631817	0
0.96724755000909	0
0.967550813434932	0
0.967848512394244	0
0.968140798645206	0
0.968427818477231	0
0.968709712955113	0
0.9689866181502	0
0.969258665359409	0
0.969525981312805	0
0.969788688370454	0
0.970046904709168	0
0.970300744499768	0
0.9705503180754	0
0.970795732091439	0
0.97103708967746	0
0.971274490581743	0
0.971508031308721	0
0.971737805249779	0
0.971963902807781	0
0.972186411515656	0
0.972405416149391	0
0.972620998835724	0
0.972833239154827	0
0.973042214238251	0
0.973247998862386	0
0.973450665537671	0
0.973650284593779	0
0.97384692426099	0
0.974040650747945	0
0.974231528315975	0
0.974419619350165	0
0.974604984427338	0
0.974787682381098	0
0.97496777036409	0
0.975145303907607	0
0.97532033697868	0
0.975492922034774	0
0.975663110076199	0
0.975830950696363	0
0.97599649212995	0
0.976159781299133	0
0.976320863857923	0
0.976479784234716	0
0.976636585673151	0
0.976791310271342	0
0.976943999019557	0
0.977094691836423	0
0.977243427603718	0
0.977390244199823	0
0.977535178531876	0
0.977678266566705	0
0.977819543360586	0
0.977959043087878	0
0.978096799068579	0
0.978232843794861	0
0.978367208956621	0
0.97849992546609	0
0.978631023481541	0
0.978760532430137	0
0.978888481029956	0
0.979014897311213	0
0.979139808636742	0
0.979263241721732	0
0.97938522265278	0
0.979505776906273	0
0.97962492936612	0
0.979742704340882	0
0.979859125580302	0
0.979974216291272	0
0.980087999153254	0
0.980200496333179	0
0.980311729499846	0
0.980421719837836	0
0.980530488060959	0
0.980638054425263	0
0.980744438741608	0
0.980849660387829	0
0.980953738320503	0
0.981056691086339	0
0.981158536833186	0
0.981259293320709	0
0.981358977930705	0
0.981457607677104	0
0.981555199215645	0
0.98165176885326	0
0.981747332557149	0
0.981841905963589	0
0.981935504386457	0
0.982028142825501	0
0.98211983597435	0
0.982210598228287	0
0.982300443691781	0
0.982389386185792	0
0.982477439254863	0
0.982564616173993	0
0.98265092995531	0
0.982736393354545	0
0.982821018877317	0
0.982904818785232	0
0.982987805101809	0
0.983069989618225	0
0.983151383898907	0
0.98323199928695	0
0.983311846909393	0
0.983390937682335	0
0.983469282315909	0
0.98354689131912	0
0.983623775004545	0
0.983699943492896	0
0.983775406717466	0
0.983850174428445	0
0.983924256197122	0
0.983997661419966	0
0.984070399322603	0
0.984142478963677	0
0.984213909238615	0
0.984284698883285	0
0.984354856477556	0
0.984424390448767	0
0.9844933090751	0
0.984561620488866	0
0.984629332679705	0
0.984696453497697	0
0.984762990656403	0
0.984828951735812	0
0.984894344185227	0
0.984959175326063	0
0.985023452354584	0
0.985087182344564	0
0.985150372249884	0
0.985213028907058	0
0.9852751590377	0
0.985336769250931	0
0.985397866045719	0
0.985458455813164	0
0.98551854483873	0
0.985578139304414	0
0.985637245290871	0
0.98569586877948	0
0.98575401565436	0
0.985811691704343	0
0.98586890262489	0
0.98592565401997	0
0.985981951403891	0
0.986037800203078	0
0.986093205757828	0
0.986148173324003	0
0.986202708074695	0
0.986256815101853	0
0.986310499417862	0
0.986363765957092	0
0.986416619577413	0
0.98646906506167	0
0.986521107119126	0
0.986572750386868	0
0.986623999431193	0
0.986674858748945	0
0.986725332768836	0
0.986775425852727	0
0.98682514229689	0
0.986874486333231	0
0.986923462130495	0
0.986972073795437	0
0.987020325373973	0
0.987068220852298	0
0.987115764157988	0
0.987162959161072	0
0.987209809675083	0
0.987256319458082	0
0.987302492213669	0
0.987348331591959	0
0.987393841190549	0
0.987439024555458	0
0.987483885182045	0
0.987528426515917	0
0.987572651953804	0
0.987616564844426	0
0.98766016848934	0
0.987703466143764	0
0.987746461017387	0
0.987789156275166	0
0.987831555038099	0
0.987873660383988	0
0.987915475348181	0
0.987957002924305	0
0.987998246064975	0
0.988039207682501	0
0.988079890649567	0
0.988120297799907	0
0.988160431928962	0
0.988200295794521	0
0.988239892117358	0
0.988279223581848	0
0.988318292836575	0
0.988357102494926	0
0.988395655135671	0
0.98843395330354	0
0.988471999509778	0
0.988509796232697	0
0.988547345918211	0
0.988584650980367	0
0.988621713801859	0
0.988658536734539	0
0.988695122099912	0
0.988731472189623	0
0.988767589265938	0
0.988803475562213	0
0.988839133283352	0
0.988874564606262	0
0.988909771680293	0
0.988944756627674	0
0.988979521543939	0
0.989014068498347	0
0.989048399534289	0
0.989082516669697	0
0.989116421897431	0
0.989150117185674	0
0.98918360447831	0
0.989216885695301	0
0.989249962733045	0
0.989282837464748	0
0.98931551174077	0
0.989347987388974	0
0.989380266215069	0
0.989412350002939	0
0.989444240514978	0
0.98947593949241	0
0.989507448655607	0
0.989538769704396	0
0.989569904318371	0
0.989600854157189	0
0.989631620860866	0
0.989662206050067	0
0.98969261132639	0
0.989722838272647	0
0.989752888453136	0
0.989782763413914	0
0.98981246468306	0
0.989841993770935	0
0.989871352170441	0
0.98990054135727	0
0.989929562790151	0
0.989958417911097	0
0.989987108145636	0
0.990015634903056	0
0.990043999576627	0
0.990072203543832	0
0.990100248166589	0
0.990128134791472	0
0.990155864749923	0
0.990183439358467	0
0.990210859918918	0
0.990238127718587	0
0.99026524403048	0
0.990292210113498	0
0.990319027212632	0
0.990345696559153	0
0.990372219370804	0
0.99039859685198	0
0.990424830193914	0
0.990450920574857	0
0.990476869160252	0
0.990502677102907	0
0.990528345543169	0
0.990553875609091	0
0.990579268416593	0
0.990604525069632	0
0.990629646660355	0
0.99065463426926	0
0.990679488965353	0
0.990704211806294	0
0.990728803838552	0
0.990753266097553	0
0.990777599607823	0
0.99080180538313	0
0.99082588442663	0
0.990849837730999	0
0.990873666278575	0
0.990897371041488	0
0.990920952981794	0
0.990944413051609	0
0.990967752193229	0
0.990990971339261	0
0.99101407141275	0
0.991037053327296	0
0.991059917987175	0
0.991082666287462	0
0.991105299114144	0
0.991127817344235	0
0.991150221845891	0
0.991172513478521	0
0.991194693092896	0
0.99121676153126	0
0.991238719627432	0
0.991260568206914	0
0.991282308086997	0
0.991303940076855	0
0.991325464977655	0
0.991346883582649	0
0.991368196677272	0
0.991389405039245	0
0.991410509438658	0
0.991431510638075	0
0.991452409392616	0
0.991473206450055	0
0.991493902550905	0
0.991514498428505	0
0.991534994809113	0
0.991555392411982	0
0.991575691949453	0
0.991595894127033	0
0.991615999643475	0
0.991636009190865	0
0.991655923454697	0
0.991675743113949	0
0.991695468841167	0
0.991715101302536	0
0.991734641157955	0
0.991754089061112	0
0.99177344565956	0
0.991792711594784	0
0.991811887502273	0
0.991830974011591	0
0.991849971746448	0
0.991868881324763	0
0.991887703358733	0
0.991906438454902	0
0.991925087214223	0
0.991943650232121	0
0.991962128098561	0
0.991980521398107	0
0.991998830709983	0
0.992017056608138	0
0.992035199661301	0
0.992053260433045	0
0.992071239481839	0
0.992089137361112	0
0.992106954619308	0
0.992124691799939	0
0.992142349441643	0
0.992159928078239	0
0.992177428238778	0
0.992194850447601	0
0.992212195224384	0
0.992229463084197	0
0.99224665453755	0
0.992263770090447	0
0.992280810244433	0
0.992297775496643	0
0.992314666339852	0
0.992331483262522	0
0.992348226748849	0
0.992364897278808	0
0.992381495328201	0
0.992398021368704	0
0.992414475867906	0
0.992430859289358	0
0.992447172092614	0
0.992463414733275	0
0.992479587663031	0
0.992495691329706	0
0.992511726177292	0
0.992527692645997	0
0.992543591172282	0
0.992559422188902	0
0.992575186124942	0
0.992590883405862	0
0.992606514453529	0
0.992622079686258	0
0.99263757951885	0
0.992653014362626	0
0.992668384625466	0
0.992683690711843	0
0.99269893302286	0
0.992714111956284	0
0.992729227906582	0
0.992744281264954	0
0.992759272419365	0
0.992774201754583	0
0.992789069652207	0
0.992803876490704	0
0.992818622645436	0
0.992833308488697	0
0.99284793438974	0
0.992862500714812	0
0.99287700782718	0
0.992891456087166	0
0.992905845852171	0
0.992920177476713	0
0.992934451312445	0
0.992948667708195	0
0.992962827009985	0
0.992976929561068	0
0.992990975701945	0
0.993004965770405	0
0.993018900101539	0
0.993032779027779	0
0.993046602878914	0
0.993060371982124	0
0.993074086662001	0
0.993087747240577	0
0.993101354037348	0
0.993114907369298	0
0.993128407550927	0
0.993141854894271	0
0.993155249708931	0
0.993168592302091	0
0.993181882978546	0
0.993195122040724	0
0.993208309788707	0
0.993221446520257	0
0.993234532530835	0
0.993247568113628	0
0.993260553559563	0
0.993273489157337	0
0.993286375193434	0
0.993299211952147	0
0.993311999715597	0
0.993324738763758	0
0.993337429374473	0
0.993350071823478	0
0.993362666384418	0
0.993375213328871	0
0.993387712926364	0
0.993400165444393	0
0.993412571148445	0
0.993424930302013	0
0.993437243166616	0
0.993449510001818	0
0.993461731065247	0
0.993473906612612	0
0.993486036897719	0
0.993498122172491	0
0.993510162686986	0
0.993522158689413	0
0.993534110426149	0
0.993546018141754	0
0.993557882078994	0
0.993569702478849	0
0.993581479580536	0
0.993593213621522	0
0.993604904837541	0
0.99361655346261	0
0.993628159729041	0
0.993639723867464	0
0.993651246106835	0
0.993662726674453	0
0.993674165795979	0
0.993685563695446	0
0.993696920595275	0
0.993708236716288	0
0.993719512277729	0
0.993730747497268	0
0.993741942591023	0
0.99375309777357	0
0.993764213257958	0
0.993775289255724	0
0.993786325976902	0
0.99379732363004	0
0.993808282422213	0
0.993819202559035	0
0.99383008424467	0
0.99384092768185	0
0.993851733071882	0
0.993862500614663	0
0.993873230508693	0
0.993883922951087	0
0.993894578137583	0
0.993905196262561	0
0.99391577751905	0
0.99392632209874	0
0.993936830191994	0
0.993947301987863	0
0.993957737674091	0
0.99396813743713	0
0.993978501462152	0
0.993988829933058	0
0.993999123032487	0
0.994009380941834	0
0.99401960384125	0
0.994029791909664	0
0.994039945324783	0
0.994050064263111	0
0.994060148899954	0
0.994070199409429	0
0.994080215964481	0
0.994090198736885	0
0.99410014789726	0
0.99411006361508	0
0.994119946058679	0
0.994129795395264	0
0.994139611790924	0
0.994149395410639	0
0.994159146418288	0
0.99416886497666	0
0.994178551247463	0
0.994188205391331	0
0.994197827567836	0
0.994207417935492	0
0.99421697665177	0
0.994226503873102	0
0.994235999754889	0
0.994245464451515	0
0.994254898116349	0
0.994264300901756	0
0.994273672959106	0
0.994283014438781	0
0.994292325490184	0
0.994301606261744	0
0.99431085690093	0
0.994320077554251	0
0.99432926836727	0
0.994338429484608	0
0.994347561049956	0
0.994356663206075	0
0.994365736094811	0
0.994374779857099	0
0.994383794632969	0
0.994392780561556	0
0.994401737781107	0
0.994410666428984	0
0.994419566641676	0
0.994428438554805	0
0.994437282303131	0
0.994446098020559	0
0.994454885840147	0
0.994463645894112	0
0.994472378313837	0
0.994481083229878	0
0.99448976077197	0
0.994498411069031	0
0.994507034249174	0
0.994515630439707	0
0.994524199767145	0
0.994532742357212	0
0.994541258334849	0
0.994549747824219	0
0.994558210948715	0
0.994566647830965	0
0.994575058592837	0
0.994583443355445	0
0.994591802239155	0
0.994600135363594	0
0.99460844284765	0
0.994616724809482	0
0.994624981366523	0
0.994633212635486	0
0.994641418732374	0
0.994649599772477	0
0.994657755870385	0
0.994665887139989	0
0.994673993694487	0
0.994682075646393	0
0.994690133107534	0
0.994698166189066	0
0.994706175001469	0
0.994714159654559	0
0.994722120257489	0
0.994730056918756	0
0.994737969746205	0
0.994745858847036	0
0.994753724327803	0
0.994761566294429	0
0.994769384852198	0
0.994777180105772	0
0.994784952159185	0
0.994792701115858	0
0.994800427078595	0
0.994808130149589	0
0.994815810430433	0
0.994823468022116	0
0.994831103025033	0
0.994838715538988	0
0.994846305663195	0
0.994853873496289	0
0.994861419136324	0
0.99486894268078	0
0.994876444226568	0
0.994883923870033	0
0.994891381706957	0
0.994898817832566	0
0.99490623234153	0
0.994913625327972	0
0.994920996885468	0
0.994928347107052	0
0.994935676085221	0
0.994942983911937	0
0.994950270678635	0
0.99495753647622	0
0.994964781395076	0
0.994972005525068	0
0.994979208955548	0
0.994986391775354	0
0.994993554072818	0
0.995000695935767	0
0.995007817451528	0
0.995014918706931	0
0.995021999788314	0
0.995029060781522	0
0.995036101771916	0
0.995043122844374	0
0.995050124083295	0
0.995057105572599	0
0.995064067395736	0
0.995071009635686	0
0.995077932374962	0
0.995084835695614	0
0.995091719679233	0
0.995098584406955	0
0.995105429959459	0
0.995112256416977	0
0.995119063859293	0
0.995125852365748	0
0.99513262201524	0
0.995139372886231	0
0.995146105056749	0
0.995152818604388	0
0.995159513606316	0
0.995166190139273	0
0.995172848279577	0
0.995179488103126	0
0.995186109685402	0
0.995192713101472	0
0.99519929842599	0
0.995205865733205	0
0.995212415096957	0
0.995218946590686	0
0.995225460287429	0
0.995231956259827	0
0.995238434580126	0
0.99524489532018	0
0.995251338551454	0
0.995257764345024	0
0.995264172771585	0
0.995270563901448	0
0.995276937804545	0
0.995283294550434	0
0.995289634208297	0
0.995295956846943	0
0.995302262534816	0
0.99530855133999	0
0.995314823330177	0
0.995321078572727	0
0.99532731713463	0
0.99533353908252	0
0.995339744482676	0
0.995345933401026	0
0.995352105903147	0
0.995358262054268	0
0.995364401919276	0
0.995370525562712	0
0.995376633048777	0
0.995382724441334	0
0.995388799803911	0
0.995394859199701	0
0.995400902691565	0
0.995406930342035	0
0.995412942213315	0
0.995418938367285	0
0.9954249188655	0
0.995430883769195	0
0.995436833139287	0
0.995442767036375	0
0.995448685520744	0
0.995454588652364	0
0.995460476490897	0
0.995466349095696	0
0.995472206525804	0
0.995478048839965	0
0.995483876096614	0
0.99548968835389	0
0.995495485669631	0
0.995501268101377	0
0.995507035706375	0
0.995512788541578	0
0.995518526663648	0
0.995524250128956	0
0.995529958993588	0
0.995535653313341	0
0.995541333143731	0
0.995546998539991	0
0.995552649557072	0
0.995558286249649	0
0.995563908672117	0
0.9955695168786	0
0.995575110922945	0
0.99558069085873	0
0.99558625673926	0
0.995591808617576	0
0.995597346546448	0
0.995602870578385	0
0.99560838076563	0
0.995613877160166	0
0.995619359813716	0
0.995624828777744	0
0.995630284103457	0
0.995635725841809	0
0.995641154043498	0
0.995646568758972	0
0.995651970038428	0
0.995657357931812	0
0.995662732488828	0
0.995668093758928	0
0.995673441791324	0
0.995678776634985	0
0.995684098338636	0
0.995689406950766	0
0.995694702519622	0
0.995699985093218	0
0.995705254719329	0
0.995710511445499	0
0.995715755319038	0
0.995720986387024	0
0.995726204696308	0
0.995731410293511	0
0.995736603225028	0
0.995741783537026	0
0.995746951275452	0
0.995752106486028	0
0.995757249214253	0
0.995762379505408	0
0.995767497404556	0
0.995772602956541	0
0.995777696205991	0
0.99578277719732	0
0.995787845974727	0
0.9957929025822	0
0.995797947063516	0
0.995802979462243	0
0.995807999821738	0
0.995813008185153	0
0.995818004595433	0
0.995822989095319	0
0.995827961727348	0
0.995832922533856	0
0.995837871556975	0
0.995842808838639	0
0.995847734420584	0
0.995852648344346	0
0.995857550651268	0
0.995862441382494	0
0.995867320578977	0
0.995872188281475	0
0.995877044530556	0
0.995881889366595	0
0.99588672282978	0
0.995891544960109	0
0.995896355797392	0
0.995901155381255	0
0.995905943751136	0
0.995910720946293	0
0.995915487005796	0
0.995920241968536	0
0.995924985873224	0
0.995929718758389	0
0.995934440662381	0
0.995939151623375	0
0.995943851679366	0
0.995948540868176	0
0.995953219227451	0
0.995957886794663	0
0.995962543607111	0
0.995967189701925	0
0.995971825116061	0
0.995976449886306	0
0.995981064049281	0
0.995985667641435	0
0.995990260699053	0
0.995994843258254	0
0.995999415354992	0
0.996003977025054	0
0.996008528304069	0
0.9960130692275	0
0.996017599830651	0
0.996022120148664	0
0.996026630216522	0
0.996031130069052	0
0.996035619740919	0
0.996040099266636	0
0.996044568680556	0
0.99604902801688	0
0.996053477309654	0
0.99605791659277	0
0.996062345899969	0
0.99606676526484	0
0.996071174720821	0
0.996075574301201	0
0.996079964039119	0
0.996084343967567	0
0.996088714119389	0
0.996093074527283	0
0.9960974252238	0
0.996101766241349	0
0.996106097612192	0
0.996110419368449	0
0.996114731542098	0
0.996119034164975	0
0.996123327268775	0
0.996127610885053	0
0.996131885045224	0
0.996136149780565	0
0.996140405122217	0
0.99614465110118	0
0.996148887748322	0
0.996153115094372	0
0.996157333169926	0
0.996161542005446	0
0.996165741631261	0
0.996169932077566	0
0.996174113374424	0
0.99617828555177	0
0.996182448639404	0
0.996186602667	0
0.996190747664101	0
0.996194883660122	0
0.996199010684352	0
0.996203128765951	0
0.996207237933953	0
0.996211338217268	0
0.996215429644679	0
0.996219512244846	0
0.996223586046307	0
0.996227651077473	0
0.996231707366637	0
0.996235754941968	0
0.996239793831516	0
0.996243824063208	0
0.996247845664853	0
0.996251858664142	0
0.996255863088646	0
0.996259858965819	0
0.996263846322999	0
0.996267825187404	0
0.996271795586141	0
0.996275757546198	0
0.996279711094451	0
0.996283656257659	0
0.996287593062471	0
0.996291521535421	0
0.996295441702931	0
0.996299353591312	0
0.996303257226764	0
0.996307152635377	0
0.996311039843129	0
0.996314918875891	0
0.996318789759425	0
0.996322652519384	0
0.996326507181313	0
0.996330353770652	0
0.996334192312733	0
0.996338022832782	0
0.996341845355921	0
0.996345659907167	0
0.99634946651143	0
0.99635326519352	0
0.996357055978142	0
0.996360838889899	0
0.996364613953291	0
0.996368381192718	0
0.996372140632477	0
0.996375892296766	0
0.996379636209683	0
0.996383372395225	0
0.996387100877291	0
0.996390821679684	0
0.996394534826104	0
0.996398240340157	0
0.996401938245352	0
0.9964056285651	0
0.996409311322718	0
0.996412986541425	0
0.996416654244348	0
0.996420314454518	0
0.99642396719487	0
0.996427612488249	0
0.996431250357406	0
0.996434880824998	0
0.99643850391359	0
0.996442119645657	0
0.996445728043583	0
0.996449329129658	0
0.996452922926086	0
0.996456509454977	0
0.996460088738356	0
0.996463660798156	0
0.996467225656222	0
0.996470783334313	0
0.996474333854097	0
0.996477877237159	0
0.996481413504993	0
0.99648494267901	0
0.996488464780534	0
0.996491979830804	0
0.996495487850973	0
0.996498988862111	0
0.996502482885202	0
0.996505969941149	0
0.99650945005077	0
0.996512923234799	0
0.996516389513889	0
0.996519848908612	0
0.996523301439457	0
0.996526747126831	0
0.996530185991062	0


==> figures/heatmaps-1-6-2.tsv <==
1	0


==> figures/heatmaps-1-6-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-1-6-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-1-7-1.tsv <==
0.649548785097263	0
0.681407986452058	0
0.707957320914386	0
0.73042214238251	0
0.749677703640902	0
0.766365856731509	0
0.78096799068579	0
0.793852226527802	0
0.805304880609591	0
0.815551992156454	0
0.824774392548632	0
0.833118469093935	0
0.840703993226029	0
0.847629906564028	0
0.853978660457193	0
0.859819514038905	0
0.865211071191255	0
0.870203253739727	0
0.874838851820451	0
0.879154753481815	0
0.883182928365754	0
0.886951220999117	0
0.890483995342895	0
0.893802662150686	0
0.896926113263901	0
0.899871081456361	0
0.902652440304795	0
0.905283455431693	0
0.907775996078227	0
0.910140714127503	0
0.912387196274316	0
0.914524093926162	0
0.916559234546968	0
0.91849971746448	0
0.920351996613014	0
0.922121952243836	0
0.923814953282014	0
0.925435911722822	0
0.926989330228597	0
0.928479343897401	0
0.929909757019453	0
0.931284075509267	0
0.932605535595627	0
0.933877129263635	0
0.935101626869864	0
0.936281597290411	0
0.937419425910226	0
0.938517330718818	0
0.939577376740907	0
0.940601488999536	0
0.941591464182877	0
0.942548981163486	0
0.943475610499559	0
0.944372823031312	0
0.945241997671447	0
0.946084428476502	0
0.946901331075343	0
0.947693848521979	0
0.94846305663195	0
0.949209968854676	0
0.94993554072818	0
0.950640673957361	0
0.951326220152398	0
0.951992984259899	0
0.952641727715846	0
0.953273171346302	0
0.953887998039114	0
0.954486855207437	0
0.955070357063752	0
0.955639086721172	0
0.956193598137158	0
0.956734417913242	0
0.957262046963081	0
0.957776962059911	0
0.958279617273484	0
0.95877044530556	0
0.95924985873224	0
0.959718251160605	0
0.960175998306507	0
0.960623458999692	0
0.961060976121918	0
0.961488877483216	0
0.961907476641007	0
0.962317073666372	0
0.962717955861411	0
0.963110398431291	0
0.963494665114298	0
0.963871008772914	0
0.9642396719487	0
0.964600887383562	0
0.964954878509726	0
0.96530185991062	0
0.965642037754634	0
0.965975610203618	0
0.966302767797814	0
0.966623693818787	0
0.966938564631817	0
0.96724755000909	0
0.967550813434932	0
0.967848512394244	0
0.968140798645206	0
0.968427818477231	0
0.968709712955113	0
0.9689866181502	0
0.969258665359409	0
0.969525981312805	0
0.969788688370454	0
0.970046904709168	0
0.970300744499768	0
0.9705503180754	0
0.970795732091439	0
0.97103708967746	0
0.971274490581743	0
0.971508031308721	0
0.971737805249779	0
0.971963902807781	0
0.972186411515656	0
0.972405416149391	0
0.972620998835724	0
0.972833239154827	0
0.973042214238251	0
0.973247998862386	0
0.973450665537671	0
0.973650284593779	0
0.97384692426099	0
0.974040650747945	0
0.974231528315975	0
0.974419619350165	0
0.974604984427338	0
0.974787682381098	0
0.97496777036409	0
0.975145303907607	0
0.97532033697868	0
0.975492922034774	0
0.975663110076199	0
0.975830950696363	0
0.97599649212995	0
0.976159781299133	0
0.976320863857923	0
0.976479784234716	0
0.976636585673151	0
0.976791310271342	0
0.976943999019557	0
0.977094691836423	0
0.977243427603718	0
0.977390244199823	0
0.977535178531876	0
0.977678266566705	0
0.977819543360586	0
0.977959043087878	0
0.978096799068579	0
0.978232843794861	0
0.978367208956621	0
0.97849992546609	0
0.978631023481541	0
0.978760532430137	0
0.978888481029956	0
0.979014897311213	0
0.979139808636742	0
0.979263241721732	0
0.97938522265278	0
0.979505776906273	0
0.97962492936612	0
0.979742704340882	0
0.979859125580302	0
0.979974216291272	0
0.980087999153254	0
0.980200496333179	0
0.980311729499846	0
0.980421719837836	0
0.980530488060959	0
0.980638054425263	0
0.980744438741608	0
0.980849660387829	0
0.980953738320503	0
0.981056691086339	0
0.981158536833186	0
0.981259293320709	0
0.981358977930705	0
0.981457607677104	0
0.981555199215645	0
0.98165176885326	0
0.981747332557149	0
0.981841905963589	0
0.981935504386457	0
0.982028142825501	0
0.98211983597435	0
0.982210598228287	0
0.982300443691781	0
0.982389386185792	0
0.982477439254863	0
0.982564616173993	0
0.98265092995531	0
0.982736393354545	0
0.982821018877317	0
0.982904818785232	0
0.982987805101809	0
0.983069989618225	0
0.983151383898907	0
0.98323199928695	0
0.983311846909393	0
0.983390937682335	0
0.983469282315909	0
0.98354689131912	0
0.983623775004545	0
0.983699943492896	0
0.983775406717466	0
0.983850174428445	0
0.983924256197122	0
0.983997661419966	0
0.984070399322603	0
0.984142478963677	0
0.984213909238615	0
0.984284698883285	0
0.984354856477556	0
0.984424390448767	0
0.9844933090751	0
0.984561620488866	0
0.984629332679705	0
0.984696453497697	0
0.984762990656403	0
0.984828951735812	0
0.984894344185227	0
0.984959175326063	0
0.985023452354584	0
0.985087182344564	0
0.985150372249884	0
0.985213028907058	0
0.9852751590377	0
0.985336769250931	0
0.985397866045719	0
0.985458455813164	0
0.98551854483873	0
0.985578139304414	0
0.985637245290871	0
0.98569586877948	0
0.98575401565436	0
0.985811691704343	0
0.98586890262489	0
0.98592565401997	0
0.985981951403891	0
0.986037800203078	0
0.986093205757828	0
0.986148173324003	0
0.986202708074695	0
0.986256815101853	0
0.986310499417862	0
0.986363765957092	0
0.986416619577413	0
0.98646906506167	0
0.986521107119126	0
0.986572750386868	0
0.986623999431193	0
0.986674858748945	0
0.986725332768836	0
0.986775425852727	0
0.98682514229689	0
0.986874486333231	0
0.986923462130495	0
0.986972073795437	0
0.987020325373973	0
0.987068220852298	0
0.987115764157988	0
0.987162959161072	0
0.987209809675083	0
0.987256319458082	0
0.987302492213669	0
0.987348331591959	0
0.987393841190549	0
0.987439024555458	0
0.987483885182045	0
0.987528426515917	0
0.987572651953804	0
0.987616564844426	0
0.98766016848934	0
0.987703466143764	0
0.987746461017387	0
0.987789156275166	0
0.987831555038099	0
0.987873660383988	0
0.987915475348181	0
0.987957002924305	0
0.987998246064975	0
0.988039207682501	0
0.988079890649567	0
0.988120297799907	0
0.988160431928962	0
0.988200295794521	0
0.988239892117358	0
0.988279223581848	0
0.988318292836575	0
0.988357102494926	0
0.988395655135671	0
0.98843395330354	0
0.988471999509778	0
0.988509796232697	0
0.988547345918211	0
0.988584650980367	0
0.988621713801859	0
0.988658536734539	0
0.988695122099912	0
0.988731472189623	0
0.988767589265938	0
0.988803475562213	0
0.988839133283352	0
0.988874564606262	0
0.988909771680293	0
0.988944756627674	0
0.988979521543939	0
0.989014068498347	0
0.989048399534289	0
0.989082516669697	0
0.989116421897431	0
0.989150117185674	0
0.98918360447831	0
0.989216885695301	0
0.989249962733045	0
0.989282837464748	0
0.98931551174077	0
0.989347987388974	0
0.989380266215069	0
0.989412350002939	0
0.989444240514978	0
0.98947593949241	0
0.989507448655607	0
0.989538769704396	0
0.989569904318371	0
0.989600854157189	0
0.989631620860866	0
0.989662206050067	0
0.98969261132639	0
0.989722838272647	0
0.989752888453136	0
0.989782763413914	0
0.98981246468306	0
0.989841993770935	0
0.989871352170441	0
0.98990054135727	0
0.989929562790151	0
0.989958417911097	0
0.989987108145636	0
0.990015634903056	0
0.990043999576627	0
0.990072203543832	0
0.990100248166589	0
0.990128134791472	0
0.990155864749923	0
0.990183439358467	0
0.990210859918918	0
0.990238127718587	0
0.99026524403048	0
0.990292210113498	0
0.990319027212632	0
0.990345696559153	0
0.990372219370804	0
0.99039859685198	0
0.990424830193914	0
0.990450920574857	0
0.990476869160252	0
0.990502677102907	0
0.990528345543169	0
0.990553875609091	0
0.990579268416593	0
0.990604525069632	0
0.990629646660355	0
0.99065463426926	0
0.990679488965353	0
0.990704211806294	0
0.990728803838552	0
0.990753266097553	0
0.990777599607823	0
0.99080180538313	0
0.99082588442663	0
0.990849837730999	0
0.990873666278575	0
0.990897371041488	0
0.990920952981794	0
0.990944413051609	0
0.990967752193229	0
0.990990971339261	0
0.99101407141275	0
0.991037053327296	0
0.991059917987175	0
0.991082666287462	0
0.991105299114144	0
0.991127817344235	0
0.991150221845891	0
0.991172513478521	0
0.991194693092896	0
0.99121676153126	0
0.991238719627432	0
0.991260568206914	0
0.991282308086997	0
0.991303940076855	0
0.991325464977655	0
0.991346883582649	0
0.991368196677272	0
0.991389405039245	0
0.991410509438658	0
0.991431510638075	0
0.991452409392616	0
0.991473206450055	0
0.991493902550905	0
0.991514498428505	0
0.991534994809113	0
0.991555392411982	0
0.991575691949453	0
0.991595894127033	0
0.991615999643475	0
0.991636009190865	0
0.991655923454697	0
0.991675743113949	0
0.991695468841167	0
0.991715101302536	0
0.991734641157955	0
0.991754089061112	0
0.99177344565956	0
0.991792711594784	0
0.991811887502273	0
0.991830974011591	0
0.991849971746448	0
0.991868881324763	0
0.991887703358733	0
0.991906438454902	0
0.991925087214223	0
0.991943650232121	0
0.991962128098561	0
0.991980521398107	0
0.991998830709983	0
0.992017056608138	0
0.992035199661301	0
0.992053260433045	0
0.992071239481839	0
0.992089137361112	0
0.992106954619308	0
0.992124691799939	0
0.992142349441643	0
0.992159928078239	0
0.992177428238778	0
0.992194850447601	0
0.992212195224384	0
0.992229463084197	0
0.99224665453755	0
0.992263770090447	0
0.992280810244433	0
0.992297775496643	0
0.992314666339852	0
0.992331483262522	0
0.992348226748849	0
0.992364897278808	0
0.992381495328201	0
0.992398021368704	0
0.992414475867906	0
0.992430859289358	0
0.992447172092614	0
0.992463414733275	0
0.992479587663031	0
0.992495691329706	0
0.992511726177292	0
0.992527692645997	0
0.992543591172282	0
0.992559422188902	0
0.992575186124942	0
0.992590883405862	0
0.992606514453529	0
0.992622079686258	0
0.99263757951885	0
0.992653014362626	0
0.992668384625466	0
0.992683690711843	0
0.99269893302286	0
0.992714111956284	0
0.992729227906582	0
0.992744281264954	0
0.992759272419365	0
0.992774201754583	0
0.992789069652207	0
0.992803876490704	0
0.992818622645436	0
0.992833308488697	0
0.99284793438974	0
0.992862500714812	0
0.99287700782718	0
0.992891456087166	0
0.992905845852171	0
0.992920177476713	0
0.992934451312445	0
0.992948667708195	0
0.992962827009985	0
0.992976929561068	0
0.992990975701945	0
0.993004965770405	0
0.993018900101539	0
0.993032779027779	0
0.993046602878914	0
0.993060371982124	0
0.993074086662001	0
0.993087747240577	0
0.993101354037348	0
0.993114907369298	0
0.993128407550927	0
0.993141854894271	0
0.993155249708931	0
0.993168592302091	0
0.993181882978546	0
0.993195122040724	0
0.993208309788707	0
0.993221446520257	0
0.993234532530835	0
0.993247568113628	0
0.993260553559563	0
0.993273489157337	0
0.993286375193434	0
0.993299211952147	0
0.993311999715597	0
0.993324738763758	0
0.993337429374473	0
0.993350071823478	0
0.993362666384418	0
0.993375213328871	0
0.993387712926364	0
0.993400165444393	0
0.993412571148445	0
0.993424930302013	0
0.993437243166616	0
0.993449510001818	0
0.993461731065247	0
0.993473906612612	0
0.993486036897719	0
0.993498122172491	0
0.993510162686986	0
0.993522158689413	0
0.993534110426149	0
0.993546018141754	0
0.993557882078994	0
0.993569702478849	0
0.993581479580536	0
0.993593213621522	0
0.993604904837541	0
0.99361655346261	0
0.993628159729041	0
0.993639723867464	0
0.993651246106835	0
0.993662726674453	0
0.993674165795979	0
0.993685563695446	0
0.993696920595275	0
0.993708236716288	0
0.993719512277729	0
0.993730747497268	0
0.993741942591023	0
0.99375309777357	0
0.993764213257958	0
0.993775289255724	0
0.993786325976902	0
0.99379732363004	0
0.993808282422213	0
0.993819202559035	0
0.99383008424467	0
0.99384092768185	0
0.993851733071882	0
0.993862500614663	0
0.993873230508693	0
0.993883922951087	0
0.993894578137583	0
0.993905196262561	0
0.99391577751905	0
0.99392632209874	0
0.993936830191994	0
0.993947301987863	0
0.993957737674091	0
0.99396813743713	0
0.993978501462152	0
0.993988829933058	0
0.993999123032487	0
0.994009380941834	0
0.99401960384125	0
0.994029791909664	0
0.994039945324783	0
0.994050064263111	0
0.994060148899954	0
0.994070199409429	0
0.994080215964481	0
0.994090198736885	0
0.99410014789726	0
0.99411006361508	0
0.994119946058679	0
0.994129795395264	0
0.994139611790924	0
0.994149395410639	0
0.994159146418288	0
0.99416886497666	0
0.994178551247463	0
0.994188205391331	0
0.994197827567836	0
0.994207417935492	0
0.99421697665177	0
0.994226503873102	0
0.994235999754889	0
0.994245464451515	0
0.994254898116349	0
0.994264300901756	0
0.994273672959106	0
0.994283014438781	0
0.994292325490184	0
0.994301606261744	0
0.99431085690093	0
0.994320077554251	0
0.99432926836727	0
0.994338429484608	0
0.994347561049956	0
0.994356663206075	0
0.994365736094811	0
0.994374779857099	0
0.994383794632969	0
0.994392780561556	0
0.994401737781107	0
0.994410666428984	0
0.994419566641676	0
0.994428438554805	0
0.994437282303131	0
0.994446098020559	0
0.994454885840147	0
0.994463645894112	0
0.994472378313837	0
0.994481083229878	0
0.99448976077197	0
0.994498411069031	0
0.994507034249174	0
0.994515630439707	0
0.994524199767145	0
0.994532742357212	0
0.994541258334849	0
0.994549747824219	0
0.994558210948715	0
0.994566647830965	0
0.994575058592837	0
0.994583443355445	0
0.994591802239155	0
0.994600135363594	0
0.99460844284765	0
0.994616724809482	0
0.994624981366523	0
0.994633212635486	0
0.994641418732374	0
0.994649599772477	0
0.994657755870385	0
0.994665887139989	0
0.994673993694487	0
0.994682075646393	0
0.994690133107534	0
0.994698166189066	0
0.994706175001469	0
0.994714159654559	0
0.994722120257489	0
0.994730056918756	0
0.994737969746205	0
0.994745858847036	0
0.994753724327803	0
0.994761566294429	0
0.994769384852198	0
0.994777180105772	0
0.994784952159185	0
0.994792701115858	0
0.994800427078595	0
0.994808130149589	0
0.994815810430433	0
0.994823468022116	0
0.994831103025033	0
0.994838715538988	0
0.994846305663195	0
0.994853873496289	0
0.994861419136324	0
0.99486894268078	0
0.994876444226568	0
0.994883923870033	0
0.994891381706957	0
0.994898817832566	0
0.99490623234153	0
0.994913625327972	0
0.994920996885468	0
0.994928347107052	0
0.994935676085221	0
0.994942983911937	0
0.994950270678635	0
0.99495753647622	0
0.994964781395076	0
0.994972005525068	0
0.994979208955548	0
0.994986391775354	0
0.994993554072818	0
0.995000695935767	0
0.995007817451528	0
0.995014918706931	0
0.995021999788314	0
0.995029060781522	0
0.995036101771916	0
0.995043122844374	0
0.995050124083295	0
0.995057105572599	0
0.995064067395736	0
0.995071009635686	0
0.995077932374962	0
0.995084835695614	0
0.995091719679233	0
0.995098584406955	0
0.995105429959459	0
0.995112256416977	0
0.995119063859293	0
0.995125852365748	0
0.99513262201524	0
0.995139372886231	0
0.995146105056749	0
0.995152818604388	0
0.995159513606316	0
0.995166190139273	0
0.995172848279577	0
0.995179488103126	0
0.995186109685402	0
0.995192713101472	0
0.99519929842599	0
0.995205865733205	0
0.995212415096957	0
0.995218946590686	0
0.995225460287429	0
0.995231956259827	0
0.995238434580126	0
0.99524489532018	0
0.995251338551454	0
0.995257764345024	0
0.995264172771585	0
0.995270563901448	0
0.995276937804545	0
0.995283294550434	0
0.995289634208297	0
0.995295956846943	0
0.995302262534816	0
0.99530855133999	0
0.995314823330177	0
0.995321078572727	0
0.99532731713463	0
0.99533353908252	0
0.995339744482676	0
0.995345933401026	0
0.995352105903147	0
0.995358262054268	0
0.995364401919276	0
0.995370525562712	0
0.995376633048777	0
0.995382724441334	0
0.995388799803911	0
0.995394859199701	0
0.995400902691565	0
0.995406930342035	0
0.995412942213315	0
0.995418938367285	0
0.9954249188655	0
0.995430883769195	0
0.995436833139287	0
0.995442767036375	0
0.995448685520744	0
0.995454588652364	0
0.995460476490897	0
0.995466349095696	0
0.995472206525804	0
0.995478048839965	0
0.995483876096614	0
0.99548968835389	0
0.995495485669631	0
0.995501268101377	0
0.995507035706375	0
0.995512788541578	0
0.995518526663648	0
0.995524250128956	0
0.995529958993588	0
0.995535653313341	0
0.995541333143731	0
0.995546998539991	0
0.995552649557072	0
0.995558286249649	0
0.995563908672117	0
0.9955695168786	0
0.995575110922945	0
0.99558069085873	0
0.99558625673926	0
0.995591808617576	0
0.995597346546448	0
0.995602870578385	0
0.99560838076563	0
0.995613877160166	0
0.995619359813716	0
0.995624828777744	0
0.995630284103457	0
0.995635725841809	0
0.995641154043498	0
0.995646568758972	0
0.995651970038428	0
0.995657357931812	0
0.995662732488828	0
0.995668093758928	0
0.995673441791324	0
0.995678776634985	0
0.995684098338636	0
0.995689406950766	0
0.995694702519622	0
0.995699985093218	0
0.995705254719329	0
0.995710511445499	0
0.995715755319038	0
0.995720986387024	0
0.995726204696308	0
0.995731410293511	0
0.995736603225028	0
0.995741783537026	0
0.995746951275452	0
0.995752106486028	0
0.995757249214253	0
0.995762379505408	0
0.995767497404556	0
0.995772602956541	0
0.995777696205991	0
0.99578277719732	0
0.995787845974727	0
0.9957929025822	0
0.995797947063516	0
0.995802979462243	0
0.995807999821738	0
0.995813008185153	0
0.995818004595433	0
0.995822989095319	0
0.995827961727348	0
0.995832922533856	0
0.995837871556975	0
0.995842808838639	0
0.995847734420584	0
0.995852648344346	0
0.995857550651268	0
0.995862441382494	0
0.995867320578977	0
0.995872188281475	0
0.995877044530556	0
0.995881889366595	0
0.99588672282978	0
0.995891544960109	0
0.995896355797392	0
0.995901155381255	0
0.995905943751136	0
0.995910720946293	0
0.995915487005796	0
0.995920241968536	0
0.995924985873224	0
0.995929718758389	0
0.995934440662381	0
0.995939151623375	0
0.995943851679366	0
0.995948540868176	0
0.995953219227451	0
0.995957886794663	0
0.995962543607111	0
0.995967189701925	0
0.995971825116061	0
0.995976449886306	0
0.995981064049281	0
0.995985667641435	0
0.995990260699053	0
0.995994843258254	0
0.995999415354992	0
0.996003977025054	0
0.996008528304069	0
0.9960130692275	0
0.996017599830651	0
0.996022120148664	0
0.996026630216522	0
0.996031130069052	0
0.996035619740919	0
0.996040099266636	0
0.996044568680556	0
0.99604902801688	0
0.996053477309654	0
0.99605791659277	0
0.996062345899969	0
0.99606676526484	0
0.996071174720821	0
0.996075574301201	0
0.996079964039119	0
0.996084343967567	0
0.996088714119389	0
0.996093074527283	0
0.9960974252238	0
0.996101766241349	0
0.996106097612192	0
0.996110419368449	0
0.996114731542098	0
0.996119034164975	0
0.996123327268775	0
0.996127610885053	0
0.996131885045224	0
0.996136149780565	0
0.996140405122217	0
0.99614465110118	0
0.996148887748322	0
0.996153115094372	0
0.996157333169926	0
0.996161542005446	0
0.996165741631261	0
0.996169932077566	0
0.996174113374424	0
0.99617828555177	0
0.996182448639404	0
0.996186602667	0
0.996190747664101	0
0.996194883660122	0
0.996199010684352	0
0.996203128765951	0
0.996207237933953	0
0.996211338217268	0
0.996215429644679	0
0.996219512244846	0
0.996223586046307	0
0.996227651077473	0
0.996231707366637	0
0.996235754941968	0
0.996239793831516	0
0.996243824063208	0
0.996247845664853	0
0.996251858664142	0
0.996255863088646	0
0.996259858965819	0
0.996263846322999	0
0.996267825187404	0
0.996271795586141	0
0.996275757546198	0
0.996279711094451	0
0.996283656257659	0
0.996287593062471	0
0.996291521535421	0
0.996295441702931	0
0.996299353591312	0
0.996303257226764	0
0.996307152635377	0
0.996311039843129	0
0.996314918875891	0
0.996318789759425	0
0.996322652519384	0
0.996326507181313	0
0.996330353770652	0
0.996334192312733	0
0.996338022832782	0
0.996341845355921	0
0.996345659907167	0
0.99634946651143	0
0.99635326519352	0
0.996357055978142	0
0.996360838889899	0
0.996364613953291	0
0.996368381192718	0
0.996372140632477	0
0.996375892296766	0
0.996379636209683	0
0.996383372395225	0
0.996387100877291	0
0.996390821679684	0
0.996394534826104	0
0.996398240340157	0
0.996401938245352	0
0.9964056285651	0
0.996409311322718	0
0.996412986541425	0
0.996416654244348	0
0.996420314454518	0
0.99642396719487	0
0.996427612488249	0
0.996431250357406	0
0.996434880824998	0
0.99643850391359	0
0.996442119645657	0
0.996445728043583	0
0.996449329129658	0
0.996452922926086	0
0.996456509454977	0
0.996460088738356	0
0.996463660798156	0
0.996467225656222	0
0.996470783334313	0
0.996474333854097	0
0.996477877237159	0
0.996481413504993	0
0.99648494267901	0
0.996488464780534	0
0.996491979830804	0
0.996495487850973	0
0.996498988862111	0
0.996502482885202	0
0.996505969941149	0
0.99650945005077	0
0.996512923234799	0
0.996516389513889	0
0.996519848908612	0
0.996523301439457	0
0.996526747126831	0
0.996530185991062	0


==> figures/heatmaps-1-7-2.tsv <==
1	0


==> figures/heatmaps-1-7-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-1-7-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-2-1-1.tsv <==
0.649548785097263	0
0.618591349577053	0.0864596832995594
0.592793486643544	0.158509419382526
0.570964525699806	0.219474580683497
0.55225398774803	0.271730433227187
0.536038188189825	0.317018838765051
0.521849363576395	0.356646193610683
0.509329812446898	0.391611506709769
0.498201322554012	0.422691785020068
0.48824425264985	0.450500455087178
0.479282889736105	0.475528258147577
0.471174989957003	0.498172460916509
0.463804171976	0.518758099797357
0.457074294688998	0.537553683123348
0.450905240509246	0.55478296783884
0.445229710663874	0.570633909777092
0.439990760037377	0.585265548489325
0.435139879827657	0.598813362111763
0.430635491061489	0.61139347476117
0.426441749796436	0.623105993434756
0.422527591282386	0.634037677530102
0.418865959124082	0.644264091683814
0.415433178975671	0.653851354952918
0.412208446108982	0.662857571963289
0.409173403410923	0.671334011502461
0.406311791724181	0.679326083067967
0.40360915846448	0.686874150657611
0.401052613489087	0.694014214593761
0.398630623512399	0.700778485691166
0.3963328381499	0.707195871091268
0.394149942055526	0.713292387221365
0.392073528697464	0.719091512320726
0.390095992165975	0.724614488605831
0.388210434077812	0.729880582273025
0.386410583175474	0.734907308046255
0.384690725646573	0.739710623785119
0.383045644531973	0.744305099709251
0.381470566869057	0.748704066019589
0.379961117442097	0.752919742066997
0.378513278195828	0.756963349704306
0.377123352519411	0.760845213036123
0.375787933732264	0.764574846433359
0.374503877206162	0.768161032392239
0.373268275643309	0.771611890579087
0.372078437101302	0.774934939203458
0.370931865415369	0.778137149696035
0.369826242718218	0.781224995528162
0.368759413799915	0.784204495892495
0.367729372085692	0.787081254864955
0.366734247039747	0.789860496584111
0.365772292828667	0.792547096912628
0.364841878099917	0.795145611984473
0.363941476749514	0.797660303989484
0.363069659568966	0.800095164502272
0.362225086675309	0.802453935624036
0.361406500639919	0.804740129172822
0.360612720241965	0.806957044129221
0.359842634781263	0.809107782519757
0.359095198892935	0.811195263898807
0.358369427812964	0.813222238571218
0.357664393049564	0.81519129968156
0.356979218420344	0.817104894281752
0.356313076419714	0.818965333476382
0.355665184884854	0.820774801734174
0.355034803932017	0.822535365444457
0.354421233137923	0.824248980789133
0.353823808943673	0.82591750099316
0.353241902260963	0.827542683010069
0.352674916262424	0.829126193693211
0.352122284339798	0.830669615498299
0.351583468215237	0.832174451758259
0.351057956192517	0.833642131567357
0.350545261536206	0.83507401430794
0.350044920967998	0.836471393849954
0.349556493270461	0.837835502450492
0.349079557989338	0.839167514378077
0.34861371422638	0.840468549284089
0.348158579515444	0.841739675341688
0.347713788775211	0.842981912170704
0.347278993332511	0.844196233565361
0.34685386001076	0.845383570040136
0.346438070278499	0.846544811207774
0.34603131945346	0.847680808002202
0.345633315957992	0.84879237475804
0.345243780622002	0.849880291157371
0.344862446029928	0.850945304053558
0.344489055908522	0.851988129181075
0.344123364552506	0.853009452759571
0.343765136285388	0.85400993299973
0.343414144952959	0.854990201517865
0.343070173447179	0.855950864665638
0.342733013258345	0.856892504780782
0.342402464053606	0.857815681364256
0.342078333280027	0.858720932188828
0.341760435790555	0.859608774343696
0.341448593491358	0.860479705219425
0.341142635009128	0.86133420343712
0.340842395377033	0.862172729725513
0.340547715738125	0.862995727749306
0.340258443065068	0.863803624891928
0.339974429895158	0.864596832995594
0.339695534079661	0.865375749061356
0.339421618546583	0.866140755911658
0.339152551076037	0.866892222817706
0.338888204087431	0.867630506093824
0.338628454437758	0.868355949660792
0.33837318323032	0.869068885580054
0.338122275633265	0.869769634560525
0.337875620707347	0.870458506439632
0.337633111242369	0.871135800640099
0.337394643601807	0.871801806603891
0.337160117575139	0.872456804204645
0.336929436237432	0.873101064139813
0.336702505815786	0.873734848303678
0.336479235562231	0.874358410142319
0.336259537632733	0.874971994991541
0.336043326971957	0.875575840398713
0.335830521203476	0.876170176429393
0.335621040525128	0.876755225959595
0.335414807609235	0.877331204954444
0.335211747507433	0.877898322733988
0.335011787559857	0.878456782226821
0.334814857308456	0.879006780212187
0.334620888414219	0.879548507551157
0.334429814578105	0.880082149407455
0.334241571465489	0.880607885458475
0.334056096633941	0.88112589009698
0.333873329464168	0.881636332623974
0.333693211093956	0.882139377433186
0.33351568435497	0.882635184187588
0.333340693712256	0.883123907988357
0.333168185206317	0.883605699536632
0.332998106397646	0.884080705288453
0.332830406313571	0.884549067603185
0.33266503539733	0.885010924885768
0.332501945459245	0.885466411723074
0.332341089629901	0.885915659014664
0.332182422315241	0.886358794098204
0.332025899153482	0.886795940869805
0.331871476973761	0.887227219899506
0.331719113756435	0.887652748542143
0.331568768594968	0.888072641043819
0.33142040165931	0.888487008644157
0.33127397416072	0.888895959674555
0.331129448317955	0.889299599652611
0.330986787324774	0.889698031372886
0.330845955318686	0.890091354994182
0.330706917350891	0.890479668123488
0.330569639357372	0.890863065896726
0.330434088131068	0.891241641056465
0.330300231295092	0.891615484026706
0.330168037276955	0.891984682984896
0.330037475283732	0.892349323931255
0.329908515278157	0.892709490755574
0.329781127955577	0.893065265301547
0.329655284721754	0.893416727428781
0.329530957671472	0.893763955072554
0.3294081195679	0.894107024301432
0.329286743822704	0.894446009372823
0.32916680447686	0.894780982786565
0.329048276182142	0.895112015336615
0.32893113418327	0.895439176160934
0.328815354300663	0.895762532789621
0.32870091291381	0.896082151191387
0.328587786945195	0.896398095818421
0.328475953844794	0.896710429649716
0.328365391575079	0.897019214232929
0.328256078596547	0.897324509724806
0.328147993853729	0.897626374930257
0.328041116761669	0.897924867340117
0.327935427192854	0.898220043167645
0.327830905464578	0.898511957383819
0.327727532326723	0.898800663751464
0.327625288949937	0.89908621485826
0.327524156914204	0.899368662148678
0.327424118197775	0.899648055954875
0.32732515516647	0.899924445526597
0.327227250563307	0.900197879060118
0.327130387498475	0.900468403726262
0.32703454943962	0.900736065697526
0.326939720202438	0.901000910174356
0.326845883941561	0.90126298141059
0.326753025141735	0.901522322738114
0.326661128609264	0.901778976590741
0.326570179463727	0.902032984527362
0.326480163129938	0.902284387254376
0.326391065330168	0.902533224647441
0.326302872076588	0.902779535772557
0.326215569663953	0.903023358906509
0.326129144662501	0.903264731556704
0.326043583911063	0.903503690480396
0.325958874510386	0.903740271703355
0.325875003816646	0.903974510537968
0.32579195943516	0.904206441600811
0.325709729214277	0.904436098829705
0.325628301239451	0.904663515500268
0.325547663827487	0.904888724241991
0.325467805520953	0.905111757053842
0.325388715082751	0.905332645319425
0.325310381490848	0.905551419821701
0.325232793933153	0.905768110757289
0.325155941802545	0.905982747750359
0.325079814692038	0.906195359866137
0.32500440239008	0.906405975624019
0.32492969487599	0.906614623010333
0.32485568231552	0.906821329490728
0.324782355056536	0.90702612202223
0.324709703624824	0.907229027064962
0.324637718720008	0.907430070593541
0.324566391211583	0.90762927810816
0.324495712135053	0.907826674645374
0.324425672688174	0.908022284788585
0.324356264227304	0.908216132678255
0.324287478263841	0.908408242021828
0.324219306460765	0.908598636103406
0.324151740629273	0.908787337793147
0.324084772725492	0.90897436955643
0.324018394847296	0.909159753462768
0.323952599231189	0.909343511194489
0.323887378249284	0.909525664055191
0.323822724406352	0.909706232977973
0.323758630336952	0.909885238533459
0.323695088802633	0.910062700937604
0.32363209268921	0.91023864005931
0.323569635004106	0.910413075427839
0.323507708873769	0.910586026240041
0.323446307541147	0.910757511367393
0.323385424363231	0.910927549362869
0.323325052808658	0.911096158467626
0.323265186455379	0.911263356617532
0.323205818988377	0.911429161449522
0.32314694419745	0.911593590307803
0.323088555975043	0.911756660249899
0.323030648314137	0.911918388052555
0.32297321530619	0.912078790217483
0.322916251139124	0.912237882976984
0.322859750095367	0.912395682299416
0.32280370654994	0.91255220389454
0.322748114968589	0.912707463218736
0.322692969905964	0.912861475480087
0.32263826600384	0.913014255643347
0.322583997989382	0.913165818434789
0.322530160673452	0.913316178346933
0.322476748948952	0.913465349643171
0.322423757789212	0.913613346362274
0.322371182246411	0.913760182322795
0.322319017450038	0.913905871127374
0.322267258605388	0.914050426166937
0.322215900992092	0.914193860624799
0.322164939962682	0.914336187480669
0.32211437094119	0.914477419514571
0.322064189421779	0.914617569310665
0.322014390967402	0.914756649260987
0.321964971208496	0.914894671569102
0.321915925841702	0.91503164825367
0.32186725062862	0.91516759115194
0.321818941394583	0.915302511923155
0.321770994027469	0.915436422051889
0.321723404476526	0.915569332851304
0.321676168751242	0.915701255466337
0.321629282920218	0.915832200876814
0.321582743110088	0.915962179900498
0.321536545504444	0.916091203196067
0.321490686342798	0.916219281266027
0.321445161919558	0.916346424459564
0.321399968583032	0.91647264297533
0.321355102734452	0.91659794686417
0.321310560827017	0.916722346031791
0.321266339364959	0.916845850241371
0.321222434902629	0.916968469116116
0.321178844043602	0.917090212141755
0.321135563439799	0.917211088668991
0.321092589790632	0.917331107915893
0.321049919842167	0.917450278970236
0.321007550386297	0.917568610791803
0.320965478259941	0.917686112214622
0.320923700344259	0.917802791949169
0.320882213563878	0.917918658584521
0.320841014886139	0.918033720590461
0.320800101320356	0.918147986319543
0.320759469917096	0.918261464009114
0.320719117767467	0.918374161783293
0.320679042002424	0.918486087654909
0.320639239792091	0.918597249527401
0.320599708345094	0.918707655196679
0.320560444907907	0.918817312352945
0.320521446764215	0.918926228582479
0.320482711234285	0.919034411369391
0.320444235674354	0.91914186809733
0.320406017476028	0.919248606051169
0.320368054065691	0.919354632418648
0.320330342903928	0.919459954291992
0.320292881484958	0.919564578669486
0.32025566733608	0.91966851245703
0.320218698017129	0.919771762469655
0.320181971119941	0.919874335433017
0.320145484267834	0.919976237984855
0.320109235115088	0.920077476676419
0.320073221346451	0.920178057973882
0.32003744067664	0.920277988259712
0.320001890849861	0.920377273834019
0.319966569639331	0.920475920915888
0.319931474846817	0.920573935644668
0.319896604302178	0.920671324081251
0.319861955862919	0.920768092209321
0.319827527413751	0.920864245936577
0.31979331686616	0.92095979109594
0.319759322157986	0.921054733446726
0.319725541253008	0.921149078675809
0.319691972140537	0.921242832398754
0.31965861283502	0.92133600016093
0.319625461375643	0.921428587438607
0.319592515825951	0.921520599640025
0.319559774273471	0.921612042106449
0.31952723482934	0.921702920113204
0.319494895627942	0.921793238870687
0.319462754826552	0.921883003525364
0.319430810604988	0.921972219160745
0.319399061165262	0.92206089079835
0.319367504731249	0.922149023398644
0.319336139548351	0.922236621861967
0.319304963883174	0.922323691029439
0.31927397602321	0.922410235683854
0.319243174276518	0.922496260550554
0.319212556971424	0.922581770298293
0.319182122456211	0.922666769540074
0.319151869098826	0.922751262833988
0.319121795286589	0.922835254684021
0.319091899425903	0.922918749540859
0.319062179941977	0.923001751802671
0.319032635278545	0.923084265815884
0.319003263897596	0.923166295875941
0.318974064279109	0.923247846228044
0.318945034920788	0.92332892106789
0.318916174337805	0.923409524542387
0.318887481062551	0.923489660750367
0.318858953644379	0.923569333743271
0.318830590649366	0.923648547525841
0.318802390660071	0.923727306056787
0.3187743522753	0.923805613249447
0.318746474109871	0.923883472972435
0.318718754794387	0.923960889050277
0.318691192975013	0.924037865264041
0.318663787313257	0.924114405351948
0.318636536485747	0.92419051300998
0.318609439184027	0.924266191892473
0.318582494114338	0.924341445612705
0.318555699997421	0.924416277743468
0.318529055568308	0.924490691817635
0.318502559576126	0.924564691328715
0.318476210783901	0.924638279731399
0.318450007968363	0.924711460442102
0.318423949919763	0.924784236839486
0.318398035441678	0.924856612264984
0.318372263350835	0.924928590023309
0.318346632476929	0.925000173382957
0.318321141662442	0.925071365576707
0.318295789762476	0.925142169802097
0.318270575644576	0.925212589221916
0.31824549818856	0.925282626964661
0.318220556286361	0.925352286125014
0.318195748841856	0.925421569764287
0.318171074770709	0.925490480910875
0.318146533000211	0.925559022560699
0.318122122469127	0.925627197677636
0.318097842127543	0.925695009193949
0.318073690936711	0.925762460010708
0.318049667868908	0.9258295529982
0.318025771907284	0.92589629099634
0.318002002045721	0.92596267681507
0.317978357288693	0.926028713234755
0.317954836651124	0.926094403006567
0.317931439158254	0.926159748852872
0.317908163845504	0.926224753467604
0.317885009758341	0.926289419516634
0.31786197595215	0.926353749638137
0.317839061492106	0.926417746442947
0.317816265453043	0.926481412514917
0.317793586919337	0.926544750411258
0.317771024984776	0.926607762662887
0.317748578752443	0.926670451774765
0.317726247334597	0.926732820226224
0.317704029852558	0.926794870471297
0.317681925436584	0.926856604939043
0.317659933225768	0.926918026033855
0.317638052367917	0.926979136135782
0.31761628201945	0.927039937600831
0.317594621345283	0.927100432761271
0.317573069518724	0.927160623925929
0.317551625721371	0.927220513380488
0.317530289143005	0.927280103387775
0.317509058981489	0.927339396188042
0.317487934442667	0.927398393999254
0.317466914740265	0.927457099017358
0.317445999095797	0.927515513416561
0.317425186738461	0.927573639349594
0.317404476905054	0.927631478947982
0.317383868839869	0.9276890343223
0.317363361794612	0.927746307562429
0.317342955028305	0.927803300737815
0.317322647807199	0.927860015897711
0.317302439404687	0.927916455071427
0.317282329101217	0.927972620268572
0.317262316184204	0.92802851347929
0.31724239994795	0.928084136674498
0.317222579693557	0.928139491806114
0.317202854728849	0.928194580807289
0.317183224368288	0.928249405592632
0.317163687932898	0.928303968058427
0.317144244750182	0.928358270082859
0.31712489415405	0.928412313526221
0.317105635484741	0.928466100231136
0.317086468088746	0.928519632022756
0.317067391318737	0.92857291070898
0.317048404533493	0.928625938080645
0.317029507097825	0.928678715911738
0.317010698382514	0.928731245959586
0.316991977764229	0.928783529965056
0.316973344625469	0.928835569652743
0.316954798354489	0.928887366731164
0.316936338345234	0.928938922892941
0.316917963997275	0.928990239814988
0.316899674715742	0.929041319158692
0.31688146991126	0.929092162570092
0.316863348999886	0.929142771680058
0.316845311403047	0.92919314810446
0.316827356547478	0.929243293444347
0.316809483865161	0.929293209286111
0.316791692793265	0.929342897201657
0.316773982774089	0.929392358748567
0.316756353255	0.929441595470264
0.316738803688379	0.92949060889617
0.316721333531561	0.929539400541869
0.316703942246783	0.929587971909258
0.316686629301126	0.929636324486704
0.31666939416646	0.929684459749195
0.316652236319394	0.929732379158491
0.316635155241218	0.929780084163271
0.316618150417856	0.929827576199279
0.31660122133981	0.929874856689471
0.31658436750211	0.92992192704415
0.316567588404267	0.929968788661115
0.31655088355022	0.930015442925792
0.316534252448288	0.930061891211375
0.316517694611122	0.930108134878961
0.316501209555658	0.930154175277678
0.316484796803068	0.930200013744821
0.316468455878718	0.930245651605982
0.316452186312116	0.930291090175172
0.316435987636872	0.930336330754954
0.31641985939065	0.930381374636563
0.316403801115128	0.930426223100031
0.31638781235595	0.930470877414306
0.316371892662686	0.930515338837375
0.31635604158879	0.930559608616379
0.316340258691556	0.930603687987731
0.316324543532079	0.930647578177232
0.316308895675211	0.930691280400182
0.316293314689527	0.930734795861496
0.316277800147278	0.930778125755811
0.316262351624358	0.930821271267597
0.316246968700262	0.930864233571265
0.316231650958047	0.930907013831273
0.316216397984299	0.930949613202233
0.316201209369089	0.930992032829011
0.316186084705944	0.931034273846834
0.316171023591803	0.93107633738139
0.316156025626988	0.931118224548924
0.316141090415163	0.931159936456343
0.316126217563305	0.931201474201309
0.316111406681662	0.931242838872338
0.316096657383727	0.931284031548892
0.316081969286199	0.931325053301478
0.31606734200895	0.931365905191734
0.316052775174995	0.931406588272526
0.316038268410459	0.931447103588037
0.316023821344542	0.931487452173854
0.316009433609492	0.93152763505706
0.315995104840569	0.931567653256318
0.315980834676017	0.93160750778196
0.315966622757036	0.931647199636069
0.315952468727744	0.931686729812564
0.315938372235157	0.931726099297285
0.315924332929153	0.931765309068071
0.315910350462444	0.931804360094847
0.31589642449055	0.931843253339696
0.315882554671768	0.931881989756945
0.315868740667147	0.931920570293239
0.315854982140456	0.93195899588762
0.31584127875816	0.931997267471603
0.315827630189394	0.93203538596925
0.315814036105932	0.932073352297246
0.315800496182165	0.932111167364971
0.315787010095073	0.932148832074574
0.3157735775242	0.932186347321043
0.315760198151627	0.932223713992279
0.31574687166195	0.932260932969162
0.315733597742252	0.932298005125624
0.31572037608208	0.932334931328714
0.315707206373421	0.932371712438667
0.315694088310679	0.932408349308974
0.315681021590648	0.932444842786442
0.315668005912493	0.932481193711264
0.315655040977722	0.93251740291708
0.315642126490168	0.932553471231045
0.315629262155963	0.932589399473888
0.315616447683519	0.932625188459976
0.315603682783503	0.932660838997375
0.315590967168815	0.932696351887911
0.315578300554568	0.932731727927232
0.315565682658069	0.932766967904862
0.315553113198792	0.932802072604268
0.315540591898364	0.932837042802909
0.315528118480537	0.932871879272302
0.315515692671175	0.93290658277807
0.31550331419823	0.932941154080008
0.315490982791722	0.932975593932128
0.31547869818372	0.933009903082722
0.315466460108325	0.933044082274412
0.315454268301645	0.933078132244205
0.315442122501784	0.933112053723547
0.315430022448814	0.933145847438371
0.315417967884765	0.933179514109154
0.315405958553603	0.933213054450967
0.315393994201208	0.933246469173521
0.315382074575365	0.933279758981225
0.315370199425737	0.933312924573229
0.315358368503855	0.933345966643475
0.315346581563095	0.933378885880745
0.315334838358664	0.933411682968713
0.315323138647583	0.933444358585984
0.315311482188669	0.933476913406149
0.315299868742518	0.933509348097826
0.315288298071491	0.933541663324709
0.315276769939696	0.93357385974561
0.315265284112972	0.933605938014509
0.315253840358873	0.93363789878059
0.315242438446653	0.933669742688295
0.315231078147252	0.933701470377359
0.315219759233277	0.933733082482856
0.31520848147899	0.933764579635242
0.315197244660289	0.933795962460396
0.3151860485547	0.933827231579662
0.315174892941355	0.933858387609888
0.315163777600982	0.933889431163472
0.31515270231589	0.933920362848394
0.315141666869953	0.933951183268262
0.315130671048598	0.93398189302235
0.315119714638788	0.934012492705635
0.315108797429014	0.934042982908836
0.315097919209274	0.934073364218454
0.315087079771067	0.934103637216808
0.315076278907373	0.934133802482072
0.315065516412644	0.934163860588312
0.31505479208279	0.934193812105523
0.315044105715165	0.934223657599664
0.315033457108557	0.934253397632695
0.315022846063172	0.934283032762611
0.315012272380622	0.934312563543478
0.315001735863916	0.934341990525467
0.314991236317444	0.934371314254888
0.314980773546967	0.934400535274223
0.314970347359603	0.934429654122161
0.314959957563819	0.934458671333632
0.314949603969413	0.934487587439837
0.31493928638751	0.934516402968281
0.314929004630543	0.934545118442807
0.314918758512249	0.934573734383626
0.314908547847652	0.934602251307348
0.314898372453053	0.934630669727016
0.314888232146022	0.934658990152134
0.314878126745383	0.934687213088697
0.314868056071207	0.934715339039223
0.314858019944799	0.934743368502784
0.314848018188686	0.934771301975031
0.314838050626611	0.934799139948228
0.314828117083519	0.934826882911277
0.314818217385549	0.934854531349751
0.314808351360021	0.934882085745916
0.314798518835428	0.934909546578767
0.314788719641427	0.934936914324049
0.314778953608828	0.934964189454288
0.314769220569581	0.934991372438816
0.314759520356774	0.935018463743802
0.314749852804616	0.935045463832272
0.314740217748432	0.935072373164142
0.314730615024651	0.935099192196241
0.314721044470799	0.935125921382337
0.314711505925488	0.935152561173161
0.314701999228408	0.935179112016436
0.314692524220319	0.935205574356901
0.314683080743039	0.935231948636332
0.314673668639438	0.935258235293573
0.314664287753427	0.935284434764554
0.314654937929953	0.93531054748232
0.314645619014986	0.935336573877052
0.314636330855514	0.935362514376092
0.314627073299533	0.935388369403965
0.314617846196038	0.935414139382404
0.314608649395018	0.935439824730373
0.314599482747444	0.935465425864085
0.314590346105264	0.935490943197033
0.314581239321391	0.935516377140004
0.3145721622497	0.935541728101105
0.314563114745018	0.935566996485786
0.314554096663115	0.935592182696858
0.314545107860699	0.935617287134518
0.314536148195406	0.935642310196366
0.314527217525794	0.935667252277433
0.314518315711334	0.935692113770191
0.314509442612404	0.935716895064587
0.314500598090283	0.93574159654805
0.314491782007139	0.935766218605521
0.314482994226028	0.935790761619469
0.314474234610882	0.935815225969911
0.314465503026505	0.935839612034431
0.314456799338563	0.935863920188202
0.314448123413581	0.935888150804003
0.314439475118933	0.935912304252237
0.314430854322838	0.935936380900954
0.314422260894349	0.935960381115865
0.314413694703352	0.935984305260365
0.314405155620554	0.936008153695547
0.31439664351748	0.936031926780222
0.314388158266467	0.93605562487094
0.314379699740653	0.936079248322002
0.314371267813978	0.936102797485481
0.314362862361169	0.936126272711242
0.314354483257742	0.936149674346954
0.314346130379991	0.936173002738109
0.314337803604984	0.936196258228042
0.314329502810553	0.936219441157944
0.314321227875295	0.93624255186688
0.31431297867856	0.936265590691807
0.314304755100449	0.936288557967589
0.314296557021805	0.936311454027012
0.314288384324209	0.936334279200801
0.314280236889976	0.93635703381764
0.314272114602144	0.936379718204179
0.314264017344475	0.936402332685059
0.314255945001445	0.93642487758292
0.31424789745824	0.936447353218423
0.31423987460075	0.936469759910259
0.314231876315565	0.936492097975166
0.314223902489968	0.936514367727949
0.314215953011929	0.936536569481487
0.314208027770105	0.936558703546752
0.314200126653826	0.936580770232822
0.314192249553098	0.936602769846899
0.314184396358594	0.936624702694317
0.314176566961649	0.93664656907856
0.314168761254256	0.936668369301278
0.314160979129061	0.936690103662296
0.314153220479356	0.936711772459631
0.314145485199079	0.936733375989504
0.314137773182802	0.936754914546354
0.314130084325733	0.936776388422854
0.314122418523708	0.936797797909919
0.314114775673186	0.936819143296723
0.314107155671245	0.936840424870712
0.314099558415579	0.936861642917614
0.31409198380449	0.936882797721455
0.314084431736887	0.936903889564571
0.314076902112278	0.936924918727618
0.314069394830768	0.936945885489587
0.314061909793056	0.936966790127818
0.314054446900425	0.936987632918006
0.314047006054745	0.937008414134221
0.314039587158462	0.937029134048912
0.314032190114599	0.937049792932927
0.314024814826746	0.937070391055519
0.314017461199064	0.937090928684358
0.314010129136272	0.937111406085547
0.314002818543649	0.937131823523628
0.313995529327028	0.937152181261599
0.313988261392791	0.937172479560918
0.313981014647867	0.937192718681521
0.313973788999726	0.937212898881833
0.313966584356376	0.93723302041877
0.31395940062636	0.937253083547764
0.313952237718749	0.93727308852276
0.313945095543143	0.937293035596237
0.313937974009663	0.937312925019212
0.313930873028949	0.937332757041255
0.313923792512157	0.937352531910497
0.313916732370952	0.937372249873641
0.313909692517509	0.93739191117597
0.313902672864507	0.937411516061364
0.313895673325124	0.9374310647723
0.313888693813035	0.937450557549872
0.313881734242409	0.937469994633794
0.313874794527905	0.937489376262412
0.313867874584667	0.937508702672715
0.313860974328323	0.937527974100343
0.31385409367498	0.937547190779597
0.313847232541221	0.937566352943449
0.313840390844102	0.937585460823551
0.313833568501147	0.937604514650243
0.313826765430347	0.937623514652566
0.313819981550156	0.937642461058268
0.313813216779487	0.937661354093813
0.313806471037709	0.937680193984392
0.313799744244643	0.937698980953929
0.313793036320562	0.937717715225095
0.313786347186184	0.937736397019311
0.313779676762672	0.93775502655676
0.313773024971628	0.937773604056394
0.313766391735091	0.937792129735946
0.313759776975537	0.937810603811934
0.31375318061587	0.937829026499671
0.313746602579424	0.937847398013276
0.313740042789959	0.937865718565678
0.313733501171655	0.937883988368628
0.313726977649115	0.937902207632703
0.313720472147355	0.93792037656732
0.313713984591807	0.937938495380737
0.313707514908313	0.937956564280069
0.313701063023122	0.937974583471286
0.313694628862891	0.937992553159231
0.313688212354677	0.93801047354762
0.313681813425938	0.938028344839055
0.313675432004528	0.938046167235028
0.313669068018695	0.93806394093593
0.31366272139708	0.938081666141059
0.313656392068712	0.938099343048625
0.313650079963006	0.938116971855764
0.313643785009762	0.938134552758535
0.313637507139158	0.938152085951936
0.313631246281754	0.938169571629907
0.313625002368484	0.938187009985341
0.313618775330654	0.938204401210084
0.313612565099945	0.938221745494949
0.313606371608402	0.93823904302972
0.313600194788438	0.938256294003159
0.313594034572828	0.938273498603014
0.31358789089471	0.938290657016024
0.313581763687579	0.938307769427926
0.313575652885286	0.938324836023465
0.313569558422037	0.938341856986395
0.313563480232388	0.93835883249949
0.313557418251245	0.938375762744551
0.31355137241386	0.938392647902408
0.313545342655829	0.938409488152931
0.313539328913092	0.938426283675032
0.313533331121928	0.938443034646677
0.313527349218952	0.938459741244887
0.313521383141116	0.938476403645747
0.313515432825705	0.938493022024412
0.313509498210334	0.938509596555112
0.313503579232949	0.938526127411159
0.31349767583182	0.938542614764954
0.313491787945543	0.93855905878799
0.313485915513036	0.93857545965086
0.313480058473536	0.938591817523264
0.313474216766601	0.938608132574013
0.313468390332102	0.938624404971034
0.313462579110226	0.938640634881379
0.31345678304147	0.938656822471227
0.313451002066644	0.938672967905894
0.313445236126863	0.938689071349833
0.313439485163549	0.938705132966645
0.313433749118428	0.938721152919081
0.313428027933527	0.93873713136905
0.313422321551174	0.938753068477622
0.313416629913995	0.938768964405035
0.313410952964913	0.9387848193107
0.313405290647142	0.938800633353206
0.313399642904192	0.938816406690325
0.313394009679862	0.93883213947902
0.313388390918238	0.938847831875447
0.313382786563695	0.938863484034959
0.313377196560893	0.938879096112117
0.313371620854772	0.938894668260689
0.313366059390558	0.938910200633657
0.313360512113752	0.938925693383225
0.313354978970136	0.93894114666082
0.313349459905766	0.938956560617098
0.313343954866972	0.938971935401949
0.313338463800358	0.938987271164504
0.313332986652797	0.939002568053136
0.313327523371432	0.939017826215468
0.313322073903675	0.939033045798375
0.313316638197199	0.939048226947993
0.313311216199945	0.939063369809716
0.313305807860115	0.939078474528212
0.313300413126172	0.939093541247416
0.313295031946836	0.939108570110541
0.313289664271087	0.939123561260083
0.313284310048159	0.939138514837821
0.313278969227542	0.939153430984826
0.313273641758976	0.939168309841464
0.313268327592455	0.939183151547399
0.313263026678218	0.939197956241598
0.313257738966757	0.939212724062337
0.313252464408807	0.939227455147204
0.313247202955349	0.939242149633102
0.313241954557606	0.939256807656256
0.313236719167046	0.939271429352215
0.313231496735372	0.939286014855857
0.313226287214531	0.939300564301394
0.313221090556704	0.939315077822374
0.31321590671431	0.939329555551687
0.313210735640001	0.939343997621568
0.313205577286661	0.939358404163602
0.313200431607408	0.939372775308727
0.313195298555589	0.939387111187238
0.31319017808478	0.939401411928791
0.313185070148782	0.93941567766241
0.313179974701626	0.939429908516484
0.313174891697564	0.939444104618778
0.313169821091073	0.939458266096432
0.313164762836851	0.939472393075968
0.313159716889817	0.93948648568329
0.313154683205109	0.939500544043694
0.313149661738082	0.939514568281863
0.313144652444309	0.939528558521879
0.313139655279576	0.939542514887222
0.313134670199885	0.939556437500774
0.313129697161449	0.939570326484826
0.313124736120693	0.939584181961074
0.313119787034252	0.939598004050634
0.313114849858971	0.939611792874032
0.313109924551898	0.939625548551221
0.313105011070293	0.939639271201574
0.313100109371618	0.939652960943893
0.313095219413538	0.939666617896409
0.313090341153922	0.93968024217679
0.313085474550841	0.939693833902141
0.313080619562565	0.939707393189006
0.313075776147561	0.939720920153376
0.313070944264499	0.939734414910687
0.31306612387224	0.939747877575829
0.313061314929844	0.939761308263145
0.313056517396564	0.939774707086433
0.313051731231847	0.939788074158955
0.31304695639533	0.939801409593436
0.313042192846842	0.939814713502067
0.313037440546403	0.939827985996509
0.31303269945422	0.939841227187899
0.313027969530687	0.939854437186848
0.313023250736386	0.939867616103446
0.313018543032084	0.939880764047267
0.31301384637873	0.93989388112737
0.31300916073746	0.939906967452303
0.313004486069588	0.939920023130105
0.312999822336612	0.939933048268309
0.312995169500208	0.939946042973948
0.312990527522232	0.939959007353553
0.312985896364718	0.939971941513159
0.312981275989875	0.939984845558307
0.312976666360091	0.939997719594047
0.312972067437924	0.940010563724943
0.312967479186111	0.940023378055071
0.312962901567558	0.940036162688025
0.312958334545345	0.940048917726923
0.31295377808272	0.9400616432744
0.312949232143103	0.940074339432623
0.312944696690084	0.940087006303283
0.312940171687417	0.940099643987606
0.312935657099025	0.940112252586348
0.312931152888997	0.940124832199807
0.312926659021587	0.940137382927815
0.312922175461213	0.94014990486975
0.312917702172454	0.940162398124533
0.312913239120054	0.940174862790632
0.312908786268917	0.940187298966066
0.312904343584106	0.940199706748405
0.312899911030846	0.940212086234775
0.312895488574518	0.94022443752186
0.312891076180662	0.940236760705903
0.312886673814974	0.940249055882709
0.312882281443305	0.940261323147649
0.312877899031663	0.940273562595662
0.312873526546208	0.940285774321256
0.312869163953254	0.940297958418511
0.312864811219267	0.940310114981084
0.312860468310865	0.940322244102206
0.312856135194816	0.94033434587469
0.312851811838037	0.940346420390929
0.312847498207594	0.940358467742902
0.312843194270704	0.940370488022174
0.312838899994727	0.940382481319899
0.312834615347171	0.940394447726822
0.31283034029569	0.940406387333282
0.312826074808083	0.940418300229212
0.312821818852292	0.940430186504146
0.312817572396402	0.940442046247217
0.312813335408641	0.940453879547158
0.312809107857379	0.940465686492312
0.312804889711124	0.940477467170624
0.312800680938529	0.940489221669652
0.31279648150838	0.940500950076561
0.312792291389607	0.940512652478134
0.312788110551274	0.940524328960766
0.312783938962584	0.940535979610473
0.312779776592874	0.940547604512887
0.312775623411618	0.940559203753264
0.312771479388424	0.940570777416486
0.312767344493035	0.940582325587057
0.312763218695325	0.940593848349112
0.312759101965303	0.940605345786416
0.312754994273107	0.940616817982364
0.312750895589008	0.940628265019987
0.312746805883407	0.940639686981954
0.312742725126833	0.940651083950568
0.312738653289945	0.940662456007775
0.312734590343532	0.940673803235163
0.312730536258506	0.940685125713963
0.312726491005909	0.940696423525054
0.31272245455691	0.94070769674896
0.312718426882799	0.940718945465858
0.312714407954994	0.940730169755575
0.312710397745038	0.940741369697592
0.312706396224593	0.940752545371046
0.312702403365449	0.94076369685473
0.312698419139513	0.940774824227098
0.312694443518817	0.940785927566264
0.312690476475512	0.940797006950006
0.312686517981869	0.940808062455766
0.312682568010279	0.940819094160652
0.312678626533252	0.940830102141442
0.312674693523415	0.940841086474583
0.312670768953513	0.940852047236193
0.312666852796408	0.940862984502065
0.312662945025079	0.940873898347668
0.312659045612619	0.940884788848146
0.312655154532237	0.940895656078325
0.312651271757256	0.940906500112708
0.312647397261113	0.940917321025482
0.312643531017358	0.940928118890519
0.312639672999653	0.940938893781375
0.312635823181773	0.940949645771294
0.312631981537605	0.940960374933209
0.312628148041144	0.940971081339744
0.312624322666497	0.940981765063213
0.312620505387882	0.940992426175628
0.312616696179623	0.941003064748693
0.312612895016155	0.941013680853811
0.312609101872018	0.941024274562082
0.312605316721863	0.941034845944309
0.312601539540446	0.941045395070994
0.312597770302627	0.941055922012344
0.312594008983375	0.941066426838272
0.312590255557763	0.941076909618394
0.312586510000967	0.941087370422039
0.31258277228827	0.941097809318241
0.312579042395055	0.941108226375748
0.312575320296811	0.94111862166302
0.312571605969126	0.941128995248231
0.312567899387693	0.941139347199271
0.312564200528305	0.941149677583746
0.312560509366855	0.941159986468981
0.312556825879337	0.941170273922023
0.312553150041846	0.941180540009638
0.312549481830573	0.941190784798316
0.312545821221811	0.941201008354271
0.312542168191949	0.941211210743444
0.312538522717474	0.941221392031501
0.312534884774971	0.94123155228384
0.312531254341122	0.941241691565585
0.312527631392703	0.941251809941595
0.312524015906588	0.94126190747646
0.312520407859745	0.941271984234504
0.312516807229236	0.941282040279787
0.31251321399222	0.941292075676107
0.312509628125946	0.941302090486998
0.312506049607758	0.941312084775736
0.312502478415094	0.941322058605336
0.312498914525482	0.941332012038557
0.312495357916544	0.9413419451379
0.312491808565991	0.941351857965611
0.312488266451628	0.941361750583684
0.312484731551346	0.941371623053859
0.31248120384313	0.941381475437624
0.312477683305052	0.941391307796219
0.312474169915275	0.941401120190634
0.31247066365205	0.941410912681612
0.312467164493715	0.941420685329651
0.312463672418696	0.941430438195
0.312460187405507	0.94144017133767
0.312456709432749	0.941449884817425
0.312453238479108	0.94145957869379
0.312449774523358	0.941469253026049
0.312446317544356	0.941478907873249
0.312442867521047	0.941488543294196
0.312439424432458	0.941498159347464
0.312435988257702	0.941507756091387
0.312432558975974	0.941517333584069
0.312429136566554	0.941526891883378
0.312425721008805	0.941536431046954
0.312422312282171	0.941545951132202
0.312418910366179	0.941555452196301
0.31241551524044	0.9415649342962
0.312412126884642	0.941574397488621
0.312408745278556	0.941583841830062
0.312405370402035	0.941593267376794
0.31240200223501	0.941602674184864
0.312398640757493	0.941612062310097
0.312395285949574	0.941621431808098
0.312391937791422	0.94163078273425
0.312388596263287	0.941640115143716


==> figures/heatmaps-2-1-2.tsv <==
0.309016994374947	0.951056516295154


==> figures/heatmaps-2-1-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-2-1-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-2-2-1.tsv <==
0.649548785097263	0
0.618591349577053	0.0864596832995594
0.592793486643544	0.158509419382526
0.570964525699806	0.219474580683497
0.55225398774803	0.271730433227187
0.536038188189825	0.317018838765051
0.521849363576395	0.356646193610683
0.509329812446898	0.391611506709769
0.498201322554012	0.422691785020068
0.48824425264985	0.450500455087178
0.479282889736105	0.475528258147577
0.471174989957003	0.498172460916509
0.463804171976	0.518758099797357
0.457074294688998	0.537553683123348
0.450905240509246	0.55478296783884
0.445229710663874	0.570633909777092
0.439990760037377	0.585265548489325
0.435139879827657	0.598813362111763
0.430635491061489	0.61139347476117
0.426441749796436	0.623105993434756
0.422527591282386	0.634037677530102
0.418865959124082	0.644264091683814
0.415433178975671	0.653851354952918
0.412208446108982	0.662857571963289
0.409173403410923	0.671334011502461
0.406311791724181	0.679326083067967
0.40360915846448	0.686874150657611
0.401052613489087	0.694014214593761
0.398630623512399	0.700778485691166
0.3963328381499	0.707195871091268
0.394149942055526	0.713292387221365
0.392073528697464	0.719091512320726
0.390095992165975	0.724614488605831
0.388210434077812	0.729880582273025
0.386410583175474	0.734907308046255
0.384690725646573	0.739710623785119
0.383045644531973	0.744305099709251
0.381470566869057	0.748704066019589
0.379961117442097	0.752919742066997
0.378513278195828	0.756963349704306
0.377123352519411	0.760845213036123
0.375787933732264	0.764574846433359
0.374503877206162	0.768161032392239
0.373268275643309	0.771611890579087
0.372078437101302	0.774934939203458
0.370931865415369	0.778137149696035
0.369826242718218	0.781224995528162
0.368759413799915	0.784204495892495
0.367729372085692	0.787081254864955
0.366734247039747	0.789860496584111
0.365772292828667	0.792547096912628
0.364841878099917	0.795145611984473
0.363941476749514	0.797660303989484
0.363069659568966	0.800095164502272
0.362225086675309	0.802453935624036
0.361406500639919	0.804740129172822
0.360612720241965	0.806957044129221
0.359842634781263	0.809107782519757
0.359095198892935	0.811195263898807
0.358369427812964	0.813222238571218
0.357664393049564	0.81519129968156
0.356979218420344	0.817104894281752
0.356313076419714	0.818965333476382
0.355665184884854	0.820774801734174
0.355034803932017	0.822535365444457
0.354421233137923	0.824248980789133
0.353823808943673	0.82591750099316
0.353241902260963	0.827542683010069
0.352674916262424	0.829126193693211
0.352122284339798	0.830669615498299
0.351583468215237	0.832174451758259
0.351057956192517	0.833642131567357
0.350545261536206	0.83507401430794
0.350044920967998	0.836471393849954
0.349556493270461	0.837835502450492
0.349079557989338	0.839167514378077
0.34861371422638	0.840468549284089
0.348158579515444	0.841739675341688
0.347713788775211	0.842981912170704
0.347278993332511	0.844196233565361
0.34685386001076	0.845383570040136
0.346438070278499	0.846544811207774
0.34603131945346	0.847680808002202
0.345633315957992	0.84879237475804
0.345243780622002	0.849880291157371
0.344862446029928	0.850945304053558
0.344489055908522	0.851988129181075
0.344123364552506	0.853009452759571
0.343765136285388	0.85400993299973
0.343414144952959	0.854990201517865
0.343070173447179	0.855950864665638
0.342733013258345	0.856892504780782
0.342402464053606	0.857815681364256
0.342078333280027	0.858720932188828
0.341760435790555	0.859608774343696
0.341448593491358	0.860479705219425
0.341142635009128	0.86133420343712
0.340842395377033	0.862172729725513
0.340547715738125	0.862995727749306
0.340258443065068	0.863803624891928
0.339974429895158	0.864596832995594
0.339695534079661	0.865375749061356
0.339421618546583	0.866140755911658
0.339152551076037	0.866892222817706
0.338888204087431	0.867630506093824
0.338628454437758	0.868355949660792
0.33837318323032	0.869068885580054
0.338122275633265	0.869769634560525
0.337875620707347	0.870458506439632
0.337633111242369	0.871135800640099
0.337394643601807	0.871801806603891
0.337160117575139	0.872456804204645
0.336929436237432	0.873101064139813
0.336702505815786	0.873734848303678
0.336479235562231	0.874358410142319
0.336259537632733	0.874971994991541
0.336043326971957	0.875575840398713
0.335830521203476	0.876170176429393
0.335621040525128	0.876755225959595
0.335414807609235	0.877331204954444
0.335211747507433	0.877898322733988
0.335011787559857	0.878456782226821
0.334814857308456	0.879006780212187
0.334620888414219	0.879548507551157
0.334429814578105	0.880082149407455
0.334241571465489	0.880607885458475
0.334056096633941	0.88112589009698
0.333873329464168	0.881636332623974
0.333693211093956	0.882139377433186
0.33351568435497	0.882635184187588
0.333340693712256	0.883123907988357
0.333168185206317	0.883605699536632
0.332998106397646	0.884080705288453
0.332830406313571	0.884549067603185
0.33266503539733	0.885010924885768
0.332501945459245	0.885466411723074
0.332341089629901	0.885915659014664
0.332182422315241	0.886358794098204
0.332025899153482	0.886795940869805
0.331871476973761	0.887227219899506
0.331719113756435	0.887652748542143
0.331568768594968	0.888072641043819
0.33142040165931	0.888487008644157
0.33127397416072	0.888895959674555
0.331129448317955	0.889299599652611
0.330986787324774	0.889698031372886
0.330845955318686	0.890091354994182
0.330706917350891	0.890479668123488
0.330569639357372	0.890863065896726
0.330434088131068	0.891241641056465
0.330300231295092	0.891615484026706
0.330168037276955	0.891984682984896
0.330037475283732	0.892349323931255
0.329908515278157	0.892709490755574
0.329781127955577	0.893065265301547
0.329655284721754	0.893416727428781
0.329530957671472	0.893763955072554
0.3294081195679	0.894107024301432
0.329286743822704	0.894446009372823
0.32916680447686	0.894780982786565
0.329048276182142	0.895112015336615
0.32893113418327	0.895439176160934
0.328815354300663	0.895762532789621
0.32870091291381	0.896082151191387
0.328587786945195	0.896398095818421
0.328475953844794	0.896710429649716
0.328365391575079	0.897019214232929
0.328256078596547	0.897324509724806
0.328147993853729	0.897626374930257
0.328041116761669	0.897924867340117
0.327935427192854	0.898220043167645
0.327830905464578	0.898511957383819
0.327727532326723	0.898800663751464
0.327625288949937	0.89908621485826
0.327524156914204	0.899368662148678
0.327424118197775	0.899648055954875
0.32732515516647	0.899924445526597
0.327227250563307	0.900197879060118
0.327130387498475	0.900468403726262
0.32703454943962	0.900736065697526
0.326939720202438	0.901000910174356
0.326845883941561	0.90126298141059
0.326753025141735	0.901522322738114
0.326661128609264	0.901778976590741
0.326570179463727	0.902032984527362
0.326480163129938	0.902284387254376
0.326391065330168	0.902533224647441
0.326302872076588	0.902779535772557
0.326215569663953	0.903023358906509
0.326129144662501	0.903264731556704
0.326043583911063	0.903503690480396
0.325958874510386	0.903740271703355
0.325875003816646	0.903974510537968
0.32579195943516	0.904206441600811
0.325709729214277	0.904436098829705
0.325628301239451	0.904663515500268
0.325547663827487	0.904888724241991
0.325467805520953	0.905111757053842
0.325388715082751	0.905332645319425
0.325310381490848	0.905551419821701
0.325232793933153	0.905768110757289
0.325155941802545	0.905982747750359
0.325079814692038	0.906195359866137
0.32500440239008	0.906405975624019
0.32492969487599	0.906614623010333
0.32485568231552	0.906821329490728
0.324782355056536	0.90702612202223
0.324709703624824	0.907229027064962
0.324637718720008	0.907430070593541
0.324566391211583	0.90762927810816
0.324495712135053	0.907826674645374
0.324425672688174	0.908022284788585
0.324356264227304	0.908216132678255
0.324287478263841	0.908408242021828
0.324219306460765	0.908598636103406
0.324151740629273	0.908787337793147
0.324084772725492	0.90897436955643
0.324018394847296	0.909159753462768
0.323952599231189	0.909343511194489
0.323887378249284	0.909525664055191
0.323822724406352	0.909706232977973
0.323758630336952	0.909885238533459
0.323695088802633	0.910062700937604
0.32363209268921	0.91023864005931
0.323569635004106	0.910413075427839
0.323507708873769	0.910586026240041
0.323446307541147	0.910757511367393
0.323385424363231	0.910927549362869
0.323325052808658	0.911096158467626
0.323265186455379	0.911263356617532
0.323205818988377	0.911429161449522
0.32314694419745	0.911593590307803
0.323088555975043	0.911756660249899
0.323030648314137	0.911918388052555
0.32297321530619	0.912078790217483
0.322916251139124	0.912237882976984
0.322859750095367	0.912395682299416
0.32280370654994	0.91255220389454
0.322748114968589	0.912707463218736
0.322692969905964	0.912861475480087
0.32263826600384	0.913014255643347
0.322583997989382	0.913165818434789
0.322530160673452	0.913316178346933
0.322476748948952	0.913465349643171
0.322423757789212	0.913613346362274
0.322371182246411	0.913760182322795
0.322319017450038	0.913905871127374
0.322267258605388	0.914050426166937
0.322215900992092	0.914193860624799
0.322164939962682	0.914336187480669
0.32211437094119	0.914477419514571
0.322064189421779	0.914617569310665
0.322014390967402	0.914756649260987
0.321964971208496	0.914894671569102
0.321915925841702	0.91503164825367
0.32186725062862	0.91516759115194
0.321818941394583	0.915302511923155
0.321770994027469	0.915436422051889
0.321723404476526	0.915569332851304
0.321676168751242	0.915701255466337
0.321629282920218	0.915832200876814
0.321582743110088	0.915962179900498
0.321536545504444	0.916091203196067
0.321490686342798	0.916219281266027
0.321445161919558	0.916346424459564
0.321399968583032	0.91647264297533
0.321355102734452	0.91659794686417
0.321310560827017	0.916722346031791
0.321266339364959	0.916845850241371
0.321222434902629	0.916968469116116
0.321178844043602	0.917090212141755
0.321135563439799	0.917211088668991
0.321092589790632	0.917331107915893
0.321049919842167	0.917450278970236
0.321007550386297	0.917568610791803
0.320965478259941	0.917686112214622
0.320923700344259	0.917802791949169
0.320882213563878	0.917918658584521
0.320841014886139	0.918033720590461
0.320800101320356	0.918147986319543
0.320759469917096	0.918261464009114
0.320719117767467	0.918374161783293
0.320679042002424	0.918486087654909
0.320639239792091	0.918597249527401
0.320599708345094	0.918707655196679
0.320560444907907	0.918817312352945
0.320521446764215	0.918926228582479
0.320482711234285	0.919034411369391
0.320444235674354	0.91914186809733
0.320406017476028	0.919248606051169
0.320368054065691	0.919354632418648
0.320330342903928	0.919459954291992
0.320292881484958	0.919564578669486
0.32025566733608	0.91966851245703
0.320218698017129	0.919771762469655
0.320181971119941	0.919874335433017
0.320145484267834	0.919976237984855
0.320109235115088	0.920077476676419
0.320073221346451	0.920178057973882
0.32003744067664	0.920277988259712
0.320001890849861	0.920377273834019
0.319966569639331	0.920475920915888
0.319931474846817	0.920573935644668
0.319896604302178	0.920671324081251
0.319861955862919	0.920768092209321
0.319827527413751	0.920864245936577
0.31979331686616	0.92095979109594
0.319759322157986	0.921054733446726
0.319725541253008	0.921149078675809
0.319691972140537	0.921242832398754
0.31965861283502	0.92133600016093
0.319625461375643	0.921428587438607
0.319592515825951	0.921520599640025
0.319559774273471	0.921612042106449
0.31952723482934	0.921702920113204
0.319494895627942	0.921793238870687
0.319462754826552	0.921883003525364
0.319430810604988	0.921972219160745
0.319399061165262	0.92206089079835
0.319367504731249	0.922149023398644
0.319336139548351	0.922236621861967
0.319304963883174	0.922323691029439
0.31927397602321	0.922410235683854
0.319243174276518	0.922496260550554
0.319212556971424	0.922581770298293
0.319182122456211	0.922666769540074
0.319151869098826	0.922751262833988
0.319121795286589	0.922835254684021
0.319091899425903	0.922918749540859
0.319062179941977	0.923001751802671
0.319032635278545	0.923084265815884
0.319003263897596	0.923166295875941
0.318974064279109	0.923247846228044
0.318945034920788	0.92332892106789
0.318916174337805	0.923409524542387
0.318887481062551	0.923489660750367
0.318858953644379	0.923569333743271
0.318830590649366	0.923648547525841
0.318802390660071	0.923727306056787
0.3187743522753	0.923805613249447
0.318746474109871	0.923883472972435
0.318718754794387	0.923960889050277
0.318691192975013	0.924037865264041
0.318663787313257	0.924114405351948
0.318636536485747	0.92419051300998
0.318609439184027	0.924266191892473
0.318582494114338	0.924341445612705
0.318555699997421	0.924416277743468
0.318529055568308	0.924490691817635
0.318502559576126	0.924564691328715
0.318476210783901	0.924638279731399
0.318450007968363	0.924711460442102
0.318423949919763	0.924784236839486
0.318398035441678	0.924856612264984
0.318372263350835	0.924928590023309
0.318346632476929	0.925000173382957
0.318321141662442	0.925071365576707
0.318295789762476	0.925142169802097
0.318270575644576	0.925212589221916
0.31824549818856	0.925282626964661
0.318220556286361	0.925352286125014
0.318195748841856	0.925421569764287
0.318171074770709	0.925490480910875
0.318146533000211	0.925559022560699
0.318122122469127	0.925627197677636
0.318097842127543	0.925695009193949
0.318073690936711	0.925762460010708
0.318049667868908	0.9258295529982
0.318025771907284	0.92589629099634
0.318002002045721	0.92596267681507
0.317978357288693	0.926028713234755
0.317954836651124	0.926094403006567
0.317931439158254	0.926159748852872
0.317908163845504	0.926224753467604
0.317885009758341	0.926289419516634
0.31786197595215	0.926353749638137
0.317839061492106	0.926417746442947
0.317816265453043	0.926481412514917
0.317793586919337	0.926544750411258
0.317771024984776	0.926607762662887
0.317748578752443	0.926670451774765
0.317726247334597	0.926732820226224
0.317704029852558	0.926794870471297
0.317681925436584	0.926856604939043
0.317659933225768	0.926918026033855
0.317638052367917	0.926979136135782
0.31761628201945	0.927039937600831
0.317594621345283	0.927100432761271
0.317573069518724	0.927160623925929
0.317551625721371	0.927220513380488
0.317530289143005	0.927280103387775
0.317509058981489	0.927339396188042
0.317487934442667	0.927398393999254
0.317466914740265	0.927457099017358
0.317445999095797	0.927515513416561
0.317425186738461	0.927573639349594
0.317404476905054	0.927631478947982
0.317383868839869	0.9276890343223
0.317363361794612	0.927746307562429
0.317342955028305	0.927803300737815
0.317322647807199	0.927860015897711
0.317302439404687	0.927916455071427
0.317282329101217	0.927972620268572
0.317262316184204	0.92802851347929
0.31724239994795	0.928084136674498
0.317222579693557	0.928139491806114
0.317202854728849	0.928194580807289
0.317183224368288	0.928249405592632
0.317163687932898	0.928303968058427
0.317144244750182	0.928358270082859
0.31712489415405	0.928412313526221
0.317105635484741	0.928466100231136
0.317086468088746	0.928519632022756
0.317067391318737	0.92857291070898
0.317048404533493	0.928625938080645
0.317029507097825	0.928678715911738
0.317010698382514	0.928731245959586
0.316991977764229	0.928783529965056
0.316973344625469	0.928835569652743
0.316954798354489	0.928887366731164
0.316936338345234	0.928938922892941
0.316917963997275	0.928990239814988
0.316899674715742	0.929041319158692
0.31688146991126	0.929092162570092
0.316863348999886	0.929142771680058
0.316845311403047	0.92919314810446
0.316827356547478	0.929243293444347
0.316809483865161	0.929293209286111
0.316791692793265	0.929342897201657
0.316773982774089	0.929392358748567
0.316756353255	0.929441595470264
0.316738803688379	0.92949060889617
0.316721333531561	0.929539400541869
0.316703942246783	0.929587971909258
0.316686629301126	0.929636324486704
0.31666939416646	0.929684459749195
0.316652236319394	0.929732379158491
0.316635155241218	0.929780084163271
0.316618150417856	0.929827576199279
0.31660122133981	0.929874856689471
0.31658436750211	0.92992192704415
0.316567588404267	0.929968788661115
0.31655088355022	0.930015442925792
0.316534252448288	0.930061891211375
0.316517694611122	0.930108134878961
0.316501209555658	0.930154175277678
0.316484796803068	0.930200013744821
0.316468455878718	0.930245651605982
0.316452186312116	0.930291090175172
0.316435987636872	0.930336330754954
0.31641985939065	0.930381374636563
0.316403801115128	0.930426223100031
0.31638781235595	0.930470877414306
0.316371892662686	0.930515338837375
0.31635604158879	0.930559608616379
0.316340258691556	0.930603687987731
0.316324543532079	0.930647578177232
0.316308895675211	0.930691280400182
0.316293314689527	0.930734795861496
0.316277800147278	0.930778125755811
0.316262351624358	0.930821271267597
0.316246968700262	0.930864233571265
0.316231650958047	0.930907013831273
0.316216397984299	0.930949613202233
0.316201209369089	0.930992032829011
0.316186084705944	0.931034273846834
0.316171023591803	0.93107633738139
0.316156025626988	0.931118224548924
0.316141090415163	0.931159936456343
0.316126217563305	0.931201474201309
0.316111406681662	0.931242838872338
0.316096657383727	0.931284031548892
0.316081969286199	0.931325053301478
0.31606734200895	0.931365905191734
0.316052775174995	0.931406588272526
0.316038268410459	0.931447103588037
0.316023821344542	0.931487452173854
0.316009433609492	0.93152763505706
0.315995104840569	0.931567653256318
0.315980834676017	0.93160750778196
0.315966622757036	0.931647199636069
0.315952468727744	0.931686729812564
0.315938372235157	0.931726099297285
0.315924332929153	0.931765309068071
0.315910350462444	0.931804360094847
0.31589642449055	0.931843253339696
0.315882554671768	0.931881989756945
0.315868740667147	0.931920570293239
0.315854982140456	0.93195899588762
0.31584127875816	0.931997267471603
0.315827630189394	0.93203538596925
0.315814036105932	0.932073352297246
0.315800496182165	0.932111167364971
0.315787010095073	0.932148832074574
0.3157735775242	0.932186347321043
0.315760198151627	0.932223713992279
0.31574687166195	0.932260932969162
0.315733597742252	0.932298005125624
0.31572037608208	0.932334931328714
0.315707206373421	0.932371712438667
0.315694088310679	0.932408349308974
0.315681021590648	0.932444842786442
0.315668005912493	0.932481193711264
0.315655040977722	0.93251740291708
0.315642126490168	0.932553471231045
0.315629262155963	0.932589399473888
0.315616447683519	0.932625188459976
0.315603682783503	0.932660838997375
0.315590967168815	0.932696351887911
0.315578300554568	0.932731727927232
0.315565682658069	0.932766967904862
0.315553113198792	0.932802072604268
0.315540591898364	0.932837042802909
0.315528118480537	0.932871879272302
0.315515692671175	0.93290658277807
0.31550331419823	0.932941154080008
0.315490982791722	0.932975593932128
0.31547869818372	0.933009903082722
0.315466460108325	0.933044082274412
0.315454268301645	0.933078132244205
0.315442122501784	0.933112053723547
0.315430022448814	0.933145847438371
0.315417967884765	0.933179514109154
0.315405958553603	0.933213054450967
0.315393994201208	0.933246469173521
0.315382074575365	0.933279758981225
0.315370199425737	0.933312924573229
0.315358368503855	0.933345966643475
0.315346581563095	0.933378885880745
0.315334838358664	0.933411682968713
0.315323138647583	0.933444358585984
0.315311482188669	0.933476913406149
0.315299868742518	0.933509348097826
0.315288298071491	0.933541663324709
0.315276769939696	0.93357385974561
0.315265284112972	0.933605938014509
0.315253840358873	0.93363789878059
0.315242438446653	0.933669742688295
0.315231078147252	0.933701470377359
0.315219759233277	0.933733082482856
0.31520848147899	0.933764579635242
0.315197244660289	0.933795962460396
0.3151860485547	0.933827231579662
0.315174892941355	0.933858387609888
0.315163777600982	0.933889431163472
0.31515270231589	0.933920362848394
0.315141666869953	0.933951183268262
0.315130671048598	0.93398189302235
0.315119714638788	0.934012492705635
0.315108797429014	0.934042982908836
0.315097919209274	0.934073364218454
0.315087079771067	0.934103637216808
0.315076278907373	0.934133802482072
0.315065516412644	0.934163860588312
0.31505479208279	0.934193812105523
0.315044105715165	0.934223657599664
0.315033457108557	0.934253397632695
0.315022846063172	0.934283032762611
0.315012272380622	0.934312563543478
0.315001735863916	0.934341990525467
0.314991236317444	0.934371314254888
0.314980773546967	0.934400535274223
0.314970347359603	0.934429654122161
0.314959957563819	0.934458671333632
0.314949603969413	0.934487587439837
0.31493928638751	0.934516402968281
0.314929004630543	0.934545118442807
0.314918758512249	0.934573734383626
0.314908547847652	0.934602251307348
0.314898372453053	0.934630669727016
0.314888232146022	0.934658990152134
0.314878126745383	0.934687213088697
0.314868056071207	0.934715339039223
0.314858019944799	0.934743368502784
0.314848018188686	0.934771301975031
0.314838050626611	0.934799139948228
0.314828117083519	0.934826882911277
0.314818217385549	0.934854531349751
0.314808351360021	0.934882085745916
0.314798518835428	0.934909546578767
0.314788719641427	0.934936914324049
0.314778953608828	0.934964189454288
0.314769220569581	0.934991372438816
0.314759520356774	0.935018463743802
0.314749852804616	0.935045463832272
0.314740217748432	0.935072373164142
0.314730615024651	0.935099192196241
0.314721044470799	0.935125921382337
0.314711505925488	0.935152561173161
0.314701999228408	0.935179112016436
0.314692524220319	0.935205574356901
0.314683080743039	0.935231948636332
0.314673668639438	0.935258235293573
0.314664287753427	0.935284434764554
0.314654937929953	0.93531054748232
0.314645619014986	0.935336573877052
0.314636330855514	0.935362514376092
0.314627073299533	0.935388369403965
0.314617846196038	0.935414139382404
0.314608649395018	0.935439824730373
0.314599482747444	0.935465425864085
0.314590346105264	0.935490943197033
0.314581239321391	0.935516377140004
0.3145721622497	0.935541728101105
0.314563114745018	0.935566996485786
0.314554096663115	0.935592182696858
0.314545107860699	0.935617287134518
0.314536148195406	0.935642310196366
0.314527217525794	0.935667252277433
0.314518315711334	0.935692113770191
0.314509442612404	0.935716895064587
0.314500598090283	0.93574159654805
0.314491782007139	0.935766218605521
0.314482994226028	0.935790761619469
0.314474234610882	0.935815225969911
0.314465503026505	0.935839612034431
0.314456799338563	0.935863920188202
0.314448123413581	0.935888150804003
0.314439475118933	0.935912304252237
0.314430854322838	0.935936380900954
0.314422260894349	0.935960381115865
0.314413694703352	0.935984305260365
0.314405155620554	0.936008153695547
0.31439664351748	0.936031926780222
0.314388158266467	0.93605562487094
0.314379699740653	0.936079248322002
0.314371267813978	0.936102797485481
0.314362862361169	0.936126272711242
0.314354483257742	0.936149674346954
0.314346130379991	0.936173002738109
0.314337803604984	0.936196258228042
0.314329502810553	0.936219441157944
0.314321227875295	0.93624255186688
0.31431297867856	0.936265590691807
0.314304755100449	0.936288557967589
0.314296557021805	0.936311454027012
0.314288384324209	0.936334279200801
0.314280236889976	0.93635703381764
0.314272114602144	0.936379718204179
0.314264017344475	0.936402332685059
0.314255945001445	0.93642487758292
0.31424789745824	0.936447353218423
0.31423987460075	0.936469759910259
0.314231876315565	0.936492097975166
0.314223902489968	0.936514367727949
0.314215953011929	0.936536569481487
0.314208027770105	0.936558703546752
0.314200126653826	0.936580770232822
0.314192249553098	0.936602769846899
0.314184396358594	0.936624702694317
0.314176566961649	0.93664656907856
0.314168761254256	0.936668369301278
0.314160979129061	0.936690103662296
0.314153220479356	0.936711772459631
0.314145485199079	0.936733375989504
0.314137773182802	0.936754914546354
0.314130084325733	0.936776388422854
0.314122418523708	0.936797797909919
0.314114775673186	0.936819143296723
0.314107155671245	0.936840424870712
0.314099558415579	0.936861642917614
0.31409198380449	0.936882797721455
0.314084431736887	0.936903889564571
0.314076902112278	0.936924918727618
0.314069394830768	0.936945885489587
0.314061909793056	0.936966790127818
0.314054446900425	0.936987632918006
0.314047006054745	0.937008414134221
0.314039587158462	0.937029134048912
0.314032190114599	0.937049792932927
0.314024814826746	0.937070391055519
0.314017461199064	0.937090928684358
0.314010129136272	0.937111406085547
0.314002818543649	0.937131823523628
0.313995529327028	0.937152181261599
0.313988261392791	0.937172479560918
0.313981014647867	0.937192718681521
0.313973788999726	0.937212898881833
0.313966584356376	0.93723302041877
0.31395940062636	0.937253083547764
0.313952237718749	0.93727308852276
0.313945095543143	0.937293035596237
0.313937974009663	0.937312925019212
0.313930873028949	0.937332757041255
0.313923792512157	0.937352531910497
0.313916732370952	0.937372249873641
0.313909692517509	0.93739191117597
0.313902672864507	0.937411516061364
0.313895673325124	0.9374310647723
0.313888693813035	0.937450557549872
0.313881734242409	0.937469994633794
0.313874794527905	0.937489376262412
0.313867874584667	0.937508702672715
0.313860974328323	0.937527974100343
0.31385409367498	0.937547190779597
0.313847232541221	0.937566352943449
0.313840390844102	0.937585460823551
0.313833568501147	0.937604514650243
0.313826765430347	0.937623514652566
0.313819981550156	0.937642461058268
0.313813216779487	0.937661354093813
0.313806471037709	0.937680193984392
0.313799744244643	0.937698980953929
0.313793036320562	0.937717715225095
0.313786347186184	0.937736397019311
0.313779676762672	0.93775502655676
0.313773024971628	0.937773604056394
0.313766391735091	0.937792129735946
0.313759776975537	0.937810603811934
0.31375318061587	0.937829026499671
0.313746602579424	0.937847398013276
0.313740042789959	0.937865718565678
0.313733501171655	0.937883988368628
0.313726977649115	0.937902207632703
0.313720472147355	0.93792037656732
0.313713984591807	0.937938495380737
0.313707514908313	0.937956564280069
0.313701063023122	0.937974583471286
0.313694628862891	0.937992553159231
0.313688212354677	0.93801047354762
0.313681813425938	0.938028344839055
0.313675432004528	0.938046167235028
0.313669068018695	0.93806394093593
0.31366272139708	0.938081666141059
0.313656392068712	0.938099343048625
0.313650079963006	0.938116971855764
0.313643785009762	0.938134552758535
0.313637507139158	0.938152085951936
0.313631246281754	0.938169571629907
0.313625002368484	0.938187009985341
0.313618775330654	0.938204401210084
0.313612565099945	0.938221745494949
0.313606371608402	0.93823904302972
0.313600194788438	0.938256294003159
0.313594034572828	0.938273498603014
0.31358789089471	0.938290657016024
0.313581763687579	0.938307769427926
0.313575652885286	0.938324836023465
0.313569558422037	0.938341856986395
0.313563480232388	0.93835883249949
0.313557418251245	0.938375762744551
0.31355137241386	0.938392647902408
0.313545342655829	0.938409488152931
0.313539328913092	0.938426283675032
0.313533331121928	0.938443034646677
0.313527349218952	0.938459741244887
0.313521383141116	0.938476403645747
0.313515432825705	0.938493022024412
0.313509498210334	0.938509596555112
0.313503579232949	0.938526127411159
0.31349767583182	0.938542614764954
0.313491787945543	0.93855905878799
0.313485915513036	0.93857545965086
0.313480058473536	0.938591817523264
0.313474216766601	0.938608132574013
0.313468390332102	0.938624404971034
0.313462579110226	0.938640634881379
0.31345678304147	0.938656822471227
0.313451002066644	0.938672967905894
0.313445236126863	0.938689071349833
0.313439485163549	0.938705132966645
0.313433749118428	0.938721152919081
0.313428027933527	0.93873713136905
0.313422321551174	0.938753068477622
0.313416629913995	0.938768964405035
0.313410952964913	0.9387848193107
0.313405290647142	0.938800633353206
0.313399642904192	0.938816406690325
0.313394009679862	0.93883213947902
0.313388390918238	0.938847831875447
0.313382786563695	0.938863484034959
0.313377196560893	0.938879096112117
0.313371620854772	0.938894668260689
0.313366059390558	0.938910200633657
0.313360512113752	0.938925693383225
0.313354978970136	0.93894114666082
0.313349459905766	0.938956560617098
0.313343954866972	0.938971935401949
0.313338463800358	0.938987271164504
0.313332986652797	0.939002568053136
0.313327523371432	0.939017826215468
0.313322073903675	0.939033045798375
0.313316638197199	0.939048226947993
0.313311216199945	0.939063369809716
0.313305807860115	0.939078474528212
0.313300413126172	0.939093541247416
0.313295031946836	0.939108570110541
0.313289664271087	0.939123561260083
0.313284310048159	0.939138514837821
0.313278969227542	0.939153430984826
0.313273641758976	0.939168309841464
0.313268327592455	0.939183151547399
0.313263026678218	0.939197956241598
0.313257738966757	0.939212724062337
0.313252464408807	0.939227455147204
0.313247202955349	0.939242149633102
0.313241954557606	0.939256807656256
0.313236719167046	0.939271429352215
0.313231496735372	0.939286014855857
0.313226287214531	0.939300564301394
0.313221090556704	0.939315077822374
0.31321590671431	0.939329555551687
0.313210735640001	0.939343997621568
0.313205577286661	0.939358404163602
0.313200431607408	0.939372775308727
0.313195298555589	0.939387111187238
0.31319017808478	0.939401411928791
0.313185070148782	0.93941567766241
0.313179974701626	0.939429908516484
0.313174891697564	0.939444104618778
0.313169821091073	0.939458266096432
0.313164762836851	0.939472393075968
0.313159716889817	0.93948648568329
0.313154683205109	0.939500544043694
0.313149661738082	0.939514568281863
0.313144652444309	0.939528558521879
0.313139655279576	0.939542514887222
0.313134670199885	0.939556437500774
0.313129697161449	0.939570326484826
0.313124736120693	0.939584181961074
0.313119787034252	0.939598004050634
0.313114849858971	0.939611792874032
0.313109924551898	0.939625548551221
0.313105011070293	0.939639271201574
0.313100109371618	0.939652960943893
0.313095219413538	0.939666617896409
0.313090341153922	0.93968024217679
0.313085474550841	0.939693833902141
0.313080619562565	0.939707393189006
0.313075776147561	0.939720920153376
0.313070944264499	0.939734414910687
0.31306612387224	0.939747877575829
0.313061314929844	0.939761308263145
0.313056517396564	0.939774707086433
0.313051731231847	0.939788074158955
0.31304695639533	0.939801409593436
0.313042192846842	0.939814713502067
0.313037440546403	0.939827985996509
0.31303269945422	0.939841227187899
0.313027969530687	0.939854437186848
0.313023250736386	0.939867616103446
0.313018543032084	0.939880764047267
0.31301384637873	0.93989388112737
0.31300916073746	0.939906967452303
0.313004486069588	0.939920023130105
0.312999822336612	0.939933048268309
0.312995169500208	0.939946042973948
0.312990527522232	0.939959007353553
0.312985896364718	0.939971941513159
0.312981275989875	0.939984845558307
0.312976666360091	0.939997719594047
0.312972067437924	0.940010563724943
0.312967479186111	0.940023378055071
0.312962901567558	0.940036162688025
0.312958334545345	0.940048917726923
0.31295377808272	0.9400616432744
0.312949232143103	0.940074339432623
0.312944696690084	0.940087006303283
0.312940171687417	0.940099643987606
0.312935657099025	0.940112252586348
0.312931152888997	0.940124832199807
0.312926659021587	0.940137382927815
0.312922175461213	0.94014990486975
0.312917702172454	0.940162398124533
0.312913239120054	0.940174862790632
0.312908786268917	0.940187298966066
0.312904343584106	0.940199706748405
0.312899911030846	0.940212086234775
0.312895488574518	0.94022443752186
0.312891076180662	0.940236760705903
0.312886673814974	0.940249055882709
0.312882281443305	0.940261323147649
0.312877899031663	0.940273562595662
0.312873526546208	0.940285774321256
0.312869163953254	0.940297958418511
0.312864811219267	0.940310114981084
0.312860468310865	0.940322244102206
0.312856135194816	0.94033434587469
0.312851811838037	0.940346420390929
0.312847498207594	0.940358467742902
0.312843194270704	0.940370488022174
0.312838899994727	0.940382481319899
0.312834615347171	0.940394447726822
0.31283034029569	0.940406387333282
0.312826074808083	0.940418300229212
0.312821818852292	0.940430186504146
0.312817572396402	0.940442046247217
0.312813335408641	0.940453879547158
0.312809107857379	0.940465686492312
0.312804889711124	0.940477467170624
0.312800680938529	0.940489221669652
0.31279648150838	0.940500950076561
0.312792291389607	0.940512652478134
0.312788110551274	0.940524328960766
0.312783938962584	0.940535979610473
0.312779776592874	0.940547604512887
0.312775623411618	0.940559203753264
0.312771479388424	0.940570777416486
0.312767344493035	0.940582325587057
0.312763218695325	0.940593848349112
0.312759101965303	0.940605345786416
0.312754994273107	0.940616817982364
0.312750895589008	0.940628265019987
0.312746805883407	0.940639686981954
0.312742725126833	0.940651083950568
0.312738653289945	0.940662456007775
0.312734590343532	0.940673803235163
0.312730536258506	0.940685125713963
0.312726491005909	0.940696423525054
0.31272245455691	0.94070769674896
0.312718426882799	0.940718945465858
0.312714407954994	0.940730169755575
0.312710397745038	0.940741369697592
0.312706396224593	0.940752545371046
0.312702403365449	0.94076369685473
0.312698419139513	0.940774824227098
0.312694443518817	0.940785927566264
0.312690476475512	0.940797006950006
0.312686517981869	0.940808062455766
0.312682568010279	0.940819094160652
0.312678626533252	0.940830102141442
0.312674693523415	0.940841086474583
0.312670768953513	0.940852047236193
0.312666852796408	0.940862984502065
0.312662945025079	0.940873898347668
0.312659045612619	0.940884788848146
0.312655154532237	0.940895656078325
0.312651271757256	0.940906500112708
0.312647397261113	0.940917321025482
0.312643531017358	0.940928118890519
0.312639672999653	0.940938893781375
0.312635823181773	0.940949645771294
0.312631981537605	0.940960374933209
0.312628148041144	0.940971081339744
0.312624322666497	0.940981765063213
0.312620505387882	0.940992426175628
0.312616696179623	0.941003064748693
0.312612895016155	0.941013680853811
0.312609101872018	0.941024274562082
0.312605316721863	0.941034845944309
0.312601539540446	0.941045395070994
0.312597770302627	0.941055922012344
0.312594008983375	0.941066426838272
0.312590255557763	0.941076909618394
0.312586510000967	0.941087370422039
0.31258277228827	0.941097809318241
0.312579042395055	0.941108226375748
0.312575320296811	0.94111862166302
0.312571605969126	0.941128995248231
0.312567899387693	0.941139347199271
0.312564200528305	0.941149677583746
0.312560509366855	0.941159986468981
0.312556825879337	0.941170273922023
0.312553150041846	0.941180540009638
0.312549481830573	0.941190784798316
0.312545821221811	0.941201008354271
0.312542168191949	0.941211210743444
0.312538522717474	0.941221392031501
0.312534884774971	0.94123155228384
0.312531254341122	0.941241691565585
0.312527631392703	0.941251809941595
0.312524015906588	0.94126190747646
0.312520407859745	0.941271984234504
0.312516807229236	0.941282040279787
0.31251321399222	0.941292075676107
0.312509628125946	0.941302090486998
0.312506049607758	0.941312084775736
0.312502478415094	0.941322058605336
0.312498914525482	0.941332012038557
0.312495357916544	0.9413419451379
0.312491808565991	0.941351857965611
0.312488266451628	0.941361750583684
0.312484731551346	0.941371623053859
0.31248120384313	0.941381475437624
0.312477683305052	0.941391307796219
0.312474169915275	0.941401120190634
0.31247066365205	0.941410912681612
0.312467164493715	0.941420685329651
0.312463672418696	0.941430438195
0.312460187405507	0.94144017133767
0.312456709432749	0.941449884817425
0.312453238479108	0.94145957869379
0.312449774523358	0.941469253026049
0.312446317544356	0.941478907873249
0.312442867521047	0.941488543294196
0.312439424432458	0.941498159347464
0.312435988257702	0.941507756091387
0.312432558975974	0.941517333584069
0.312429136566554	0.941526891883378
0.312425721008805	0.941536431046954
0.312422312282171	0.941545951132202
0.312418910366179	0.941555452196301
0.31241551524044	0.9415649342962
0.312412126884642	0.941574397488621
0.312408745278556	0.941583841830062
0.312405370402035	0.941593267376794
0.31240200223501	0.941602674184864
0.312398640757493	0.941612062310097
0.312395285949574	0.941621431808098
0.312391937791422	0.94163078273425
0.312388596263287	0.941640115143716


==> figures/heatmaps-2-2-2.tsv <==
0.309016994374947	0.951056516295154


==> figures/heatmaps-2-2-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-2-2-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-2-3-1.tsv <==
0.649548785097263	0
0.618591349577053	0.0864596832995594
0.592793486643544	0.158509419382526
0.570964525699806	0.219474580683497
0.55225398774803	0.271730433227187
0.536038188189825	0.317018838765051
0.521849363576395	0.356646193610683
0.509329812446898	0.391611506709769
0.498201322554012	0.422691785020068
0.48824425264985	0.450500455087178
0.479282889736105	0.475528258147577
0.471174989957003	0.498172460916509
0.463804171976	0.518758099797357
0.457074294688998	0.537553683123348
0.450905240509246	0.55478296783884
0.445229710663874	0.570633909777092
0.439990760037377	0.585265548489325
0.435139879827657	0.598813362111763
0.430635491061489	0.61139347476117
0.426441749796436	0.623105993434756
0.422527591282386	0.634037677530102
0.418865959124082	0.644264091683814
0.415433178975671	0.653851354952918
0.412208446108982	0.662857571963289
0.409173403410923	0.671334011502461
0.406311791724181	0.679326083067967
0.40360915846448	0.686874150657611
0.401052613489087	0.694014214593761
0.398630623512399	0.700778485691166
0.3963328381499	0.707195871091268
0.394149942055526	0.713292387221365
0.392073528697464	0.719091512320726
0.390095992165975	0.724614488605831
0.388210434077812	0.729880582273025
0.386410583175474	0.734907308046255
0.384690725646573	0.739710623785119
0.383045644531973	0.744305099709251
0.381470566869057	0.748704066019589
0.379961117442097	0.752919742066997
0.378513278195828	0.756963349704306
0.377123352519411	0.760845213036123
0.375787933732264	0.764574846433359
0.374503877206162	0.768161032392239
0.373268275643309	0.771611890579087
0.372078437101302	0.774934939203458
0.370931865415369	0.778137149696035
0.369826242718218	0.781224995528162
0.368759413799915	0.784204495892495
0.367729372085692	0.787081254864955
0.366734247039747	0.789860496584111
0.365772292828667	0.792547096912628
0.364841878099917	0.795145611984473
0.363941476749514	0.797660303989484
0.363069659568966	0.800095164502272
0.362225086675309	0.802453935624036
0.361406500639919	0.804740129172822
0.360612720241965	0.806957044129221
0.359842634781263	0.809107782519757
0.359095198892935	0.811195263898807
0.358369427812964	0.813222238571218
0.357664393049564	0.81519129968156
0.356979218420344	0.817104894281752
0.356313076419714	0.818965333476382
0.355665184884854	0.820774801734174
0.355034803932017	0.822535365444457
0.354421233137923	0.824248980789133
0.353823808943673	0.82591750099316
0.353241902260963	0.827542683010069
0.352674916262424	0.829126193693211
0.352122284339798	0.830669615498299
0.351583468215237	0.832174451758259
0.351057956192517	0.833642131567357
0.350545261536206	0.83507401430794
0.350044920967998	0.836471393849954
0.349556493270461	0.837835502450492
0.349079557989338	0.839167514378077
0.34861371422638	0.840468549284089
0.348158579515444	0.841739675341688
0.347713788775211	0.842981912170704
0.347278993332511	0.844196233565361
0.34685386001076	0.845383570040136
0.346438070278499	0.846544811207774
0.34603131945346	0.847680808002202
0.345633315957992	0.84879237475804
0.345243780622002	0.849880291157371
0.344862446029928	0.850945304053558
0.344489055908522	0.851988129181075
0.344123364552506	0.853009452759571
0.343765136285388	0.85400993299973
0.343414144952959	0.854990201517865
0.343070173447179	0.855950864665638
0.342733013258345	0.856892504780782
0.342402464053606	0.857815681364256
0.342078333280027	0.858720932188828
0.341760435790555	0.859608774343696
0.341448593491358	0.860479705219425
0.341142635009128	0.86133420343712
0.340842395377033	0.862172729725513
0.340547715738125	0.862995727749306
0.340258443065068	0.863803624891928
0.339974429895158	0.864596832995594
0.339695534079661	0.865375749061356
0.339421618546583	0.866140755911658
0.339152551076037	0.866892222817706
0.338888204087431	0.867630506093824
0.338628454437758	0.868355949660792
0.33837318323032	0.869068885580054
0.338122275633265	0.869769634560525
0.337875620707347	0.870458506439632
0.337633111242369	0.871135800640099
0.337394643601807	0.871801806603891
0.337160117575139	0.872456804204645
0.336929436237432	0.873101064139813
0.336702505815786	0.873734848303678
0.336479235562231	0.874358410142319
0.336259537632733	0.874971994991541
0.336043326971957	0.875575840398713
0.335830521203476	0.876170176429393
0.335621040525128	0.876755225959595
0.335414807609235	0.877331204954444
0.335211747507433	0.877898322733988
0.335011787559857	0.878456782226821
0.334814857308456	0.879006780212187
0.334620888414219	0.879548507551157
0.334429814578105	0.880082149407455
0.334241571465489	0.880607885458475
0.334056096633941	0.88112589009698
0.333873329464168	0.881636332623974
0.333693211093956	0.882139377433186
0.33351568435497	0.882635184187588
0.333340693712256	0.883123907988357
0.333168185206317	0.883605699536632
0.332998106397646	0.884080705288453
0.332830406313571	0.884549067603185
0.33266503539733	0.885010924885768
0.332501945459245	0.885466411723074
0.332341089629901	0.885915659014664
0.332182422315241	0.886358794098204
0.332025899153482	0.886795940869805
0.331871476973761	0.887227219899506
0.331719113756435	0.887652748542143
0.331568768594968	0.888072641043819
0.33142040165931	0.888487008644157
0.33127397416072	0.888895959674555
0.331129448317955	0.889299599652611
0.330986787324774	0.889698031372886
0.330845955318686	0.890091354994182
0.330706917350891	0.890479668123488
0.330569639357372	0.890863065896726
0.330434088131068	0.891241641056465
0.330300231295092	0.891615484026706
0.330168037276955	0.891984682984896
0.330037475283732	0.892349323931255
0.329908515278157	0.892709490755574
0.329781127955577	0.893065265301547
0.329655284721754	0.893416727428781
0.329530957671472	0.893763955072554
0.3294081195679	0.894107024301432
0.329286743822704	0.894446009372823
0.32916680447686	0.894780982786565
0.329048276182142	0.895112015336615
0.32893113418327	0.895439176160934
0.328815354300663	0.895762532789621
0.32870091291381	0.896082151191387
0.328587786945195	0.896398095818421
0.328475953844794	0.896710429649716
0.328365391575079	0.897019214232929
0.328256078596547	0.897324509724806
0.328147993853729	0.897626374930257
0.328041116761669	0.897924867340117
0.327935427192854	0.898220043167645
0.327830905464578	0.898511957383819
0.327727532326723	0.898800663751464
0.327625288949937	0.89908621485826
0.327524156914204	0.899368662148678
0.327424118197775	0.899648055954875
0.32732515516647	0.899924445526597
0.327227250563307	0.900197879060118
0.327130387498475	0.900468403726262
0.32703454943962	0.900736065697526
0.326939720202438	0.901000910174356
0.326845883941561	0.90126298141059
0.326753025141735	0.901522322738114
0.326661128609264	0.901778976590741
0.326570179463727	0.902032984527362
0.326480163129938	0.902284387254376
0.326391065330168	0.902533224647441
0.326302872076588	0.902779535772557
0.326215569663953	0.903023358906509
0.326129144662501	0.903264731556704
0.326043583911063	0.903503690480396
0.325958874510386	0.903740271703355
0.325875003816646	0.903974510537968
0.32579195943516	0.904206441600811
0.325709729214277	0.904436098829705
0.325628301239451	0.904663515500268
0.325547663827487	0.904888724241991
0.325467805520953	0.905111757053842
0.325388715082751	0.905332645319425
0.325310381490848	0.905551419821701
0.325232793933153	0.905768110757289
0.325155941802545	0.905982747750359
0.325079814692038	0.906195359866137
0.32500440239008	0.906405975624019
0.32492969487599	0.906614623010333
0.32485568231552	0.906821329490728
0.324782355056536	0.90702612202223
0.324709703624824	0.907229027064962
0.324637718720008	0.907430070593541
0.324566391211583	0.90762927810816
0.324495712135053	0.907826674645374
0.324425672688174	0.908022284788585
0.324356264227304	0.908216132678255
0.324287478263841	0.908408242021828
0.324219306460765	0.908598636103406
0.324151740629273	0.908787337793147
0.324084772725492	0.90897436955643
0.324018394847296	0.909159753462768
0.323952599231189	0.909343511194489
0.323887378249284	0.909525664055191
0.323822724406352	0.909706232977973
0.323758630336952	0.909885238533459
0.323695088802633	0.910062700937604
0.32363209268921	0.91023864005931
0.323569635004106	0.910413075427839
0.323507708873769	0.910586026240041
0.323446307541147	0.910757511367393
0.323385424363231	0.910927549362869
0.323325052808658	0.911096158467626
0.323265186455379	0.911263356617532
0.323205818988377	0.911429161449522
0.32314694419745	0.911593590307803
0.323088555975043	0.911756660249899
0.323030648314137	0.911918388052555
0.32297321530619	0.912078790217483
0.322916251139124	0.912237882976984
0.322859750095367	0.912395682299416
0.32280370654994	0.91255220389454
0.322748114968589	0.912707463218736
0.322692969905964	0.912861475480087
0.32263826600384	0.913014255643347
0.322583997989382	0.913165818434789
0.322530160673452	0.913316178346933
0.322476748948952	0.913465349643171
0.322423757789212	0.913613346362274
0.322371182246411	0.913760182322795
0.322319017450038	0.913905871127374
0.322267258605388	0.914050426166937
0.322215900992092	0.914193860624799
0.322164939962682	0.914336187480669
0.32211437094119	0.914477419514571
0.322064189421779	0.914617569310665
0.322014390967402	0.914756649260987
0.321964971208496	0.914894671569102
0.321915925841702	0.91503164825367
0.32186725062862	0.91516759115194
0.321818941394583	0.915302511923155
0.321770994027469	0.915436422051889
0.321723404476526	0.915569332851304
0.321676168751242	0.915701255466337
0.321629282920218	0.915832200876814
0.321582743110088	0.915962179900498
0.321536545504444	0.916091203196067
0.321490686342798	0.916219281266027
0.321445161919558	0.916346424459564
0.321399968583032	0.91647264297533
0.321355102734452	0.91659794686417
0.321310560827017	0.916722346031791
0.321266339364959	0.916845850241371
0.321222434902629	0.916968469116116
0.321178844043602	0.917090212141755
0.321135563439799	0.917211088668991
0.321092589790632	0.917331107915893
0.321049919842167	0.917450278970236
0.321007550386297	0.917568610791803
0.320965478259941	0.917686112214622
0.320923700344259	0.917802791949169
0.320882213563878	0.917918658584521
0.320841014886139	0.918033720590461
0.320800101320356	0.918147986319543
0.320759469917096	0.918261464009114
0.320719117767467	0.918374161783293
0.320679042002424	0.918486087654909
0.320639239792091	0.918597249527401
0.320599708345094	0.918707655196679
0.320560444907907	0.918817312352945
0.320521446764215	0.918926228582479
0.320482711234285	0.919034411369391
0.320444235674354	0.91914186809733
0.320406017476028	0.919248606051169
0.320368054065691	0.919354632418648
0.320330342903928	0.919459954291992
0.320292881484958	0.919564578669486
0.32025566733608	0.91966851245703
0.320218698017129	0.919771762469655
0.320181971119941	0.919874335433017
0.320145484267834	0.919976237984855
0.320109235115088	0.920077476676419
0.320073221346451	0.920178057973882
0.32003744067664	0.920277988259712
0.320001890849861	0.920377273834019
0.319966569639331	0.920475920915888
0.319931474846817	0.920573935644668
0.319896604302178	0.920671324081251
0.319861955862919	0.920768092209321
0.319827527413751	0.920864245936577
0.31979331686616	0.92095979109594
0.319759322157986	0.921054733446726
0.319725541253008	0.921149078675809
0.319691972140537	0.921242832398754
0.31965861283502	0.92133600016093
0.319625461375643	0.921428587438607
0.319592515825951	0.921520599640025
0.319559774273471	0.921612042106449
0.31952723482934	0.921702920113204
0.319494895627942	0.921793238870687
0.319462754826552	0.921883003525364
0.319430810604988	0.921972219160745
0.319399061165262	0.92206089079835
0.319367504731249	0.922149023398644
0.319336139548351	0.922236621861967
0.319304963883174	0.922323691029439
0.31927397602321	0.922410235683854
0.319243174276518	0.922496260550554
0.319212556971424	0.922581770298293
0.319182122456211	0.922666769540074
0.319151869098826	0.922751262833988
0.319121795286589	0.922835254684021
0.319091899425903	0.922918749540859
0.319062179941977	0.923001751802671
0.319032635278545	0.923084265815884
0.319003263897596	0.923166295875941
0.318974064279109	0.923247846228044
0.318945034920788	0.92332892106789
0.318916174337805	0.923409524542387
0.318887481062551	0.923489660750367
0.318858953644379	0.923569333743271
0.318830590649366	0.923648547525841
0.318802390660071	0.923727306056787
0.3187743522753	0.923805613249447
0.318746474109871	0.923883472972435
0.318718754794387	0.923960889050277
0.318691192975013	0.924037865264041
0.318663787313257	0.924114405351948
0.318636536485747	0.92419051300998
0.318609439184027	0.924266191892473
0.318582494114338	0.924341445612705
0.318555699997421	0.924416277743468
0.318529055568308	0.924490691817635
0.318502559576126	0.924564691328715
0.318476210783901	0.924638279731399
0.318450007968363	0.924711460442102
0.318423949919763	0.924784236839486
0.318398035441678	0.924856612264984
0.318372263350835	0.924928590023309
0.318346632476929	0.925000173382957
0.318321141662442	0.925071365576707
0.318295789762476	0.925142169802097
0.318270575644576	0.925212589221916
0.31824549818856	0.925282626964661
0.318220556286361	0.925352286125014
0.318195748841856	0.925421569764287
0.318171074770709	0.925490480910875
0.318146533000211	0.925559022560699
0.318122122469127	0.925627197677636
0.318097842127543	0.925695009193949
0.318073690936711	0.925762460010708
0.318049667868908	0.9258295529982
0.318025771907284	0.92589629099634
0.318002002045721	0.92596267681507
0.317978357288693	0.926028713234755
0.317954836651124	0.926094403006567
0.317931439158254	0.926159748852872
0.317908163845504	0.926224753467604
0.317885009758341	0.926289419516634
0.31786197595215	0.926353749638137
0.317839061492106	0.926417746442947
0.317816265453043	0.926481412514917
0.317793586919337	0.926544750411258
0.317771024984776	0.926607762662887
0.317748578752443	0.926670451774765
0.317726247334597	0.926732820226224
0.317704029852558	0.926794870471297
0.317681925436584	0.926856604939043
0.317659933225768	0.926918026033855
0.317638052367917	0.926979136135782
0.31761628201945	0.927039937600831
0.317594621345283	0.927100432761271
0.317573069518724	0.927160623925929
0.317551625721371	0.927220513380488
0.317530289143005	0.927280103387775
0.317509058981489	0.927339396188042
0.317487934442667	0.927398393999254
0.317466914740265	0.927457099017358
0.317445999095797	0.927515513416561
0.317425186738461	0.927573639349594
0.317404476905054	0.927631478947982
0.317383868839869	0.9276890343223
0.317363361794612	0.927746307562429
0.317342955028305	0.927803300737815
0.317322647807199	0.927860015897711
0.317302439404687	0.927916455071427
0.317282329101217	0.927972620268572
0.317262316184204	0.92802851347929
0.31724239994795	0.928084136674498
0.317222579693557	0.928139491806114
0.317202854728849	0.928194580807289
0.317183224368288	0.928249405592632
0.317163687932898	0.928303968058427
0.317144244750182	0.928358270082859
0.31712489415405	0.928412313526221
0.317105635484741	0.928466100231136
0.317086468088746	0.928519632022756
0.317067391318737	0.92857291070898
0.317048404533493	0.928625938080645
0.317029507097825	0.928678715911738
0.317010698382514	0.928731245959586
0.316991977764229	0.928783529965056
0.316973344625469	0.928835569652743
0.316954798354489	0.928887366731164
0.316936338345234	0.928938922892941
0.316917963997275	0.928990239814988
0.316899674715742	0.929041319158692
0.31688146991126	0.929092162570092
0.316863348999886	0.929142771680058
0.316845311403047	0.92919314810446
0.316827356547478	0.929243293444347
0.316809483865161	0.929293209286111
0.316791692793265	0.929342897201657
0.316773982774089	0.929392358748567
0.316756353255	0.929441595470264
0.316738803688379	0.92949060889617
0.316721333531561	0.929539400541869
0.316703942246783	0.929587971909258
0.316686629301126	0.929636324486704
0.31666939416646	0.929684459749195
0.316652236319394	0.929732379158491
0.316635155241218	0.929780084163271
0.316618150417856	0.929827576199279
0.31660122133981	0.929874856689471
0.31658436750211	0.92992192704415
0.316567588404267	0.929968788661115
0.31655088355022	0.930015442925792
0.316534252448288	0.930061891211375
0.316517694611122	0.930108134878961
0.316501209555658	0.930154175277678
0.316484796803068	0.930200013744821
0.316468455878718	0.930245651605982
0.316452186312116	0.930291090175172
0.316435987636872	0.930336330754954
0.31641985939065	0.930381374636563
0.316403801115128	0.930426223100031
0.31638781235595	0.930470877414306
0.316371892662686	0.930515338837375
0.31635604158879	0.930559608616379
0.316340258691556	0.930603687987731
0.316324543532079	0.930647578177232
0.316308895675211	0.930691280400182
0.316293314689527	0.930734795861496
0.316277800147278	0.930778125755811
0.316262351624358	0.930821271267597
0.316246968700262	0.930864233571265
0.316231650958047	0.930907013831273
0.316216397984299	0.930949613202233
0.316201209369089	0.930992032829011
0.316186084705944	0.931034273846834
0.316171023591803	0.93107633738139
0.316156025626988	0.931118224548924
0.316141090415163	0.931159936456343
0.316126217563305	0.931201474201309
0.316111406681662	0.931242838872338
0.316096657383727	0.931284031548892
0.316081969286199	0.931325053301478
0.31606734200895	0.931365905191734
0.316052775174995	0.931406588272526
0.316038268410459	0.931447103588037
0.316023821344542	0.931487452173854
0.316009433609492	0.93152763505706
0.315995104840569	0.931567653256318
0.315980834676017	0.93160750778196
0.315966622757036	0.931647199636069
0.315952468727744	0.931686729812564
0.315938372235157	0.931726099297285
0.315924332929153	0.931765309068071
0.315910350462444	0.931804360094847
0.31589642449055	0.931843253339696
0.315882554671768	0.931881989756945
0.315868740667147	0.931920570293239
0.315854982140456	0.93195899588762
0.31584127875816	0.931997267471603
0.315827630189394	0.93203538596925
0.315814036105932	0.932073352297246
0.315800496182165	0.932111167364971
0.315787010095073	0.932148832074574
0.3157735775242	0.932186347321043
0.315760198151627	0.932223713992279
0.31574687166195	0.932260932969162
0.315733597742252	0.932298005125624
0.31572037608208	0.932334931328714
0.315707206373421	0.932371712438667
0.315694088310679	0.932408349308974
0.315681021590648	0.932444842786442
0.315668005912493	0.932481193711264
0.315655040977722	0.93251740291708
0.315642126490168	0.932553471231045
0.315629262155963	0.932589399473888
0.315616447683519	0.932625188459976
0.315603682783503	0.932660838997375
0.315590967168815	0.932696351887911
0.315578300554568	0.932731727927232
0.315565682658069	0.932766967904862
0.315553113198792	0.932802072604268
0.315540591898364	0.932837042802909
0.315528118480537	0.932871879272302
0.315515692671175	0.93290658277807
0.31550331419823	0.932941154080008
0.315490982791722	0.932975593932128
0.31547869818372	0.933009903082722
0.315466460108325	0.933044082274412
0.315454268301645	0.933078132244205
0.315442122501784	0.933112053723547
0.315430022448814	0.933145847438371
0.315417967884765	0.933179514109154
0.315405958553603	0.933213054450967
0.315393994201208	0.933246469173521
0.315382074575365	0.933279758981225
0.315370199425737	0.933312924573229
0.315358368503855	0.933345966643475
0.315346581563095	0.933378885880745
0.315334838358664	0.933411682968713
0.315323138647583	0.933444358585984
0.315311482188669	0.933476913406149
0.315299868742518	0.933509348097826
0.315288298071491	0.933541663324709
0.315276769939696	0.93357385974561
0.315265284112972	0.933605938014509
0.315253840358873	0.93363789878059
0.315242438446653	0.933669742688295
0.315231078147252	0.933701470377359
0.315219759233277	0.933733082482856
0.31520848147899	0.933764579635242
0.315197244660289	0.933795962460396
0.3151860485547	0.933827231579662
0.315174892941355	0.933858387609888
0.315163777600982	0.933889431163472
0.31515270231589	0.933920362848394
0.315141666869953	0.933951183268262
0.315130671048598	0.93398189302235
0.315119714638788	0.934012492705635
0.315108797429014	0.934042982908836
0.315097919209274	0.934073364218454
0.315087079771067	0.934103637216808
0.315076278907373	0.934133802482072
0.315065516412644	0.934163860588312
0.31505479208279	0.934193812105523
0.315044105715165	0.934223657599664
0.315033457108557	0.934253397632695
0.315022846063172	0.934283032762611
0.315012272380622	0.934312563543478
0.315001735863916	0.934341990525467
0.314991236317444	0.934371314254888
0.314980773546967	0.934400535274223
0.314970347359603	0.934429654122161
0.314959957563819	0.934458671333632
0.314949603969413	0.934487587439837
0.31493928638751	0.934516402968281
0.314929004630543	0.934545118442807
0.314918758512249	0.934573734383626
0.314908547847652	0.934602251307348
0.314898372453053	0.934630669727016
0.314888232146022	0.934658990152134
0.314878126745383	0.934687213088697
0.314868056071207	0.934715339039223
0.314858019944799	0.934743368502784
0.314848018188686	0.934771301975031
0.314838050626611	0.934799139948228
0.314828117083519	0.934826882911277
0.314818217385549	0.934854531349751
0.314808351360021	0.934882085745916
0.314798518835428	0.934909546578767
0.314788719641427	0.934936914324049
0.314778953608828	0.934964189454288
0.314769220569581	0.934991372438816
0.314759520356774	0.935018463743802
0.314749852804616	0.935045463832272
0.314740217748432	0.935072373164142
0.314730615024651	0.935099192196241
0.314721044470799	0.935125921382337
0.314711505925488	0.935152561173161
0.314701999228408	0.935179112016436
0.314692524220319	0.935205574356901
0.314683080743039	0.935231948636332
0.314673668639438	0.935258235293573
0.314664287753427	0.935284434764554
0.314654937929953	0.93531054748232
0.314645619014986	0.935336573877052
0.314636330855514	0.935362514376092
0.314627073299533	0.935388369403965
0.314617846196038	0.935414139382404
0.314608649395018	0.935439824730373
0.314599482747444	0.935465425864085
0.314590346105264	0.935490943197033
0.314581239321391	0.935516377140004
0.3145721622497	0.935541728101105
0.314563114745018	0.935566996485786
0.314554096663115	0.935592182696858
0.314545107860699	0.935617287134518
0.314536148195406	0.935642310196366
0.314527217525794	0.935667252277433
0.314518315711334	0.935692113770191
0.314509442612404	0.935716895064587
0.314500598090283	0.93574159654805
0.314491782007139	0.935766218605521
0.314482994226028	0.935790761619469
0.314474234610882	0.935815225969911
0.314465503026505	0.935839612034431
0.314456799338563	0.935863920188202
0.314448123413581	0.935888150804003
0.314439475118933	0.935912304252237
0.314430854322838	0.935936380900954
0.314422260894349	0.935960381115865
0.314413694703352	0.935984305260365
0.314405155620554	0.936008153695547
0.31439664351748	0.936031926780222
0.314388158266467	0.93605562487094
0.314379699740653	0.936079248322002
0.314371267813978	0.936102797485481
0.314362862361169	0.936126272711242
0.314354483257742	0.936149674346954
0.314346130379991	0.936173002738109
0.314337803604984	0.936196258228042
0.314329502810553	0.936219441157944
0.314321227875295	0.93624255186688
0.31431297867856	0.936265590691807
0.314304755100449	0.936288557967589
0.314296557021805	0.936311454027012
0.314288384324209	0.936334279200801
0.314280236889976	0.93635703381764
0.314272114602144	0.936379718204179
0.314264017344475	0.936402332685059
0.314255945001445	0.93642487758292
0.31424789745824	0.936447353218423
0.31423987460075	0.936469759910259
0.314231876315565	0.936492097975166
0.314223902489968	0.936514367727949
0.314215953011929	0.936536569481487
0.314208027770105	0.936558703546752
0.314200126653826	0.936580770232822
0.314192249553098	0.936602769846899
0.314184396358594	0.936624702694317
0.314176566961649	0.93664656907856
0.314168761254256	0.936668369301278
0.314160979129061	0.936690103662296
0.314153220479356	0.936711772459631
0.314145485199079	0.936733375989504
0.314137773182802	0.936754914546354
0.314130084325733	0.936776388422854
0.314122418523708	0.936797797909919
0.314114775673186	0.936819143296723
0.314107155671245	0.936840424870712
0.314099558415579	0.936861642917614
0.31409198380449	0.936882797721455
0.314084431736887	0.936903889564571
0.314076902112278	0.936924918727618
0.314069394830768	0.936945885489587
0.314061909793056	0.936966790127818
0.314054446900425	0.936987632918006
0.314047006054745	0.937008414134221
0.314039587158462	0.937029134048912
0.314032190114599	0.937049792932927
0.314024814826746	0.937070391055519
0.314017461199064	0.937090928684358
0.314010129136272	0.937111406085547
0.314002818543649	0.937131823523628
0.313995529327028	0.937152181261599
0.313988261392791	0.937172479560918
0.313981014647867	0.937192718681521
0.313973788999726	0.937212898881833
0.313966584356376	0.93723302041877
0.31395940062636	0.937253083547764
0.313952237718749	0.93727308852276
0.313945095543143	0.937293035596237
0.313937974009663	0.937312925019212
0.313930873028949	0.937332757041255
0.313923792512157	0.937352531910497
0.313916732370952	0.937372249873641
0.313909692517509	0.93739191117597
0.313902672864507	0.937411516061364
0.313895673325124	0.9374310647723
0.313888693813035	0.937450557549872
0.313881734242409	0.937469994633794
0.313874794527905	0.937489376262412
0.313867874584667	0.937508702672715
0.313860974328323	0.937527974100343
0.31385409367498	0.937547190779597
0.313847232541221	0.937566352943449
0.313840390844102	0.937585460823551
0.313833568501147	0.937604514650243
0.313826765430347	0.937623514652566
0.313819981550156	0.937642461058268
0.313813216779487	0.937661354093813
0.313806471037709	0.937680193984392
0.313799744244643	0.937698980953929
0.313793036320562	0.937717715225095
0.313786347186184	0.937736397019311
0.313779676762672	0.93775502655676
0.313773024971628	0.937773604056394
0.313766391735091	0.937792129735946
0.313759776975537	0.937810603811934
0.31375318061587	0.937829026499671
0.313746602579424	0.937847398013276
0.313740042789959	0.937865718565678
0.313733501171655	0.937883988368628
0.313726977649115	0.937902207632703
0.313720472147355	0.93792037656732
0.313713984591807	0.937938495380737
0.313707514908313	0.937956564280069
0.313701063023122	0.937974583471286
0.313694628862891	0.937992553159231
0.313688212354677	0.93801047354762
0.313681813425938	0.938028344839055
0.313675432004528	0.938046167235028
0.313669068018695	0.93806394093593
0.31366272139708	0.938081666141059
0.313656392068712	0.938099343048625
0.313650079963006	0.938116971855764
0.313643785009762	0.938134552758535
0.313637507139158	0.938152085951936
0.313631246281754	0.938169571629907
0.313625002368484	0.938187009985341
0.313618775330654	0.938204401210084
0.313612565099945	0.938221745494949
0.313606371608402	0.93823904302972
0.313600194788438	0.938256294003159
0.313594034572828	0.938273498603014
0.31358789089471	0.938290657016024
0.313581763687579	0.938307769427926
0.313575652885286	0.938324836023465
0.313569558422037	0.938341856986395
0.313563480232388	0.93835883249949
0.313557418251245	0.938375762744551
0.31355137241386	0.938392647902408
0.313545342655829	0.938409488152931
0.313539328913092	0.938426283675032
0.313533331121928	0.938443034646677
0.313527349218952	0.938459741244887
0.313521383141116	0.938476403645747
0.313515432825705	0.938493022024412
0.313509498210334	0.938509596555112
0.313503579232949	0.938526127411159
0.31349767583182	0.938542614764954
0.313491787945543	0.93855905878799
0.313485915513036	0.93857545965086
0.313480058473536	0.938591817523264
0.313474216766601	0.938608132574013
0.313468390332102	0.938624404971034
0.313462579110226	0.938640634881379
0.31345678304147	0.938656822471227
0.313451002066644	0.938672967905894
0.313445236126863	0.938689071349833
0.313439485163549	0.938705132966645
0.313433749118428	0.938721152919081
0.313428027933527	0.93873713136905
0.313422321551174	0.938753068477622
0.313416629913995	0.938768964405035
0.313410952964913	0.9387848193107
0.313405290647142	0.938800633353206
0.313399642904192	0.938816406690325
0.313394009679862	0.93883213947902
0.313388390918238	0.938847831875447
0.313382786563695	0.938863484034959
0.313377196560893	0.938879096112117
0.313371620854772	0.938894668260689
0.313366059390558	0.938910200633657
0.313360512113752	0.938925693383225
0.313354978970136	0.93894114666082
0.313349459905766	0.938956560617098
0.313343954866972	0.938971935401949
0.313338463800358	0.938987271164504
0.313332986652797	0.939002568053136
0.313327523371432	0.939017826215468
0.313322073903675	0.939033045798375
0.313316638197199	0.939048226947993
0.313311216199945	0.939063369809716
0.313305807860115	0.939078474528212
0.313300413126172	0.939093541247416
0.313295031946836	0.939108570110541
0.313289664271087	0.939123561260083
0.313284310048159	0.939138514837821
0.313278969227542	0.939153430984826
0.313273641758976	0.939168309841464
0.313268327592455	0.939183151547399
0.313263026678218	0.939197956241598
0.313257738966757	0.939212724062337
0.313252464408807	0.939227455147204
0.313247202955349	0.939242149633102
0.313241954557606	0.939256807656256
0.313236719167046	0.939271429352215
0.313231496735372	0.939286014855857
0.313226287214531	0.939300564301394
0.313221090556704	0.939315077822374
0.31321590671431	0.939329555551687
0.313210735640001	0.939343997621568
0.313205577286661	0.939358404163602
0.313200431607408	0.939372775308727
0.313195298555589	0.939387111187238
0.31319017808478	0.939401411928791
0.313185070148782	0.93941567766241
0.313179974701626	0.939429908516484
0.313174891697564	0.939444104618778
0.313169821091073	0.939458266096432
0.313164762836851	0.939472393075968
0.313159716889817	0.93948648568329
0.313154683205109	0.939500544043694
0.313149661738082	0.939514568281863
0.313144652444309	0.939528558521879
0.313139655279576	0.939542514887222
0.313134670199885	0.939556437500774
0.313129697161449	0.939570326484826
0.313124736120693	0.939584181961074
0.313119787034252	0.939598004050634
0.313114849858971	0.939611792874032
0.313109924551898	0.939625548551221
0.313105011070293	0.939639271201574
0.313100109371618	0.939652960943893
0.313095219413538	0.939666617896409
0.313090341153922	0.93968024217679
0.313085474550841	0.939693833902141
0.313080619562565	0.939707393189006
0.313075776147561	0.939720920153376
0.313070944264499	0.939734414910687
0.31306612387224	0.939747877575829
0.313061314929844	0.939761308263145
0.313056517396564	0.939774707086433
0.313051731231847	0.939788074158955
0.31304695639533	0.939801409593436
0.313042192846842	0.939814713502067
0.313037440546403	0.939827985996509
0.31303269945422	0.939841227187899
0.313027969530687	0.939854437186848
0.313023250736386	0.939867616103446
0.313018543032084	0.939880764047267
0.31301384637873	0.93989388112737
0.31300916073746	0.939906967452303
0.313004486069588	0.939920023130105
0.312999822336612	0.939933048268309
0.312995169500208	0.939946042973948
0.312990527522232	0.939959007353553
0.312985896364718	0.939971941513159
0.312981275989875	0.939984845558307
0.312976666360091	0.939997719594047
0.312972067437924	0.940010563724943
0.312967479186111	0.940023378055071
0.312962901567558	0.940036162688025
0.312958334545345	0.940048917726923
0.31295377808272	0.9400616432744
0.312949232143103	0.940074339432623
0.312944696690084	0.940087006303283
0.312940171687417	0.940099643987606
0.312935657099025	0.940112252586348
0.312931152888997	0.940124832199807
0.312926659021587	0.940137382927815
0.312922175461213	0.94014990486975
0.312917702172454	0.940162398124533
0.312913239120054	0.940174862790632
0.312908786268917	0.940187298966066
0.312904343584106	0.940199706748405
0.312899911030846	0.940212086234775
0.312895488574518	0.94022443752186
0.312891076180662	0.940236760705903
0.312886673814974	0.940249055882709
0.312882281443305	0.940261323147649
0.312877899031663	0.940273562595662
0.312873526546208	0.940285774321256
0.312869163953254	0.940297958418511
0.312864811219267	0.940310114981084
0.312860468310865	0.940322244102206
0.312856135194816	0.94033434587469
0.312851811838037	0.940346420390929
0.312847498207594	0.940358467742902
0.312843194270704	0.940370488022174
0.312838899994727	0.940382481319899
0.312834615347171	0.940394447726822
0.31283034029569	0.940406387333282
0.312826074808083	0.940418300229212
0.312821818852292	0.940430186504146
0.312817572396402	0.940442046247217
0.312813335408641	0.940453879547158
0.312809107857379	0.940465686492312
0.312804889711124	0.940477467170624
0.312800680938529	0.940489221669652
0.31279648150838	0.940500950076561
0.312792291389607	0.940512652478134
0.312788110551274	0.940524328960766
0.312783938962584	0.940535979610473
0.312779776592874	0.940547604512887
0.312775623411618	0.940559203753264
0.312771479388424	0.940570777416486
0.312767344493035	0.940582325587057
0.312763218695325	0.940593848349112
0.312759101965303	0.940605345786416
0.312754994273107	0.940616817982364
0.312750895589008	0.940628265019987
0.312746805883407	0.940639686981954
0.312742725126833	0.940651083950568
0.312738653289945	0.940662456007775
0.312734590343532	0.940673803235163
0.312730536258506	0.940685125713963
0.312726491005909	0.940696423525054
0.31272245455691	0.94070769674896
0.312718426882799	0.940718945465858
0.312714407954994	0.940730169755575
0.312710397745038	0.940741369697592
0.312706396224593	0.940752545371046
0.312702403365449	0.94076369685473
0.312698419139513	0.940774824227098
0.312694443518817	0.940785927566264
0.312690476475512	0.940797006950006
0.312686517981869	0.940808062455766
0.312682568010279	0.940819094160652
0.312678626533252	0.940830102141442
0.312674693523415	0.940841086474583
0.312670768953513	0.940852047236193
0.312666852796408	0.940862984502065
0.312662945025079	0.940873898347668
0.312659045612619	0.940884788848146
0.312655154532237	0.940895656078325
0.312651271757256	0.940906500112708
0.312647397261113	0.940917321025482
0.312643531017358	0.940928118890519
0.312639672999653	0.940938893781375
0.312635823181773	0.940949645771294
0.312631981537605	0.940960374933209
0.312628148041144	0.940971081339744
0.312624322666497	0.940981765063213
0.312620505387882	0.940992426175628
0.312616696179623	0.941003064748693
0.312612895016155	0.941013680853811
0.312609101872018	0.941024274562082
0.312605316721863	0.941034845944309
0.312601539540446	0.941045395070994
0.312597770302627	0.941055922012344
0.312594008983375	0.941066426838272
0.312590255557763	0.941076909618394
0.312586510000967	0.941087370422039
0.31258277228827	0.941097809318241
0.312579042395055	0.941108226375748
0.312575320296811	0.94111862166302
0.312571605969126	0.941128995248231
0.312567899387693	0.941139347199271
0.312564200528305	0.941149677583746
0.312560509366855	0.941159986468981
0.312556825879337	0.941170273922023
0.312553150041846	0.941180540009638
0.312549481830573	0.941190784798316
0.312545821221811	0.941201008354271
0.312542168191949	0.941211210743444
0.312538522717474	0.941221392031501
0.312534884774971	0.94123155228384
0.312531254341122	0.941241691565585
0.312527631392703	0.941251809941595
0.312524015906588	0.94126190747646
0.312520407859745	0.941271984234504
0.312516807229236	0.941282040279787
0.31251321399222	0.941292075676107
0.312509628125946	0.941302090486998
0.312506049607758	0.941312084775736
0.312502478415094	0.941322058605336
0.312498914525482	0.941332012038557
0.312495357916544	0.9413419451379
0.312491808565991	0.941351857965611
0.312488266451628	0.941361750583684
0.312484731551346	0.941371623053859
0.31248120384313	0.941381475437624
0.312477683305052	0.941391307796219
0.312474169915275	0.941401120190634
0.31247066365205	0.941410912681612
0.312467164493715	0.941420685329651
0.312463672418696	0.941430438195
0.312460187405507	0.94144017133767
0.312456709432749	0.941449884817425
0.312453238479108	0.94145957869379
0.312449774523358	0.941469253026049
0.312446317544356	0.941478907873249
0.312442867521047	0.941488543294196
0.312439424432458	0.941498159347464
0.312435988257702	0.941507756091387
0.312432558975974	0.941517333584069
0.312429136566554	0.941526891883378
0.312425721008805	0.941536431046954
0.312422312282171	0.941545951132202
0.312418910366179	0.941555452196301
0.31241551524044	0.9415649342962
0.312412126884642	0.941574397488621
0.312408745278556	0.941583841830062
0.312405370402035	0.941593267376794
0.31240200223501	0.941602674184864
0.312398640757493	0.941612062310097
0.312395285949574	0.941621431808098
0.312391937791422	0.94163078273425
0.312388596263287	0.941640115143716


==> figures/heatmaps-2-3-2.tsv <==
0.309016994374947	0.951056516295154


==> figures/heatmaps-2-3-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-2-3-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-2-4-1.tsv <==
0.649548785097263	0
0.618591349577053	0.0864596832995594
0.592793486643544	0.158509419382526
0.570964525699806	0.219474580683497
0.55225398774803	0.271730433227187
0.536038188189825	0.317018838765051
0.521849363576395	0.356646193610683
0.509329812446898	0.391611506709769
0.498201322554012	0.422691785020068
0.48824425264985	0.450500455087178
0.479282889736105	0.475528258147577
0.471174989957003	0.498172460916509
0.463804171976	0.518758099797357
0.457074294688998	0.537553683123348
0.450905240509246	0.55478296783884
0.445229710663874	0.570633909777092
0.439990760037377	0.585265548489325
0.435139879827657	0.598813362111763
0.430635491061489	0.61139347476117
0.426441749796436	0.623105993434756
0.422527591282386	0.634037677530102
0.418865959124082	0.644264091683814
0.415433178975671	0.653851354952918
0.412208446108982	0.662857571963289
0.409173403410923	0.671334011502461
0.406311791724181	0.679326083067967
0.40360915846448	0.686874150657611
0.401052613489087	0.694014214593761
0.398630623512399	0.700778485691166
0.3963328381499	0.707195871091268
0.394149942055526	0.713292387221365
0.392073528697464	0.719091512320726
0.390095992165975	0.724614488605831
0.388210434077812	0.729880582273025
0.386410583175474	0.734907308046255
0.384690725646573	0.739710623785119
0.383045644531973	0.744305099709251
0.381470566869057	0.748704066019589
0.379961117442097	0.752919742066997
0.378513278195828	0.756963349704306
0.377123352519411	0.760845213036123
0.375787933732264	0.764574846433359
0.374503877206162	0.768161032392239
0.373268275643309	0.771611890579087
0.372078437101302	0.774934939203458
0.370931865415369	0.778137149696035
0.369826242718218	0.781224995528162
0.368759413799915	0.784204495892495
0.367729372085692	0.787081254864955
0.366734247039747	0.789860496584111
0.365772292828667	0.792547096912628
0.364841878099917	0.795145611984473
0.363941476749514	0.797660303989484
0.363069659568966	0.800095164502272
0.362225086675309	0.802453935624036
0.361406500639919	0.804740129172822
0.360612720241965	0.806957044129221
0.359842634781263	0.809107782519757
0.359095198892935	0.811195263898807
0.358369427812964	0.813222238571218
0.357664393049564	0.81519129968156
0.356979218420344	0.817104894281752
0.356313076419714	0.818965333476382
0.355665184884854	0.820774801734174
0.355034803932017	0.822535365444457
0.354421233137923	0.824248980789133
0.353823808943673	0.82591750099316
0.353241902260963	0.827542683010069
0.352674916262424	0.829126193693211
0.352122284339798	0.830669615498299
0.351583468215237	0.832174451758259
0.351057956192517	0.833642131567357
0.350545261536206	0.83507401430794
0.350044920967998	0.836471393849954
0.349556493270461	0.837835502450492
0.349079557989338	0.839167514378077
0.34861371422638	0.840468549284089
0.348158579515444	0.841739675341688
0.347713788775211	0.842981912170704
0.347278993332511	0.844196233565361
0.34685386001076	0.845383570040136
0.346438070278499	0.846544811207774
0.34603131945346	0.847680808002202
0.345633315957992	0.84879237475804
0.345243780622002	0.849880291157371
0.344862446029928	0.850945304053558
0.344489055908522	0.851988129181075
0.344123364552506	0.853009452759571
0.343765136285388	0.85400993299973
0.343414144952959	0.854990201517865
0.343070173447179	0.855950864665638
0.342733013258345	0.856892504780782
0.342402464053606	0.857815681364256
0.342078333280027	0.858720932188828
0.341760435790555	0.859608774343696
0.341448593491358	0.860479705219425
0.341142635009128	0.86133420343712
0.340842395377033	0.862172729725513
0.340547715738125	0.862995727749306
0.340258443065068	0.863803624891928
0.339974429895158	0.864596832995594
0.339695534079661	0.865375749061356
0.339421618546583	0.866140755911658
0.339152551076037	0.866892222817706
0.338888204087431	0.867630506093824
0.338628454437758	0.868355949660792
0.33837318323032	0.869068885580054
0.338122275633265	0.869769634560525
0.337875620707347	0.870458506439632
0.337633111242369	0.871135800640099
0.337394643601807	0.871801806603891
0.337160117575139	0.872456804204645
0.336929436237432	0.873101064139813
0.336702505815786	0.873734848303678
0.336479235562231	0.874358410142319
0.336259537632733	0.874971994991541
0.336043326971957	0.875575840398713
0.335830521203476	0.876170176429393
0.335621040525128	0.876755225959595
0.335414807609235	0.877331204954444
0.335211747507433	0.877898322733988
0.335011787559857	0.878456782226821
0.334814857308456	0.879006780212187
0.334620888414219	0.879548507551157
0.334429814578105	0.880082149407455
0.334241571465489	0.880607885458475
0.334056096633941	0.88112589009698
0.333873329464168	0.881636332623974
0.333693211093956	0.882139377433186
0.33351568435497	0.882635184187588
0.333340693712256	0.883123907988357
0.333168185206317	0.883605699536632
0.332998106397646	0.884080705288453
0.332830406313571	0.884549067603185
0.33266503539733	0.885010924885768
0.332501945459245	0.885466411723074
0.332341089629901	0.885915659014664
0.332182422315241	0.886358794098204
0.332025899153482	0.886795940869805
0.331871476973761	0.887227219899506
0.331719113756435	0.887652748542143
0.331568768594968	0.888072641043819
0.33142040165931	0.888487008644157
0.33127397416072	0.888895959674555
0.331129448317955	0.889299599652611
0.330986787324774	0.889698031372886
0.330845955318686	0.890091354994182
0.330706917350891	0.890479668123488
0.330569639357372	0.890863065896726
0.330434088131068	0.891241641056465
0.330300231295092	0.891615484026706
0.330168037276955	0.891984682984896
0.330037475283732	0.892349323931255
0.329908515278157	0.892709490755574
0.329781127955577	0.893065265301547
0.329655284721754	0.893416727428781
0.329530957671472	0.893763955072554
0.3294081195679	0.894107024301432
0.329286743822704	0.894446009372823
0.32916680447686	0.894780982786565
0.329048276182142	0.895112015336615
0.32893113418327	0.895439176160934
0.328815354300663	0.895762532789621
0.32870091291381	0.896082151191387
0.328587786945195	0.896398095818421
0.328475953844794	0.896710429649716
0.328365391575079	0.897019214232929
0.328256078596547	0.897324509724806
0.328147993853729	0.897626374930257
0.328041116761669	0.897924867340117
0.327935427192854	0.898220043167645
0.327830905464578	0.898511957383819
0.327727532326723	0.898800663751464
0.327625288949937	0.89908621485826
0.327524156914204	0.899368662148678
0.327424118197775	0.899648055954875
0.32732515516647	0.899924445526597
0.327227250563307	0.900197879060118
0.327130387498475	0.900468403726262
0.32703454943962	0.900736065697526
0.326939720202438	0.901000910174356
0.326845883941561	0.90126298141059
0.326753025141735	0.901522322738114
0.326661128609264	0.901778976590741
0.326570179463727	0.902032984527362
0.326480163129938	0.902284387254376
0.326391065330168	0.902533224647441
0.326302872076588	0.902779535772557
0.326215569663953	0.903023358906509
0.326129144662501	0.903264731556704
0.326043583911063	0.903503690480396
0.325958874510386	0.903740271703355
0.325875003816646	0.903974510537968
0.32579195943516	0.904206441600811
0.325709729214277	0.904436098829705
0.325628301239451	0.904663515500268
0.325547663827487	0.904888724241991
0.325467805520953	0.905111757053842
0.325388715082751	0.905332645319425
0.325310381490848	0.905551419821701
0.325232793933153	0.905768110757289
0.325155941802545	0.905982747750359
0.325079814692038	0.906195359866137
0.32500440239008	0.906405975624019
0.32492969487599	0.906614623010333
0.32485568231552	0.906821329490728
0.324782355056536	0.90702612202223
0.324709703624824	0.907229027064962
0.324637718720008	0.907430070593541
0.324566391211583	0.90762927810816
0.324495712135053	0.907826674645374
0.324425672688174	0.908022284788585
0.324356264227304	0.908216132678255
0.324287478263841	0.908408242021828
0.324219306460765	0.908598636103406
0.324151740629273	0.908787337793147
0.324084772725492	0.90897436955643
0.324018394847296	0.909159753462768
0.323952599231189	0.909343511194489
0.323887378249284	0.909525664055191
0.323822724406352	0.909706232977973
0.323758630336952	0.909885238533459
0.323695088802633	0.910062700937604
0.32363209268921	0.91023864005931
0.323569635004106	0.910413075427839
0.323507708873769	0.910586026240041
0.323446307541147	0.910757511367393
0.323385424363231	0.910927549362869
0.323325052808658	0.911096158467626
0.323265186455379	0.911263356617532
0.323205818988377	0.911429161449522
0.32314694419745	0.911593590307803
0.323088555975043	0.911756660249899
0.323030648314137	0.911918388052555
0.32297321530619	0.912078790217483
0.322916251139124	0.912237882976984
0.322859750095367	0.912395682299416
0.32280370654994	0.91255220389454
0.322748114968589	0.912707463218736
0.322692969905964	0.912861475480087
0.32263826600384	0.913014255643347
0.322583997989382	0.913165818434789
0.322530160673452	0.913316178346933
0.322476748948952	0.913465349643171
0.322423757789212	0.913613346362274
0.322371182246411	0.913760182322795
0.322319017450038	0.913905871127374
0.322267258605388	0.914050426166937
0.322215900992092	0.914193860624799
0.322164939962682	0.914336187480669
0.32211437094119	0.914477419514571
0.322064189421779	0.914617569310665
0.322014390967402	0.914756649260987
0.321964971208496	0.914894671569102
0.321915925841702	0.91503164825367
0.32186725062862	0.91516759115194
0.321818941394583	0.915302511923155
0.321770994027469	0.915436422051889
0.321723404476526	0.915569332851304
0.321676168751242	0.915701255466337
0.321629282920218	0.915832200876814
0.321582743110088	0.915962179900498
0.321536545504444	0.916091203196067
0.321490686342798	0.916219281266027
0.321445161919558	0.916346424459564
0.321399968583032	0.91647264297533
0.321355102734452	0.91659794686417
0.321310560827017	0.916722346031791
0.321266339364959	0.916845850241371
0.321222434902629	0.916968469116116
0.321178844043602	0.917090212141755
0.321135563439799	0.917211088668991
0.321092589790632	0.917331107915893
0.321049919842167	0.917450278970236
0.321007550386297	0.917568610791803
0.320965478259941	0.917686112214622
0.320923700344259	0.917802791949169
0.320882213563878	0.917918658584521
0.320841014886139	0.918033720590461
0.320800101320356	0.918147986319543
0.320759469917096	0.918261464009114
0.320719117767467	0.918374161783293
0.320679042002424	0.918486087654909
0.320639239792091	0.918597249527401
0.320599708345094	0.918707655196679
0.320560444907907	0.918817312352945
0.320521446764215	0.918926228582479
0.320482711234285	0.919034411369391
0.320444235674354	0.91914186809733
0.320406017476028	0.919248606051169
0.320368054065691	0.919354632418648
0.320330342903928	0.919459954291992
0.320292881484958	0.919564578669486
0.32025566733608	0.91966851245703
0.320218698017129	0.919771762469655
0.320181971119941	0.919874335433017
0.320145484267834	0.919976237984855
0.320109235115088	0.920077476676419
0.320073221346451	0.920178057973882
0.32003744067664	0.920277988259712
0.320001890849861	0.920377273834019
0.319966569639331	0.920475920915888
0.319931474846817	0.920573935644668
0.319896604302178	0.920671324081251
0.319861955862919	0.920768092209321
0.319827527413751	0.920864245936577
0.31979331686616	0.92095979109594
0.319759322157986	0.921054733446726
0.319725541253008	0.921149078675809
0.319691972140537	0.921242832398754
0.31965861283502	0.92133600016093
0.319625461375643	0.921428587438607
0.319592515825951	0.921520599640025
0.319559774273471	0.921612042106449
0.31952723482934	0.921702920113204
0.319494895627942	0.921793238870687
0.319462754826552	0.921883003525364
0.319430810604988	0.921972219160745
0.319399061165262	0.92206089079835
0.319367504731249	0.922149023398644
0.319336139548351	0.922236621861967
0.319304963883174	0.922323691029439
0.31927397602321	0.922410235683854
0.319243174276518	0.922496260550554
0.319212556971424	0.922581770298293
0.319182122456211	0.922666769540074
0.319151869098826	0.922751262833988
0.319121795286589	0.922835254684021
0.319091899425903	0.922918749540859
0.319062179941977	0.923001751802671
0.319032635278545	0.923084265815884
0.319003263897596	0.923166295875941
0.318974064279109	0.923247846228044
0.318945034920788	0.92332892106789
0.318916174337805	0.923409524542387
0.318887481062551	0.923489660750367
0.318858953644379	0.923569333743271
0.318830590649366	0.923648547525841
0.318802390660071	0.923727306056787
0.3187743522753	0.923805613249447
0.318746474109871	0.923883472972435
0.318718754794387	0.923960889050277
0.318691192975013	0.924037865264041
0.318663787313257	0.924114405351948
0.318636536485747	0.92419051300998
0.318609439184027	0.924266191892473
0.318582494114338	0.924341445612705
0.318555699997421	0.924416277743468
0.318529055568308	0.924490691817635
0.318502559576126	0.924564691328715
0.318476210783901	0.924638279731399
0.318450007968363	0.924711460442102
0.318423949919763	0.924784236839486
0.318398035441678	0.924856612264984
0.318372263350835	0.924928590023309
0.318346632476929	0.925000173382957
0.318321141662442	0.925071365576707
0.318295789762476	0.925142169802097
0.318270575644576	0.925212589221916
0.31824549818856	0.925282626964661
0.318220556286361	0.925352286125014
0.318195748841856	0.925421569764287
0.318171074770709	0.925490480910875
0.318146533000211	0.925559022560699
0.318122122469127	0.925627197677636
0.318097842127543	0.925695009193949
0.318073690936711	0.925762460010708
0.318049667868908	0.9258295529982
0.318025771907284	0.92589629099634
0.318002002045721	0.92596267681507
0.317978357288693	0.926028713234755
0.317954836651124	0.926094403006567
0.317931439158254	0.926159748852872
0.317908163845504	0.926224753467604
0.317885009758341	0.926289419516634
0.31786197595215	0.926353749638137
0.317839061492106	0.926417746442947
0.317816265453043	0.926481412514917
0.317793586919337	0.926544750411258
0.317771024984776	0.926607762662887
0.317748578752443	0.926670451774765
0.317726247334597	0.926732820226224
0.317704029852558	0.926794870471297
0.317681925436584	0.926856604939043
0.317659933225768	0.926918026033855
0.317638052367917	0.926979136135782
0.31761628201945	0.927039937600831
0.317594621345283	0.927100432761271
0.317573069518724	0.927160623925929
0.317551625721371	0.927220513380488
0.317530289143005	0.927280103387775
0.317509058981489	0.927339396188042
0.317487934442667	0.927398393999254
0.317466914740265	0.927457099017358
0.317445999095797	0.927515513416561
0.317425186738461	0.927573639349594
0.317404476905054	0.927631478947982
0.317383868839869	0.9276890343223
0.317363361794612	0.927746307562429
0.317342955028305	0.927803300737815
0.317322647807199	0.927860015897711
0.317302439404687	0.927916455071427
0.317282329101217	0.927972620268572
0.317262316184204	0.92802851347929
0.31724239994795	0.928084136674498
0.317222579693557	0.928139491806114
0.317202854728849	0.928194580807289
0.317183224368288	0.928249405592632
0.317163687932898	0.928303968058427
0.317144244750182	0.928358270082859
0.31712489415405	0.928412313526221
0.317105635484741	0.928466100231136
0.317086468088746	0.928519632022756
0.317067391318737	0.92857291070898
0.317048404533493	0.928625938080645
0.317029507097825	0.928678715911738
0.317010698382514	0.928731245959586
0.316991977764229	0.928783529965056
0.316973344625469	0.928835569652743
0.316954798354489	0.928887366731164
0.316936338345234	0.928938922892941
0.316917963997275	0.928990239814988
0.316899674715742	0.929041319158692
0.31688146991126	0.929092162570092
0.316863348999886	0.929142771680058
0.316845311403047	0.92919314810446
0.316827356547478	0.929243293444347
0.316809483865161	0.929293209286111
0.316791692793265	0.929342897201657
0.316773982774089	0.929392358748567
0.316756353255	0.929441595470264
0.316738803688379	0.92949060889617
0.316721333531561	0.929539400541869
0.316703942246783	0.929587971909258
0.316686629301126	0.929636324486704
0.31666939416646	0.929684459749195
0.316652236319394	0.929732379158491
0.316635155241218	0.929780084163271
0.316618150417856	0.929827576199279
0.31660122133981	0.929874856689471
0.31658436750211	0.92992192704415
0.316567588404267	0.929968788661115
0.31655088355022	0.930015442925792
0.316534252448288	0.930061891211375
0.316517694611122	0.930108134878961
0.316501209555658	0.930154175277678
0.316484796803068	0.930200013744821
0.316468455878718	0.930245651605982
0.316452186312116	0.930291090175172
0.316435987636872	0.930336330754954
0.31641985939065	0.930381374636563
0.316403801115128	0.930426223100031
0.31638781235595	0.930470877414306
0.316371892662686	0.930515338837375
0.31635604158879	0.930559608616379
0.316340258691556	0.930603687987731
0.316324543532079	0.930647578177232
0.316308895675211	0.930691280400182
0.316293314689527	0.930734795861496
0.316277800147278	0.930778125755811
0.316262351624358	0.930821271267597
0.316246968700262	0.930864233571265
0.316231650958047	0.930907013831273
0.316216397984299	0.930949613202233
0.316201209369089	0.930992032829011
0.316186084705944	0.931034273846834
0.316171023591803	0.93107633738139
0.316156025626988	0.931118224548924
0.316141090415163	0.931159936456343
0.316126217563305	0.931201474201309
0.316111406681662	0.931242838872338
0.316096657383727	0.931284031548892
0.316081969286199	0.931325053301478
0.31606734200895	0.931365905191734
0.316052775174995	0.931406588272526
0.316038268410459	0.931447103588037
0.316023821344542	0.931487452173854
0.316009433609492	0.93152763505706
0.315995104840569	0.931567653256318
0.315980834676017	0.93160750778196
0.315966622757036	0.931647199636069
0.315952468727744	0.931686729812564
0.315938372235157	0.931726099297285
0.315924332929153	0.931765309068071
0.315910350462444	0.931804360094847
0.31589642449055	0.931843253339696
0.315882554671768	0.931881989756945
0.315868740667147	0.931920570293239
0.315854982140456	0.93195899588762
0.31584127875816	0.931997267471603
0.315827630189394	0.93203538596925
0.315814036105932	0.932073352297246
0.315800496182165	0.932111167364971
0.315787010095073	0.932148832074574
0.3157735775242	0.932186347321043
0.315760198151627	0.932223713992279
0.31574687166195	0.932260932969162
0.315733597742252	0.932298005125624
0.31572037608208	0.932334931328714
0.315707206373421	0.932371712438667
0.315694088310679	0.932408349308974
0.315681021590648	0.932444842786442
0.315668005912493	0.932481193711264
0.315655040977722	0.93251740291708
0.315642126490168	0.932553471231045
0.315629262155963	0.932589399473888
0.315616447683519	0.932625188459976
0.315603682783503	0.932660838997375
0.315590967168815	0.932696351887911
0.315578300554568	0.932731727927232
0.315565682658069	0.932766967904862
0.315553113198792	0.932802072604268
0.315540591898364	0.932837042802909
0.315528118480537	0.932871879272302
0.315515692671175	0.93290658277807
0.31550331419823	0.932941154080008
0.315490982791722	0.932975593932128
0.31547869818372	0.933009903082722
0.315466460108325	0.933044082274412
0.315454268301645	0.933078132244205
0.315442122501784	0.933112053723547
0.315430022448814	0.933145847438371
0.315417967884765	0.933179514109154
0.315405958553603	0.933213054450967
0.315393994201208	0.933246469173521
0.315382074575365	0.933279758981225
0.315370199425737	0.933312924573229
0.315358368503855	0.933345966643475
0.315346581563095	0.933378885880745
0.315334838358664	0.933411682968713
0.315323138647583	0.933444358585984
0.315311482188669	0.933476913406149
0.315299868742518	0.933509348097826
0.315288298071491	0.933541663324709
0.315276769939696	0.93357385974561
0.315265284112972	0.933605938014509
0.315253840358873	0.93363789878059
0.315242438446653	0.933669742688295
0.315231078147252	0.933701470377359
0.315219759233277	0.933733082482856
0.31520848147899	0.933764579635242
0.315197244660289	0.933795962460396
0.3151860485547	0.933827231579662
0.315174892941355	0.933858387609888
0.315163777600982	0.933889431163472
0.31515270231589	0.933920362848394
0.315141666869953	0.933951183268262
0.315130671048598	0.93398189302235
0.315119714638788	0.934012492705635
0.315108797429014	0.934042982908836
0.315097919209274	0.934073364218454
0.315087079771067	0.934103637216808
0.315076278907373	0.934133802482072
0.315065516412644	0.934163860588312
0.31505479208279	0.934193812105523
0.315044105715165	0.934223657599664
0.315033457108557	0.934253397632695
0.315022846063172	0.934283032762611
0.315012272380622	0.934312563543478
0.315001735863916	0.934341990525467
0.314991236317444	0.934371314254888
0.314980773546967	0.934400535274223
0.314970347359603	0.934429654122161
0.314959957563819	0.934458671333632
0.314949603969413	0.934487587439837
0.31493928638751	0.934516402968281
0.314929004630543	0.934545118442807
0.314918758512249	0.934573734383626
0.314908547847652	0.934602251307348
0.314898372453053	0.934630669727016
0.314888232146022	0.934658990152134
0.314878126745383	0.934687213088697
0.314868056071207	0.934715339039223
0.314858019944799	0.934743368502784
0.314848018188686	0.934771301975031
0.314838050626611	0.934799139948228
0.314828117083519	0.934826882911277
0.314818217385549	0.934854531349751
0.314808351360021	0.934882085745916
0.314798518835428	0.934909546578767
0.314788719641427	0.934936914324049
0.314778953608828	0.934964189454288
0.314769220569581	0.934991372438816
0.314759520356774	0.935018463743802
0.314749852804616	0.935045463832272
0.314740217748432	0.935072373164142
0.314730615024651	0.935099192196241
0.314721044470799	0.935125921382337
0.314711505925488	0.935152561173161
0.314701999228408	0.935179112016436
0.314692524220319	0.935205574356901
0.314683080743039	0.935231948636332
0.314673668639438	0.935258235293573
0.314664287753427	0.935284434764554
0.314654937929953	0.93531054748232
0.314645619014986	0.935336573877052
0.314636330855514	0.935362514376092
0.314627073299533	0.935388369403965
0.314617846196038	0.935414139382404
0.314608649395018	0.935439824730373
0.314599482747444	0.935465425864085
0.314590346105264	0.935490943197033
0.314581239321391	0.935516377140004
0.3145721622497	0.935541728101105
0.314563114745018	0.935566996485786
0.314554096663115	0.935592182696858
0.314545107860699	0.935617287134518
0.314536148195406	0.935642310196366
0.314527217525794	0.935667252277433
0.314518315711334	0.935692113770191
0.314509442612404	0.935716895064587
0.314500598090283	0.93574159654805
0.314491782007139	0.935766218605521
0.314482994226028	0.935790761619469
0.314474234610882	0.935815225969911
0.314465503026505	0.935839612034431
0.314456799338563	0.935863920188202
0.314448123413581	0.935888150804003
0.314439475118933	0.935912304252237
0.314430854322838	0.935936380900954
0.314422260894349	0.935960381115865
0.314413694703352	0.935984305260365
0.314405155620554	0.936008153695547
0.31439664351748	0.936031926780222
0.314388158266467	0.93605562487094
0.314379699740653	0.936079248322002
0.314371267813978	0.936102797485481
0.314362862361169	0.936126272711242
0.314354483257742	0.936149674346954
0.314346130379991	0.936173002738109
0.314337803604984	0.936196258228042
0.314329502810553	0.936219441157944
0.314321227875295	0.93624255186688
0.31431297867856	0.936265590691807
0.314304755100449	0.936288557967589
0.314296557021805	0.936311454027012
0.314288384324209	0.936334279200801
0.314280236889976	0.93635703381764
0.314272114602144	0.936379718204179
0.314264017344475	0.936402332685059
0.314255945001445	0.93642487758292
0.31424789745824	0.936447353218423
0.31423987460075	0.936469759910259
0.314231876315565	0.936492097975166
0.314223902489968	0.936514367727949
0.314215953011929	0.936536569481487
0.314208027770105	0.936558703546752
0.314200126653826	0.936580770232822
0.314192249553098	0.936602769846899
0.314184396358594	0.936624702694317
0.314176566961649	0.93664656907856
0.314168761254256	0.936668369301278
0.314160979129061	0.936690103662296
0.314153220479356	0.936711772459631
0.314145485199079	0.936733375989504
0.314137773182802	0.936754914546354
0.314130084325733	0.936776388422854
0.314122418523708	0.936797797909919
0.314114775673186	0.936819143296723
0.314107155671245	0.936840424870712
0.314099558415579	0.936861642917614
0.31409198380449	0.936882797721455
0.314084431736887	0.936903889564571
0.314076902112278	0.936924918727618
0.314069394830768	0.936945885489587
0.314061909793056	0.936966790127818
0.314054446900425	0.936987632918006
0.314047006054745	0.937008414134221
0.314039587158462	0.937029134048912
0.314032190114599	0.937049792932927
0.314024814826746	0.937070391055519
0.314017461199064	0.937090928684358
0.314010129136272	0.937111406085547
0.314002818543649	0.937131823523628
0.313995529327028	0.937152181261599
0.313988261392791	0.937172479560918
0.313981014647867	0.937192718681521
0.313973788999726	0.937212898881833
0.313966584356376	0.93723302041877
0.31395940062636	0.937253083547764
0.313952237718749	0.93727308852276
0.313945095543143	0.937293035596237
0.313937974009663	0.937312925019212
0.313930873028949	0.937332757041255
0.313923792512157	0.937352531910497
0.313916732370952	0.937372249873641
0.313909692517509	0.93739191117597
0.313902672864507	0.937411516061364
0.313895673325124	0.9374310647723
0.313888693813035	0.937450557549872
0.313881734242409	0.937469994633794
0.313874794527905	0.937489376262412
0.313867874584667	0.937508702672715
0.313860974328323	0.937527974100343
0.31385409367498	0.937547190779597
0.313847232541221	0.937566352943449
0.313840390844102	0.937585460823551
0.313833568501147	0.937604514650243
0.313826765430347	0.937623514652566
0.313819981550156	0.937642461058268
0.313813216779487	0.937661354093813
0.313806471037709	0.937680193984392
0.313799744244643	0.937698980953929
0.313793036320562	0.937717715225095
0.313786347186184	0.937736397019311
0.313779676762672	0.93775502655676
0.313773024971628	0.937773604056394
0.313766391735091	0.937792129735946
0.313759776975537	0.937810603811934
0.31375318061587	0.937829026499671
0.313746602579424	0.937847398013276
0.313740042789959	0.937865718565678
0.313733501171655	0.937883988368628
0.313726977649115	0.937902207632703
0.313720472147355	0.93792037656732
0.313713984591807	0.937938495380737
0.313707514908313	0.937956564280069
0.313701063023122	0.937974583471286
0.313694628862891	0.937992553159231
0.313688212354677	0.93801047354762
0.313681813425938	0.938028344839055
0.313675432004528	0.938046167235028
0.313669068018695	0.93806394093593
0.31366272139708	0.938081666141059
0.313656392068712	0.938099343048625
0.313650079963006	0.938116971855764
0.313643785009762	0.938134552758535
0.313637507139158	0.938152085951936
0.313631246281754	0.938169571629907
0.313625002368484	0.938187009985341
0.313618775330654	0.938204401210084
0.313612565099945	0.938221745494949
0.313606371608402	0.93823904302972
0.313600194788438	0.938256294003159
0.313594034572828	0.938273498603014
0.31358789089471	0.938290657016024
0.313581763687579	0.938307769427926
0.313575652885286	0.938324836023465
0.313569558422037	0.938341856986395
0.313563480232388	0.93835883249949
0.313557418251245	0.938375762744551
0.31355137241386	0.938392647902408
0.313545342655829	0.938409488152931
0.313539328913092	0.938426283675032
0.313533331121928	0.938443034646677
0.313527349218952	0.938459741244887
0.313521383141116	0.938476403645747
0.313515432825705	0.938493022024412
0.313509498210334	0.938509596555112
0.313503579232949	0.938526127411159
0.31349767583182	0.938542614764954
0.313491787945543	0.93855905878799
0.313485915513036	0.93857545965086
0.313480058473536	0.938591817523264
0.313474216766601	0.938608132574013
0.313468390332102	0.938624404971034
0.313462579110226	0.938640634881379
0.31345678304147	0.938656822471227
0.313451002066644	0.938672967905894
0.313445236126863	0.938689071349833
0.313439485163549	0.938705132966645
0.313433749118428	0.938721152919081
0.313428027933527	0.93873713136905
0.313422321551174	0.938753068477622
0.313416629913995	0.938768964405035
0.313410952964913	0.9387848193107
0.313405290647142	0.938800633353206
0.313399642904192	0.938816406690325
0.313394009679862	0.93883213947902
0.313388390918238	0.938847831875447
0.313382786563695	0.938863484034959
0.313377196560893	0.938879096112117
0.313371620854772	0.938894668260689
0.313366059390558	0.938910200633657
0.313360512113752	0.938925693383225
0.313354978970136	0.93894114666082
0.313349459905766	0.938956560617098
0.313343954866972	0.938971935401949
0.313338463800358	0.938987271164504
0.313332986652797	0.939002568053136
0.313327523371432	0.939017826215468
0.313322073903675	0.939033045798375
0.313316638197199	0.939048226947993
0.313311216199945	0.939063369809716
0.313305807860115	0.939078474528212
0.313300413126172	0.939093541247416
0.313295031946836	0.939108570110541
0.313289664271087	0.939123561260083
0.313284310048159	0.939138514837821
0.313278969227542	0.939153430984826
0.313273641758976	0.939168309841464
0.313268327592455	0.939183151547399
0.313263026678218	0.939197956241598
0.313257738966757	0.939212724062337
0.313252464408807	0.939227455147204
0.313247202955349	0.939242149633102
0.313241954557606	0.939256807656256
0.313236719167046	0.939271429352215
0.313231496735372	0.939286014855857
0.313226287214531	0.939300564301394
0.313221090556704	0.939315077822374
0.31321590671431	0.939329555551687
0.313210735640001	0.939343997621568
0.313205577286661	0.939358404163602
0.313200431607408	0.939372775308727
0.313195298555589	0.939387111187238
0.31319017808478	0.939401411928791
0.313185070148782	0.93941567766241
0.313179974701626	0.939429908516484
0.313174891697564	0.939444104618778
0.313169821091073	0.939458266096432
0.313164762836851	0.939472393075968
0.313159716889817	0.93948648568329
0.313154683205109	0.939500544043694
0.313149661738082	0.939514568281863
0.313144652444309	0.939528558521879
0.313139655279576	0.939542514887222
0.313134670199885	0.939556437500774
0.313129697161449	0.939570326484826
0.313124736120693	0.939584181961074
0.313119787034252	0.939598004050634
0.313114849858971	0.939611792874032
0.313109924551898	0.939625548551221
0.313105011070293	0.939639271201574
0.313100109371618	0.939652960943893
0.313095219413538	0.939666617896409
0.313090341153922	0.93968024217679
0.313085474550841	0.939693833902141
0.313080619562565	0.939707393189006
0.313075776147561	0.939720920153376
0.313070944264499	0.939734414910687
0.31306612387224	0.939747877575829
0.313061314929844	0.939761308263145
0.313056517396564	0.939774707086433
0.313051731231847	0.939788074158955
0.31304695639533	0.939801409593436
0.313042192846842	0.939814713502067
0.313037440546403	0.939827985996509
0.31303269945422	0.939841227187899
0.313027969530687	0.939854437186848
0.313023250736386	0.939867616103446
0.313018543032084	0.939880764047267
0.31301384637873	0.93989388112737
0.31300916073746	0.939906967452303
0.313004486069588	0.939920023130105
0.312999822336612	0.939933048268309
0.312995169500208	0.939946042973948
0.312990527522232	0.939959007353553
0.312985896364718	0.939971941513159
0.312981275989875	0.939984845558307
0.312976666360091	0.939997719594047
0.312972067437924	0.940010563724943
0.312967479186111	0.940023378055071
0.312962901567558	0.940036162688025
0.312958334545345	0.940048917726923
0.31295377808272	0.9400616432744
0.312949232143103	0.940074339432623
0.312944696690084	0.940087006303283
0.312940171687417	0.940099643987606
0.312935657099025	0.940112252586348
0.312931152888997	0.940124832199807
0.312926659021587	0.940137382927815
0.312922175461213	0.94014990486975
0.312917702172454	0.940162398124533
0.312913239120054	0.940174862790632
0.312908786268917	0.940187298966066
0.312904343584106	0.940199706748405
0.312899911030846	0.940212086234775
0.312895488574518	0.94022443752186
0.312891076180662	0.940236760705903
0.312886673814974	0.940249055882709
0.312882281443305	0.940261323147649
0.312877899031663	0.940273562595662
0.312873526546208	0.940285774321256
0.312869163953254	0.940297958418511
0.312864811219267	0.940310114981084
0.312860468310865	0.940322244102206
0.312856135194816	0.94033434587469
0.312851811838037	0.940346420390929
0.312847498207594	0.940358467742902
0.312843194270704	0.940370488022174
0.312838899994727	0.940382481319899
0.312834615347171	0.940394447726822
0.31283034029569	0.940406387333282
0.312826074808083	0.940418300229212
0.312821818852292	0.940430186504146
0.312817572396402	0.940442046247217
0.312813335408641	0.940453879547158
0.312809107857379	0.940465686492312
0.312804889711124	0.940477467170624
0.312800680938529	0.940489221669652
0.31279648150838	0.940500950076561
0.312792291389607	0.940512652478134
0.312788110551274	0.940524328960766
0.312783938962584	0.940535979610473
0.312779776592874	0.940547604512887
0.312775623411618	0.940559203753264
0.312771479388424	0.940570777416486
0.312767344493035	0.940582325587057
0.312763218695325	0.940593848349112
0.312759101965303	0.940605345786416
0.312754994273107	0.940616817982364
0.312750895589008	0.940628265019987
0.312746805883407	0.940639686981954
0.312742725126833	0.940651083950568
0.312738653289945	0.940662456007775
0.312734590343532	0.940673803235163
0.312730536258506	0.940685125713963
0.312726491005909	0.940696423525054
0.31272245455691	0.94070769674896
0.312718426882799	0.940718945465858
0.312714407954994	0.940730169755575
0.312710397745038	0.940741369697592
0.312706396224593	0.940752545371046
0.312702403365449	0.94076369685473
0.312698419139513	0.940774824227098
0.312694443518817	0.940785927566264
0.312690476475512	0.940797006950006
0.312686517981869	0.940808062455766
0.312682568010279	0.940819094160652
0.312678626533252	0.940830102141442
0.312674693523415	0.940841086474583
0.312670768953513	0.940852047236193
0.312666852796408	0.940862984502065
0.312662945025079	0.940873898347668
0.312659045612619	0.940884788848146
0.312655154532237	0.940895656078325
0.312651271757256	0.940906500112708
0.312647397261113	0.940917321025482
0.312643531017358	0.940928118890519
0.312639672999653	0.940938893781375
0.312635823181773	0.940949645771294
0.312631981537605	0.940960374933209
0.312628148041144	0.940971081339744
0.312624322666497	0.940981765063213
0.312620505387882	0.940992426175628
0.312616696179623	0.941003064748693
0.312612895016155	0.941013680853811
0.312609101872018	0.941024274562082
0.312605316721863	0.941034845944309
0.312601539540446	0.941045395070994
0.312597770302627	0.941055922012344
0.312594008983375	0.941066426838272
0.312590255557763	0.941076909618394
0.312586510000967	0.941087370422039
0.31258277228827	0.941097809318241
0.312579042395055	0.941108226375748
0.312575320296811	0.94111862166302
0.312571605969126	0.941128995248231
0.312567899387693	0.941139347199271
0.312564200528305	0.941149677583746
0.312560509366855	0.941159986468981
0.312556825879337	0.941170273922023
0.312553150041846	0.941180540009638
0.312549481830573	0.941190784798316
0.312545821221811	0.941201008354271
0.312542168191949	0.941211210743444
0.312538522717474	0.941221392031501
0.312534884774971	0.94123155228384
0.312531254341122	0.941241691565585
0.312527631392703	0.941251809941595
0.312524015906588	0.94126190747646
0.312520407859745	0.941271984234504
0.312516807229236	0.941282040279787
0.31251321399222	0.941292075676107
0.312509628125946	0.941302090486998
0.312506049607758	0.941312084775736
0.312502478415094	0.941322058605336
0.312498914525482	0.941332012038557
0.312495357916544	0.9413419451379
0.312491808565991	0.941351857965611
0.312488266451628	0.941361750583684
0.312484731551346	0.941371623053859
0.31248120384313	0.941381475437624
0.312477683305052	0.941391307796219
0.312474169915275	0.941401120190634
0.31247066365205	0.941410912681612
0.312467164493715	0.941420685329651
0.312463672418696	0.941430438195
0.312460187405507	0.94144017133767
0.312456709432749	0.941449884817425
0.312453238479108	0.94145957869379
0.312449774523358	0.941469253026049
0.312446317544356	0.941478907873249
0.312442867521047	0.941488543294196
0.312439424432458	0.941498159347464
0.312435988257702	0.941507756091387
0.312432558975974	0.941517333584069
0.312429136566554	0.941526891883378
0.312425721008805	0.941536431046954
0.312422312282171	0.941545951132202
0.312418910366179	0.941555452196301
0.31241551524044	0.9415649342962
0.312412126884642	0.941574397488621
0.312408745278556	0.941583841830062
0.312405370402035	0.941593267376794
0.31240200223501	0.941602674184864
0.312398640757493	0.941612062310097
0.312395285949574	0.941621431808098
0.312391937791422	0.94163078273425
0.312388596263287	0.941640115143716


==> figures/heatmaps-2-4-2.tsv <==
0.309016994374947	0.951056516295154


==> figures/heatmaps-2-4-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-2-4-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-2-5-1.tsv <==
0.649548785097263	0
0.618591349577053	0.0864596832995594
0.592793486643544	0.158509419382526
0.570964525699806	0.219474580683497
0.55225398774803	0.271730433227187
0.536038188189825	0.317018838765051
0.521849363576395	0.356646193610683
0.509329812446898	0.391611506709769
0.498201322554012	0.422691785020068
0.48824425264985	0.450500455087178
0.479282889736105	0.475528258147577
0.471174989957003	0.498172460916509
0.463804171976	0.518758099797357
0.457074294688998	0.537553683123348
0.450905240509246	0.55478296783884
0.445229710663874	0.570633909777092
0.439990760037377	0.585265548489325
0.435139879827657	0.598813362111763
0.430635491061489	0.61139347476117
0.426441749796436	0.623105993434756
0.422527591282386	0.634037677530102
0.418865959124082	0.644264091683814
0.415433178975671	0.653851354952918
0.412208446108982	0.662857571963289
0.409173403410923	0.671334011502461
0.406311791724181	0.679326083067967
0.40360915846448	0.686874150657611
0.401052613489087	0.694014214593761
0.398630623512399	0.700778485691166
0.3963328381499	0.707195871091268
0.394149942055526	0.713292387221365
0.392073528697464	0.719091512320726
0.390095992165975	0.724614488605831
0.388210434077812	0.729880582273025
0.386410583175474	0.734907308046255
0.384690725646573	0.739710623785119
0.383045644531973	0.744305099709251
0.381470566869057	0.748704066019589
0.379961117442097	0.752919742066997
0.378513278195828	0.756963349704306
0.377123352519411	0.760845213036123
0.375787933732264	0.764574846433359
0.374503877206162	0.768161032392239
0.373268275643309	0.771611890579087
0.372078437101302	0.774934939203458
0.370931865415369	0.778137149696035
0.369826242718218	0.781224995528162
0.368759413799915	0.784204495892495
0.367729372085692	0.787081254864955
0.366734247039747	0.789860496584111
0.365772292828667	0.792547096912628
0.364841878099917	0.795145611984473
0.363941476749514	0.797660303989484
0.363069659568966	0.800095164502272
0.362225086675309	0.802453935624036
0.361406500639919	0.804740129172822
0.360612720241965	0.806957044129221
0.359842634781263	0.809107782519757
0.359095198892935	0.811195263898807
0.358369427812964	0.813222238571218
0.357664393049564	0.81519129968156
0.356979218420344	0.817104894281752
0.356313076419714	0.818965333476382
0.355665184884854	0.820774801734174
0.355034803932017	0.822535365444457
0.354421233137923	0.824248980789133
0.353823808943673	0.82591750099316
0.353241902260963	0.827542683010069
0.352674916262424	0.829126193693211
0.352122284339798	0.830669615498299
0.351583468215237	0.832174451758259
0.351057956192517	0.833642131567357
0.350545261536206	0.83507401430794
0.350044920967998	0.836471393849954
0.349556493270461	0.837835502450492
0.349079557989338	0.839167514378077
0.34861371422638	0.840468549284089
0.348158579515444	0.841739675341688
0.347713788775211	0.842981912170704
0.347278993332511	0.844196233565361
0.34685386001076	0.845383570040136
0.346438070278499	0.846544811207774
0.34603131945346	0.847680808002202
0.345633315957992	0.84879237475804
0.345243780622002	0.849880291157371
0.344862446029928	0.850945304053558
0.344489055908522	0.851988129181075
0.344123364552506	0.853009452759571
0.343765136285388	0.85400993299973
0.343414144952959	0.854990201517865
0.343070173447179	0.855950864665638
0.342733013258345	0.856892504780782
0.342402464053606	0.857815681364256
0.342078333280027	0.858720932188828
0.341760435790555	0.859608774343696
0.341448593491358	0.860479705219425
0.341142635009128	0.86133420343712
0.340842395377033	0.862172729725513
0.340547715738125	0.862995727749306
0.340258443065068	0.863803624891928
0.339974429895158	0.864596832995594
0.339695534079661	0.865375749061356
0.339421618546583	0.866140755911658
0.339152551076037	0.866892222817706
0.338888204087431	0.867630506093824
0.338628454437758	0.868355949660792
0.33837318323032	0.869068885580054
0.338122275633265	0.869769634560525
0.337875620707347	0.870458506439632
0.337633111242369	0.871135800640099
0.337394643601807	0.871801806603891
0.337160117575139	0.872456804204645
0.336929436237432	0.873101064139813
0.336702505815786	0.873734848303678
0.336479235562231	0.874358410142319
0.336259537632733	0.874971994991541
0.336043326971957	0.875575840398713
0.335830521203476	0.876170176429393
0.335621040525128	0.876755225959595
0.335414807609235	0.877331204954444
0.335211747507433	0.877898322733988
0.335011787559857	0.878456782226821
0.334814857308456	0.879006780212187
0.334620888414219	0.879548507551157
0.334429814578105	0.880082149407455
0.334241571465489	0.880607885458475
0.334056096633941	0.88112589009698
0.333873329464168	0.881636332623974
0.333693211093956	0.882139377433186
0.33351568435497	0.882635184187588
0.333340693712256	0.883123907988357
0.333168185206317	0.883605699536632
0.332998106397646	0.884080705288453
0.332830406313571	0.884549067603185
0.33266503539733	0.885010924885768
0.332501945459245	0.885466411723074
0.332341089629901	0.885915659014664
0.332182422315241	0.886358794098204
0.332025899153482	0.886795940869805
0.331871476973761	0.887227219899506
0.331719113756435	0.887652748542143
0.331568768594968	0.888072641043819
0.33142040165931	0.888487008644157
0.33127397416072	0.888895959674555
0.331129448317955	0.889299599652611
0.330986787324774	0.889698031372886
0.330845955318686	0.890091354994182
0.330706917350891	0.890479668123488
0.330569639357372	0.890863065896726
0.330434088131068	0.891241641056465
0.330300231295092	0.891615484026706
0.330168037276955	0.891984682984896
0.330037475283732	0.892349323931255
0.329908515278157	0.892709490755574
0.329781127955577	0.893065265301547
0.329655284721754	0.893416727428781
0.329530957671472	0.893763955072554
0.3294081195679	0.894107024301432
0.329286743822704	0.894446009372823
0.32916680447686	0.894780982786565
0.329048276182142	0.895112015336615
0.32893113418327	0.895439176160934
0.328815354300663	0.895762532789621
0.32870091291381	0.896082151191387
0.328587786945195	0.896398095818421
0.328475953844794	0.896710429649716
0.328365391575079	0.897019214232929
0.328256078596547	0.897324509724806
0.328147993853729	0.897626374930257
0.328041116761669	0.897924867340117
0.327935427192854	0.898220043167645
0.327830905464578	0.898511957383819
0.327727532326723	0.898800663751464
0.327625288949937	0.89908621485826
0.327524156914204	0.899368662148678
0.327424118197775	0.899648055954875
0.32732515516647	0.899924445526597
0.327227250563307	0.900197879060118
0.327130387498475	0.900468403726262
0.32703454943962	0.900736065697526
0.326939720202438	0.901000910174356
0.326845883941561	0.90126298141059
0.326753025141735	0.901522322738114
0.326661128609264	0.901778976590741
0.326570179463727	0.902032984527362
0.326480163129938	0.902284387254376
0.326391065330168	0.902533224647441
0.326302872076588	0.902779535772557
0.326215569663953	0.903023358906509
0.326129144662501	0.903264731556704
0.326043583911063	0.903503690480396
0.325958874510386	0.903740271703355
0.325875003816646	0.903974510537968
0.32579195943516	0.904206441600811
0.325709729214277	0.904436098829705
0.325628301239451	0.904663515500268
0.325547663827487	0.904888724241991
0.325467805520953	0.905111757053842
0.325388715082751	0.905332645319425
0.325310381490848	0.905551419821701
0.325232793933153	0.905768110757289
0.325155941802545	0.905982747750359
0.325079814692038	0.906195359866137
0.32500440239008	0.906405975624019
0.32492969487599	0.906614623010333
0.32485568231552	0.906821329490728
0.324782355056536	0.90702612202223
0.324709703624824	0.907229027064962
0.324637718720008	0.907430070593541
0.324566391211583	0.90762927810816
0.324495712135053	0.907826674645374
0.324425672688174	0.908022284788585
0.324356264227304	0.908216132678255
0.324287478263841	0.908408242021828
0.324219306460765	0.908598636103406
0.324151740629273	0.908787337793147
0.324084772725492	0.90897436955643
0.324018394847296	0.909159753462768
0.323952599231189	0.909343511194489
0.323887378249284	0.909525664055191
0.323822724406352	0.909706232977973
0.323758630336952	0.909885238533459
0.323695088802633	0.910062700937604
0.32363209268921	0.91023864005931
0.323569635004106	0.910413075427839
0.323507708873769	0.910586026240041
0.323446307541147	0.910757511367393
0.323385424363231	0.910927549362869
0.323325052808658	0.911096158467626
0.323265186455379	0.911263356617532
0.323205818988377	0.911429161449522
0.32314694419745	0.911593590307803
0.323088555975043	0.911756660249899
0.323030648314137	0.911918388052555
0.32297321530619	0.912078790217483
0.322916251139124	0.912237882976984
0.322859750095367	0.912395682299416
0.32280370654994	0.91255220389454
0.322748114968589	0.912707463218736
0.322692969905964	0.912861475480087
0.32263826600384	0.913014255643347
0.322583997989382	0.913165818434789
0.322530160673452	0.913316178346933
0.322476748948952	0.913465349643171
0.322423757789212	0.913613346362274
0.322371182246411	0.913760182322795
0.322319017450038	0.913905871127374
0.322267258605388	0.914050426166937
0.322215900992092	0.914193860624799
0.322164939962682	0.914336187480669
0.32211437094119	0.914477419514571
0.322064189421779	0.914617569310665
0.322014390967402	0.914756649260987
0.321964971208496	0.914894671569102
0.321915925841702	0.91503164825367
0.32186725062862	0.91516759115194
0.321818941394583	0.915302511923155
0.321770994027469	0.915436422051889
0.321723404476526	0.915569332851304
0.321676168751242	0.915701255466337
0.321629282920218	0.915832200876814
0.321582743110088	0.915962179900498
0.321536545504444	0.916091203196067
0.321490686342798	0.916219281266027
0.321445161919558	0.916346424459564
0.321399968583032	0.91647264297533
0.321355102734452	0.91659794686417
0.321310560827017	0.916722346031791
0.321266339364959	0.916845850241371
0.321222434902629	0.916968469116116
0.321178844043602	0.917090212141755
0.321135563439799	0.917211088668991
0.321092589790632	0.917331107915893
0.321049919842167	0.917450278970236
0.321007550386297	0.917568610791803
0.320965478259941	0.917686112214622
0.320923700344259	0.917802791949169
0.320882213563878	0.917918658584521
0.320841014886139	0.918033720590461
0.320800101320356	0.918147986319543
0.320759469917096	0.918261464009114
0.320719117767467	0.918374161783293
0.320679042002424	0.918486087654909
0.320639239792091	0.918597249527401
0.320599708345094	0.918707655196679
0.320560444907907	0.918817312352945
0.320521446764215	0.918926228582479
0.320482711234285	0.919034411369391
0.320444235674354	0.91914186809733
0.320406017476028	0.919248606051169
0.320368054065691	0.919354632418648
0.320330342903928	0.919459954291992
0.320292881484958	0.919564578669486
0.32025566733608	0.91966851245703
0.320218698017129	0.919771762469655
0.320181971119941	0.919874335433017
0.320145484267834	0.919976237984855
0.320109235115088	0.920077476676419
0.320073221346451	0.920178057973882
0.32003744067664	0.920277988259712
0.320001890849861	0.920377273834019
0.319966569639331	0.920475920915888
0.319931474846817	0.920573935644668
0.319896604302178	0.920671324081251
0.319861955862919	0.920768092209321
0.319827527413751	0.920864245936577
0.31979331686616	0.92095979109594
0.319759322157986	0.921054733446726
0.319725541253008	0.921149078675809
0.319691972140537	0.921242832398754
0.31965861283502	0.92133600016093
0.319625461375643	0.921428587438607
0.319592515825951	0.921520599640025
0.319559774273471	0.921612042106449
0.31952723482934	0.921702920113204
0.319494895627942	0.921793238870687
0.319462754826552	0.921883003525364
0.319430810604988	0.921972219160745
0.319399061165262	0.92206089079835
0.319367504731249	0.922149023398644
0.319336139548351	0.922236621861967
0.319304963883174	0.922323691029439
0.31927397602321	0.922410235683854
0.319243174276518	0.922496260550554
0.319212556971424	0.922581770298293
0.319182122456211	0.922666769540074
0.319151869098826	0.922751262833988
0.319121795286589	0.922835254684021
0.319091899425903	0.922918749540859
0.319062179941977	0.923001751802671
0.319032635278545	0.923084265815884
0.319003263897596	0.923166295875941
0.318974064279109	0.923247846228044
0.318945034920788	0.92332892106789
0.318916174337805	0.923409524542387
0.318887481062551	0.923489660750367
0.318858953644379	0.923569333743271
0.318830590649366	0.923648547525841
0.318802390660071	0.923727306056787
0.3187743522753	0.923805613249447
0.318746474109871	0.923883472972435
0.318718754794387	0.923960889050277
0.318691192975013	0.924037865264041
0.318663787313257	0.924114405351948
0.318636536485747	0.92419051300998
0.318609439184027	0.924266191892473
0.318582494114338	0.924341445612705
0.318555699997421	0.924416277743468
0.318529055568308	0.924490691817635
0.318502559576126	0.924564691328715
0.318476210783901	0.924638279731399
0.318450007968363	0.924711460442102
0.318423949919763	0.924784236839486
0.318398035441678	0.924856612264984
0.318372263350835	0.924928590023309
0.318346632476929	0.925000173382957
0.318321141662442	0.925071365576707
0.318295789762476	0.925142169802097
0.318270575644576	0.925212589221916
0.31824549818856	0.925282626964661
0.318220556286361	0.925352286125014
0.318195748841856	0.925421569764287
0.318171074770709	0.925490480910875
0.318146533000211	0.925559022560699
0.318122122469127	0.925627197677636
0.318097842127543	0.925695009193949
0.318073690936711	0.925762460010708
0.318049667868908	0.9258295529982
0.318025771907284	0.92589629099634
0.318002002045721	0.92596267681507
0.317978357288693	0.926028713234755
0.317954836651124	0.926094403006567
0.317931439158254	0.926159748852872
0.317908163845504	0.926224753467604
0.317885009758341	0.926289419516634
0.31786197595215	0.926353749638137
0.317839061492106	0.926417746442947
0.317816265453043	0.926481412514917
0.317793586919337	0.926544750411258
0.317771024984776	0.926607762662887
0.317748578752443	0.926670451774765
0.317726247334597	0.926732820226224
0.317704029852558	0.926794870471297
0.317681925436584	0.926856604939043
0.317659933225768	0.926918026033855
0.317638052367917	0.926979136135782
0.31761628201945	0.927039937600831
0.317594621345283	0.927100432761271
0.317573069518724	0.927160623925929
0.317551625721371	0.927220513380488
0.317530289143005	0.927280103387775
0.317509058981489	0.927339396188042
0.317487934442667	0.927398393999254
0.317466914740265	0.927457099017358
0.317445999095797	0.927515513416561
0.317425186738461	0.927573639349594
0.317404476905054	0.927631478947982
0.317383868839869	0.9276890343223
0.317363361794612	0.927746307562429
0.317342955028305	0.927803300737815
0.317322647807199	0.927860015897711
0.317302439404687	0.927916455071427
0.317282329101217	0.927972620268572
0.317262316184204	0.92802851347929
0.31724239994795	0.928084136674498
0.317222579693557	0.928139491806114
0.317202854728849	0.928194580807289
0.317183224368288	0.928249405592632
0.317163687932898	0.928303968058427
0.317144244750182	0.928358270082859
0.31712489415405	0.928412313526221
0.317105635484741	0.928466100231136
0.317086468088746	0.928519632022756
0.317067391318737	0.92857291070898
0.317048404533493	0.928625938080645
0.317029507097825	0.928678715911738
0.317010698382514	0.928731245959586
0.316991977764229	0.928783529965056
0.316973344625469	0.928835569652743
0.316954798354489	0.928887366731164
0.316936338345234	0.928938922892941
0.316917963997275	0.928990239814988
0.316899674715742	0.929041319158692
0.31688146991126	0.929092162570092
0.316863348999886	0.929142771680058
0.316845311403047	0.92919314810446
0.316827356547478	0.929243293444347
0.316809483865161	0.929293209286111
0.316791692793265	0.929342897201657
0.316773982774089	0.929392358748567
0.316756353255	0.929441595470264
0.316738803688379	0.92949060889617
0.316721333531561	0.929539400541869
0.316703942246783	0.929587971909258
0.316686629301126	0.929636324486704
0.31666939416646	0.929684459749195
0.316652236319394	0.929732379158491
0.316635155241218	0.929780084163271
0.316618150417856	0.929827576199279
0.31660122133981	0.929874856689471
0.31658436750211	0.92992192704415
0.316567588404267	0.929968788661115
0.31655088355022	0.930015442925792
0.316534252448288	0.930061891211375
0.316517694611122	0.930108134878961
0.316501209555658	0.930154175277678
0.316484796803068	0.930200013744821
0.316468455878718	0.930245651605982
0.316452186312116	0.930291090175172
0.316435987636872	0.930336330754954
0.31641985939065	0.930381374636563
0.316403801115128	0.930426223100031
0.31638781235595	0.930470877414306
0.316371892662686	0.930515338837375
0.31635604158879	0.930559608616379
0.316340258691556	0.930603687987731
0.316324543532079	0.930647578177232
0.316308895675211	0.930691280400182
0.316293314689527	0.930734795861496
0.316277800147278	0.930778125755811
0.316262351624358	0.930821271267597
0.316246968700262	0.930864233571265
0.316231650958047	0.930907013831273
0.316216397984299	0.930949613202233
0.316201209369089	0.930992032829011
0.316186084705944	0.931034273846834
0.316171023591803	0.93107633738139
0.316156025626988	0.931118224548924
0.316141090415163	0.931159936456343
0.316126217563305	0.931201474201309
0.316111406681662	0.931242838872338
0.316096657383727	0.931284031548892
0.316081969286199	0.931325053301478
0.31606734200895	0.931365905191734
0.316052775174995	0.931406588272526
0.316038268410459	0.931447103588037
0.316023821344542	0.931487452173854
0.316009433609492	0.93152763505706
0.315995104840569	0.931567653256318
0.315980834676017	0.93160750778196
0.315966622757036	0.931647199636069
0.315952468727744	0.931686729812564
0.315938372235157	0.931726099297285
0.315924332929153	0.931765309068071
0.315910350462444	0.931804360094847
0.31589642449055	0.931843253339696
0.315882554671768	0.931881989756945
0.315868740667147	0.931920570293239
0.315854982140456	0.93195899588762
0.31584127875816	0.931997267471603
0.315827630189394	0.93203538596925
0.315814036105932	0.932073352297246
0.315800496182165	0.932111167364971
0.315787010095073	0.932148832074574
0.3157735775242	0.932186347321043
0.315760198151627	0.932223713992279
0.31574687166195	0.932260932969162
0.315733597742252	0.932298005125624
0.31572037608208	0.932334931328714
0.315707206373421	0.932371712438667
0.315694088310679	0.932408349308974
0.315681021590648	0.932444842786442
0.315668005912493	0.932481193711264
0.315655040977722	0.93251740291708
0.315642126490168	0.932553471231045
0.315629262155963	0.932589399473888
0.315616447683519	0.932625188459976
0.315603682783503	0.932660838997375
0.315590967168815	0.932696351887911
0.315578300554568	0.932731727927232
0.315565682658069	0.932766967904862
0.315553113198792	0.932802072604268
0.315540591898364	0.932837042802909
0.315528118480537	0.932871879272302
0.315515692671175	0.93290658277807
0.31550331419823	0.932941154080008
0.315490982791722	0.932975593932128
0.31547869818372	0.933009903082722
0.315466460108325	0.933044082274412
0.315454268301645	0.933078132244205
0.315442122501784	0.933112053723547
0.315430022448814	0.933145847438371
0.315417967884765	0.933179514109154
0.315405958553603	0.933213054450967
0.315393994201208	0.933246469173521
0.315382074575365	0.933279758981225
0.315370199425737	0.933312924573229
0.315358368503855	0.933345966643475
0.315346581563095	0.933378885880745
0.315334838358664	0.933411682968713
0.315323138647583	0.933444358585984
0.315311482188669	0.933476913406149
0.315299868742518	0.933509348097826
0.315288298071491	0.933541663324709
0.315276769939696	0.93357385974561
0.315265284112972	0.933605938014509
0.315253840358873	0.93363789878059
0.315242438446653	0.933669742688295
0.315231078147252	0.933701470377359
0.315219759233277	0.933733082482856
0.31520848147899	0.933764579635242
0.315197244660289	0.933795962460396
0.3151860485547	0.933827231579662
0.315174892941355	0.933858387609888
0.315163777600982	0.933889431163472
0.31515270231589	0.933920362848394
0.315141666869953	0.933951183268262
0.315130671048598	0.93398189302235
0.315119714638788	0.934012492705635
0.315108797429014	0.934042982908836
0.315097919209274	0.934073364218454
0.315087079771067	0.934103637216808
0.315076278907373	0.934133802482072
0.315065516412644	0.934163860588312
0.31505479208279	0.934193812105523
0.315044105715165	0.934223657599664
0.315033457108557	0.934253397632695
0.315022846063172	0.934283032762611
0.315012272380622	0.934312563543478
0.315001735863916	0.934341990525467
0.314991236317444	0.934371314254888
0.314980773546967	0.934400535274223
0.314970347359603	0.934429654122161
0.314959957563819	0.934458671333632
0.314949603969413	0.934487587439837
0.31493928638751	0.934516402968281
0.314929004630543	0.934545118442807
0.314918758512249	0.934573734383626
0.314908547847652	0.934602251307348
0.314898372453053	0.934630669727016
0.314888232146022	0.934658990152134
0.314878126745383	0.934687213088697
0.314868056071207	0.934715339039223
0.314858019944799	0.934743368502784
0.314848018188686	0.934771301975031
0.314838050626611	0.934799139948228
0.314828117083519	0.934826882911277
0.314818217385549	0.934854531349751
0.314808351360021	0.934882085745916
0.314798518835428	0.934909546578767
0.314788719641427	0.934936914324049
0.314778953608828	0.934964189454288
0.314769220569581	0.934991372438816
0.314759520356774	0.935018463743802
0.314749852804616	0.935045463832272
0.314740217748432	0.935072373164142
0.314730615024651	0.935099192196241
0.314721044470799	0.935125921382337
0.314711505925488	0.935152561173161
0.314701999228408	0.935179112016436
0.314692524220319	0.935205574356901
0.314683080743039	0.935231948636332
0.314673668639438	0.935258235293573
0.314664287753427	0.935284434764554
0.314654937929953	0.93531054748232
0.314645619014986	0.935336573877052
0.314636330855514	0.935362514376092
0.314627073299533	0.935388369403965
0.314617846196038	0.935414139382404
0.314608649395018	0.935439824730373
0.314599482747444	0.935465425864085
0.314590346105264	0.935490943197033
0.314581239321391	0.935516377140004
0.3145721622497	0.935541728101105
0.314563114745018	0.935566996485786
0.314554096663115	0.935592182696858
0.314545107860699	0.935617287134518
0.314536148195406	0.935642310196366
0.314527217525794	0.935667252277433
0.314518315711334	0.935692113770191
0.314509442612404	0.935716895064587
0.314500598090283	0.93574159654805
0.314491782007139	0.935766218605521
0.314482994226028	0.935790761619469
0.314474234610882	0.935815225969911
0.314465503026505	0.935839612034431
0.314456799338563	0.935863920188202
0.314448123413581	0.935888150804003
0.314439475118933	0.935912304252237
0.314430854322838	0.935936380900954
0.314422260894349	0.935960381115865
0.314413694703352	0.935984305260365
0.314405155620554	0.936008153695547
0.31439664351748	0.936031926780222
0.314388158266467	0.93605562487094
0.314379699740653	0.936079248322002
0.314371267813978	0.936102797485481
0.314362862361169	0.936126272711242
0.314354483257742	0.936149674346954
0.314346130379991	0.936173002738109
0.314337803604984	0.936196258228042
0.314329502810553	0.936219441157944
0.314321227875295	0.93624255186688
0.31431297867856	0.936265590691807
0.314304755100449	0.936288557967589
0.314296557021805	0.936311454027012
0.314288384324209	0.936334279200801
0.314280236889976	0.93635703381764
0.314272114602144	0.936379718204179
0.314264017344475	0.936402332685059
0.314255945001445	0.93642487758292
0.31424789745824	0.936447353218423
0.31423987460075	0.936469759910259
0.314231876315565	0.936492097975166
0.314223902489968	0.936514367727949
0.314215953011929	0.936536569481487
0.314208027770105	0.936558703546752
0.314200126653826	0.936580770232822
0.314192249553098	0.936602769846899
0.314184396358594	0.936624702694317
0.314176566961649	0.93664656907856
0.314168761254256	0.936668369301278
0.314160979129061	0.936690103662296
0.314153220479356	0.936711772459631
0.314145485199079	0.936733375989504
0.314137773182802	0.936754914546354
0.314130084325733	0.936776388422854
0.314122418523708	0.936797797909919
0.314114775673186	0.936819143296723
0.314107155671245	0.936840424870712
0.314099558415579	0.936861642917614
0.31409198380449	0.936882797721455
0.314084431736887	0.936903889564571
0.314076902112278	0.936924918727618
0.314069394830768	0.936945885489587
0.314061909793056	0.936966790127818
0.314054446900425	0.936987632918006
0.314047006054745	0.937008414134221
0.314039587158462	0.937029134048912
0.314032190114599	0.937049792932927
0.314024814826746	0.937070391055519
0.314017461199064	0.937090928684358
0.314010129136272	0.937111406085547
0.314002818543649	0.937131823523628
0.313995529327028	0.937152181261599
0.313988261392791	0.937172479560918
0.313981014647867	0.937192718681521
0.313973788999726	0.937212898881833
0.313966584356376	0.93723302041877
0.31395940062636	0.937253083547764
0.313952237718749	0.93727308852276
0.313945095543143	0.937293035596237
0.313937974009663	0.937312925019212
0.313930873028949	0.937332757041255
0.313923792512157	0.937352531910497
0.313916732370952	0.937372249873641
0.313909692517509	0.93739191117597
0.313902672864507	0.937411516061364
0.313895673325124	0.9374310647723
0.313888693813035	0.937450557549872
0.313881734242409	0.937469994633794
0.313874794527905	0.937489376262412
0.313867874584667	0.937508702672715
0.313860974328323	0.937527974100343
0.31385409367498	0.937547190779597
0.313847232541221	0.937566352943449
0.313840390844102	0.937585460823551
0.313833568501147	0.937604514650243
0.313826765430347	0.937623514652566
0.313819981550156	0.937642461058268
0.313813216779487	0.937661354093813
0.313806471037709	0.937680193984392
0.313799744244643	0.937698980953929
0.313793036320562	0.937717715225095
0.313786347186184	0.937736397019311
0.313779676762672	0.93775502655676
0.313773024971628	0.937773604056394
0.313766391735091	0.937792129735946
0.313759776975537	0.937810603811934
0.31375318061587	0.937829026499671
0.313746602579424	0.937847398013276
0.313740042789959	0.937865718565678
0.313733501171655	0.937883988368628
0.313726977649115	0.937902207632703
0.313720472147355	0.93792037656732
0.313713984591807	0.937938495380737
0.313707514908313	0.937956564280069
0.313701063023122	0.937974583471286
0.313694628862891	0.937992553159231
0.313688212354677	0.93801047354762
0.313681813425938	0.938028344839055
0.313675432004528	0.938046167235028
0.313669068018695	0.93806394093593
0.31366272139708	0.938081666141059
0.313656392068712	0.938099343048625
0.313650079963006	0.938116971855764
0.313643785009762	0.938134552758535
0.313637507139158	0.938152085951936
0.313631246281754	0.938169571629907
0.313625002368484	0.938187009985341
0.313618775330654	0.938204401210084
0.313612565099945	0.938221745494949
0.313606371608402	0.93823904302972
0.313600194788438	0.938256294003159
0.313594034572828	0.938273498603014
0.31358789089471	0.938290657016024
0.313581763687579	0.938307769427926
0.313575652885286	0.938324836023465
0.313569558422037	0.938341856986395
0.313563480232388	0.93835883249949
0.313557418251245	0.938375762744551
0.31355137241386	0.938392647902408
0.313545342655829	0.938409488152931
0.313539328913092	0.938426283675032
0.313533331121928	0.938443034646677
0.313527349218952	0.938459741244887
0.313521383141116	0.938476403645747
0.313515432825705	0.938493022024412
0.313509498210334	0.938509596555112
0.313503579232949	0.938526127411159
0.31349767583182	0.938542614764954
0.313491787945543	0.93855905878799
0.313485915513036	0.93857545965086
0.313480058473536	0.938591817523264
0.313474216766601	0.938608132574013
0.313468390332102	0.938624404971034
0.313462579110226	0.938640634881379
0.31345678304147	0.938656822471227
0.313451002066644	0.938672967905894
0.313445236126863	0.938689071349833
0.313439485163549	0.938705132966645
0.313433749118428	0.938721152919081
0.313428027933527	0.93873713136905
0.313422321551174	0.938753068477622
0.313416629913995	0.938768964405035
0.313410952964913	0.9387848193107
0.313405290647142	0.938800633353206
0.313399642904192	0.938816406690325
0.313394009679862	0.93883213947902
0.313388390918238	0.938847831875447
0.313382786563695	0.938863484034959
0.313377196560893	0.938879096112117
0.313371620854772	0.938894668260689
0.313366059390558	0.938910200633657
0.313360512113752	0.938925693383225
0.313354978970136	0.93894114666082
0.313349459905766	0.938956560617098
0.313343954866972	0.938971935401949
0.313338463800358	0.938987271164504
0.313332986652797	0.939002568053136
0.313327523371432	0.939017826215468
0.313322073903675	0.939033045798375
0.313316638197199	0.939048226947993
0.313311216199945	0.939063369809716
0.313305807860115	0.939078474528212
0.313300413126172	0.939093541247416
0.313295031946836	0.939108570110541
0.313289664271087	0.939123561260083
0.313284310048159	0.939138514837821
0.313278969227542	0.939153430984826
0.313273641758976	0.939168309841464
0.313268327592455	0.939183151547399
0.313263026678218	0.939197956241598
0.313257738966757	0.939212724062337
0.313252464408807	0.939227455147204
0.313247202955349	0.939242149633102
0.313241954557606	0.939256807656256
0.313236719167046	0.939271429352215
0.313231496735372	0.939286014855857
0.313226287214531	0.939300564301394
0.313221090556704	0.939315077822374
0.31321590671431	0.939329555551687
0.313210735640001	0.939343997621568
0.313205577286661	0.939358404163602
0.313200431607408	0.939372775308727
0.313195298555589	0.939387111187238
0.31319017808478	0.939401411928791
0.313185070148782	0.93941567766241
0.313179974701626	0.939429908516484
0.313174891697564	0.939444104618778
0.313169821091073	0.939458266096432
0.313164762836851	0.939472393075968
0.313159716889817	0.93948648568329
0.313154683205109	0.939500544043694
0.313149661738082	0.939514568281863
0.313144652444309	0.939528558521879
0.313139655279576	0.939542514887222
0.313134670199885	0.939556437500774
0.313129697161449	0.939570326484826
0.313124736120693	0.939584181961074
0.313119787034252	0.939598004050634
0.313114849858971	0.939611792874032
0.313109924551898	0.939625548551221
0.313105011070293	0.939639271201574
0.313100109371618	0.939652960943893
0.313095219413538	0.939666617896409
0.313090341153922	0.93968024217679
0.313085474550841	0.939693833902141
0.313080619562565	0.939707393189006
0.313075776147561	0.939720920153376
0.313070944264499	0.939734414910687
0.31306612387224	0.939747877575829
0.313061314929844	0.939761308263145
0.313056517396564	0.939774707086433
0.313051731231847	0.939788074158955
0.31304695639533	0.939801409593436
0.313042192846842	0.939814713502067
0.313037440546403	0.939827985996509
0.31303269945422	0.939841227187899
0.313027969530687	0.939854437186848
0.313023250736386	0.939867616103446
0.313018543032084	0.939880764047267
0.31301384637873	0.93989388112737
0.31300916073746	0.939906967452303
0.313004486069588	0.939920023130105
0.312999822336612	0.939933048268309
0.312995169500208	0.939946042973948
0.312990527522232	0.939959007353553
0.312985896364718	0.939971941513159
0.312981275989875	0.939984845558307
0.312976666360091	0.939997719594047
0.312972067437924	0.940010563724943
0.312967479186111	0.940023378055071
0.312962901567558	0.940036162688025
0.312958334545345	0.940048917726923
0.31295377808272	0.9400616432744
0.312949232143103	0.940074339432623
0.312944696690084	0.940087006303283
0.312940171687417	0.940099643987606
0.312935657099025	0.940112252586348
0.312931152888997	0.940124832199807
0.312926659021587	0.940137382927815
0.312922175461213	0.94014990486975
0.312917702172454	0.940162398124533
0.312913239120054	0.940174862790632
0.312908786268917	0.940187298966066
0.312904343584106	0.940199706748405
0.312899911030846	0.940212086234775
0.312895488574518	0.94022443752186
0.312891076180662	0.940236760705903
0.312886673814974	0.940249055882709
0.312882281443305	0.940261323147649
0.312877899031663	0.940273562595662
0.312873526546208	0.940285774321256
0.312869163953254	0.940297958418511
0.312864811219267	0.940310114981084
0.312860468310865	0.940322244102206
0.312856135194816	0.94033434587469
0.312851811838037	0.940346420390929
0.312847498207594	0.940358467742902
0.312843194270704	0.940370488022174
0.312838899994727	0.940382481319899
0.312834615347171	0.940394447726822
0.31283034029569	0.940406387333282
0.312826074808083	0.940418300229212
0.312821818852292	0.940430186504146
0.312817572396402	0.940442046247217
0.312813335408641	0.940453879547158
0.312809107857379	0.940465686492312
0.312804889711124	0.940477467170624
0.312800680938529	0.940489221669652
0.31279648150838	0.940500950076561
0.312792291389607	0.940512652478134
0.312788110551274	0.940524328960766
0.312783938962584	0.940535979610473
0.312779776592874	0.940547604512887
0.312775623411618	0.940559203753264
0.312771479388424	0.940570777416486
0.312767344493035	0.940582325587057
0.312763218695325	0.940593848349112
0.312759101965303	0.940605345786416
0.312754994273107	0.940616817982364
0.312750895589008	0.940628265019987
0.312746805883407	0.940639686981954
0.312742725126833	0.940651083950568
0.312738653289945	0.940662456007775
0.312734590343532	0.940673803235163
0.312730536258506	0.940685125713963
0.312726491005909	0.940696423525054
0.31272245455691	0.94070769674896
0.312718426882799	0.940718945465858
0.312714407954994	0.940730169755575
0.312710397745038	0.940741369697592
0.312706396224593	0.940752545371046
0.312702403365449	0.94076369685473
0.312698419139513	0.940774824227098
0.312694443518817	0.940785927566264
0.312690476475512	0.940797006950006
0.312686517981869	0.940808062455766
0.312682568010279	0.940819094160652
0.312678626533252	0.940830102141442
0.312674693523415	0.940841086474583
0.312670768953513	0.940852047236193
0.312666852796408	0.940862984502065
0.312662945025079	0.940873898347668
0.312659045612619	0.940884788848146
0.312655154532237	0.940895656078325
0.312651271757256	0.940906500112708
0.312647397261113	0.940917321025482
0.312643531017358	0.940928118890519
0.312639672999653	0.940938893781375
0.312635823181773	0.940949645771294
0.312631981537605	0.940960374933209
0.312628148041144	0.940971081339744
0.312624322666497	0.940981765063213
0.312620505387882	0.940992426175628
0.312616696179623	0.941003064748693
0.312612895016155	0.941013680853811
0.312609101872018	0.941024274562082
0.312605316721863	0.941034845944309
0.312601539540446	0.941045395070994
0.312597770302627	0.941055922012344
0.312594008983375	0.941066426838272
0.312590255557763	0.941076909618394
0.312586510000967	0.941087370422039
0.31258277228827	0.941097809318241
0.312579042395055	0.941108226375748
0.312575320296811	0.94111862166302
0.312571605969126	0.941128995248231
0.312567899387693	0.941139347199271
0.312564200528305	0.941149677583746
0.312560509366855	0.941159986468981
0.312556825879337	0.941170273922023
0.312553150041846	0.941180540009638
0.312549481830573	0.941190784798316
0.312545821221811	0.941201008354271
0.312542168191949	0.941211210743444
0.312538522717474	0.941221392031501
0.312534884774971	0.94123155228384
0.312531254341122	0.941241691565585
0.312527631392703	0.941251809941595
0.312524015906588	0.94126190747646
0.312520407859745	0.941271984234504
0.312516807229236	0.941282040279787
0.31251321399222	0.941292075676107
0.312509628125946	0.941302090486998
0.312506049607758	0.941312084775736
0.312502478415094	0.941322058605336
0.312498914525482	0.941332012038557
0.312495357916544	0.9413419451379
0.312491808565991	0.941351857965611
0.312488266451628	0.941361750583684
0.312484731551346	0.941371623053859
0.31248120384313	0.941381475437624
0.312477683305052	0.941391307796219
0.312474169915275	0.941401120190634
0.31247066365205	0.941410912681612
0.312467164493715	0.941420685329651
0.312463672418696	0.941430438195
0.312460187405507	0.94144017133767
0.312456709432749	0.941449884817425
0.312453238479108	0.94145957869379
0.312449774523358	0.941469253026049
0.312446317544356	0.941478907873249
0.312442867521047	0.941488543294196
0.312439424432458	0.941498159347464
0.312435988257702	0.941507756091387
0.312432558975974	0.941517333584069
0.312429136566554	0.941526891883378
0.312425721008805	0.941536431046954
0.312422312282171	0.941545951132202
0.312418910366179	0.941555452196301
0.31241551524044	0.9415649342962
0.312412126884642	0.941574397488621
0.312408745278556	0.941583841830062
0.312405370402035	0.941593267376794
0.31240200223501	0.941602674184864
0.312398640757493	0.941612062310097
0.312395285949574	0.941621431808098
0.312391937791422	0.94163078273425
0.312388596263287	0.941640115143716


==> figures/heatmaps-2-5-2.tsv <==
0.309016994374947	0.951056516295154


==> figures/heatmaps-2-5-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-2-5-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-2-6-1.tsv <==
0.649548785097263	0
0.618591349577053	0.0864596832995594
0.592793486643544	0.158509419382526
0.570964525699806	0.219474580683497
0.55225398774803	0.271730433227187
0.536038188189825	0.317018838765051
0.521849363576395	0.356646193610683
0.509329812446898	0.391611506709769
0.498201322554012	0.422691785020068
0.48824425264985	0.450500455087178
0.479282889736105	0.475528258147577
0.471174989957003	0.498172460916509
0.463804171976	0.518758099797357
0.457074294688998	0.537553683123348
0.450905240509246	0.55478296783884
0.445229710663874	0.570633909777092
0.439990760037377	0.585265548489325
0.435139879827657	0.598813362111763
0.430635491061489	0.61139347476117
0.426441749796436	0.623105993434756
0.422527591282386	0.634037677530102
0.418865959124082	0.644264091683814
0.415433178975671	0.653851354952918
0.412208446108982	0.662857571963289
0.409173403410923	0.671334011502461
0.406311791724181	0.679326083067967
0.40360915846448	0.686874150657611
0.401052613489087	0.694014214593761
0.398630623512399	0.700778485691166
0.3963328381499	0.707195871091268
0.394149942055526	0.713292387221365
0.392073528697464	0.719091512320726
0.390095992165975	0.724614488605831
0.388210434077812	0.729880582273025
0.386410583175474	0.734907308046255
0.384690725646573	0.739710623785119
0.383045644531973	0.744305099709251
0.381470566869057	0.748704066019589
0.379961117442097	0.752919742066997
0.378513278195828	0.756963349704306
0.377123352519411	0.760845213036123
0.375787933732264	0.764574846433359
0.374503877206162	0.768161032392239
0.373268275643309	0.771611890579087
0.372078437101302	0.774934939203458
0.370931865415369	0.778137149696035
0.369826242718218	0.781224995528162
0.368759413799915	0.784204495892495
0.367729372085692	0.787081254864955
0.366734247039747	0.789860496584111
0.365772292828667	0.792547096912628
0.364841878099917	0.795145611984473
0.363941476749514	0.797660303989484
0.363069659568966	0.800095164502272
0.362225086675309	0.802453935624036
0.361406500639919	0.804740129172822
0.360612720241965	0.806957044129221
0.359842634781263	0.809107782519757
0.359095198892935	0.811195263898807
0.358369427812964	0.813222238571218
0.357664393049564	0.81519129968156
0.356979218420344	0.817104894281752
0.356313076419714	0.818965333476382
0.355665184884854	0.820774801734174
0.355034803932017	0.822535365444457
0.354421233137923	0.824248980789133
0.353823808943673	0.82591750099316
0.353241902260963	0.827542683010069
0.352674916262424	0.829126193693211
0.352122284339798	0.830669615498299
0.351583468215237	0.832174451758259
0.351057956192517	0.833642131567357
0.350545261536206	0.83507401430794
0.350044920967998	0.836471393849954
0.349556493270461	0.837835502450492
0.349079557989338	0.839167514378077
0.34861371422638	0.840468549284089
0.348158579515444	0.841739675341688
0.347713788775211	0.842981912170704
0.347278993332511	0.844196233565361
0.34685386001076	0.845383570040136
0.346438070278499	0.846544811207774
0.34603131945346	0.847680808002202
0.345633315957992	0.84879237475804
0.345243780622002	0.849880291157371
0.344862446029928	0.850945304053558
0.344489055908522	0.851988129181075
0.344123364552506	0.853009452759571
0.343765136285388	0.85400993299973
0.343414144952959	0.854990201517865
0.343070173447179	0.855950864665638
0.342733013258345	0.856892504780782
0.342402464053606	0.857815681364256
0.342078333280027	0.858720932188828
0.341760435790555	0.859608774343696
0.341448593491358	0.860479705219425
0.341142635009128	0.86133420343712
0.340842395377033	0.862172729725513
0.340547715738125	0.862995727749306
0.340258443065068	0.863803624891928
0.339974429895158	0.864596832995594
0.339695534079661	0.865375749061356
0.339421618546583	0.866140755911658
0.339152551076037	0.866892222817706
0.338888204087431	0.867630506093824
0.338628454437758	0.868355949660792
0.33837318323032	0.869068885580054
0.338122275633265	0.869769634560525
0.337875620707347	0.870458506439632
0.337633111242369	0.871135800640099
0.337394643601807	0.871801806603891
0.337160117575139	0.872456804204645
0.336929436237432	0.873101064139813
0.336702505815786	0.873734848303678
0.336479235562231	0.874358410142319
0.336259537632733	0.874971994991541
0.336043326971957	0.875575840398713
0.335830521203476	0.876170176429393
0.335621040525128	0.876755225959595
0.335414807609235	0.877331204954444
0.335211747507433	0.877898322733988
0.335011787559857	0.878456782226821
0.334814857308456	0.879006780212187
0.334620888414219	0.879548507551157
0.334429814578105	0.880082149407455
0.334241571465489	0.880607885458475
0.334056096633941	0.88112589009698
0.333873329464168	0.881636332623974
0.333693211093956	0.882139377433186
0.33351568435497	0.882635184187588
0.333340693712256	0.883123907988357
0.333168185206317	0.883605699536632
0.332998106397646	0.884080705288453
0.332830406313571	0.884549067603185
0.33266503539733	0.885010924885768
0.332501945459245	0.885466411723074
0.332341089629901	0.885915659014664
0.332182422315241	0.886358794098204
0.332025899153482	0.886795940869805
0.331871476973761	0.887227219899506
0.331719113756435	0.887652748542143
0.331568768594968	0.888072641043819
0.33142040165931	0.888487008644157
0.33127397416072	0.888895959674555
0.331129448317955	0.889299599652611
0.330986787324774	0.889698031372886
0.330845955318686	0.890091354994182
0.330706917350891	0.890479668123488
0.330569639357372	0.890863065896726
0.330434088131068	0.891241641056465
0.330300231295092	0.891615484026706
0.330168037276955	0.891984682984896
0.330037475283732	0.892349323931255
0.329908515278157	0.892709490755574
0.329781127955577	0.893065265301547
0.329655284721754	0.893416727428781
0.329530957671472	0.893763955072554
0.3294081195679	0.894107024301432
0.329286743822704	0.894446009372823
0.32916680447686	0.894780982786565
0.329048276182142	0.895112015336615
0.32893113418327	0.895439176160934
0.328815354300663	0.895762532789621
0.32870091291381	0.896082151191387
0.328587786945195	0.896398095818421
0.328475953844794	0.896710429649716
0.328365391575079	0.897019214232929
0.328256078596547	0.897324509724806
0.328147993853729	0.897626374930257
0.328041116761669	0.897924867340117
0.327935427192854	0.898220043167645
0.327830905464578	0.898511957383819
0.327727532326723	0.898800663751464
0.327625288949937	0.89908621485826
0.327524156914204	0.899368662148678
0.327424118197775	0.899648055954875
0.32732515516647	0.899924445526597
0.327227250563307	0.900197879060118
0.327130387498475	0.900468403726262
0.32703454943962	0.900736065697526
0.326939720202438	0.901000910174356
0.326845883941561	0.90126298141059
0.326753025141735	0.901522322738114
0.326661128609264	0.901778976590741
0.326570179463727	0.902032984527362
0.326480163129938	0.902284387254376
0.326391065330168	0.902533224647441
0.326302872076588	0.902779535772557
0.326215569663953	0.903023358906509
0.326129144662501	0.903264731556704
0.326043583911063	0.903503690480396
0.325958874510386	0.903740271703355
0.325875003816646	0.903974510537968
0.32579195943516	0.904206441600811
0.325709729214277	0.904436098829705
0.325628301239451	0.904663515500268
0.325547663827487	0.904888724241991
0.325467805520953	0.905111757053842
0.325388715082751	0.905332645319425
0.325310381490848	0.905551419821701
0.325232793933153	0.905768110757289
0.325155941802545	0.905982747750359
0.325079814692038	0.906195359866137
0.32500440239008	0.906405975624019
0.32492969487599	0.906614623010333
0.32485568231552	0.906821329490728
0.324782355056536	0.90702612202223
0.324709703624824	0.907229027064962
0.324637718720008	0.907430070593541
0.324566391211583	0.90762927810816
0.324495712135053	0.907826674645374
0.324425672688174	0.908022284788585
0.324356264227304	0.908216132678255
0.324287478263841	0.908408242021828
0.324219306460765	0.908598636103406
0.324151740629273	0.908787337793147
0.324084772725492	0.90897436955643
0.324018394847296	0.909159753462768
0.323952599231189	0.909343511194489
0.323887378249284	0.909525664055191
0.323822724406352	0.909706232977973
0.323758630336952	0.909885238533459
0.323695088802633	0.910062700937604
0.32363209268921	0.91023864005931
0.323569635004106	0.910413075427839
0.323507708873769	0.910586026240041
0.323446307541147	0.910757511367393
0.323385424363231	0.910927549362869
0.323325052808658	0.911096158467626
0.323265186455379	0.911263356617532
0.323205818988377	0.911429161449522
0.32314694419745	0.911593590307803
0.323088555975043	0.911756660249899
0.323030648314137	0.911918388052555
0.32297321530619	0.912078790217483
0.322916251139124	0.912237882976984
0.322859750095367	0.912395682299416
0.32280370654994	0.91255220389454
0.322748114968589	0.912707463218736
0.322692969905964	0.912861475480087
0.32263826600384	0.913014255643347
0.322583997989382	0.913165818434789
0.322530160673452	0.913316178346933
0.322476748948952	0.913465349643171
0.322423757789212	0.913613346362274
0.322371182246411	0.913760182322795
0.322319017450038	0.913905871127374
0.322267258605388	0.914050426166937
0.322215900992092	0.914193860624799
0.322164939962682	0.914336187480669
0.32211437094119	0.914477419514571
0.322064189421779	0.914617569310665
0.322014390967402	0.914756649260987
0.321964971208496	0.914894671569102
0.321915925841702	0.91503164825367
0.32186725062862	0.91516759115194
0.321818941394583	0.915302511923155
0.321770994027469	0.915436422051889
0.321723404476526	0.915569332851304
0.321676168751242	0.915701255466337
0.321629282920218	0.915832200876814
0.321582743110088	0.915962179900498
0.321536545504444	0.916091203196067
0.321490686342798	0.916219281266027
0.321445161919558	0.916346424459564
0.321399968583032	0.91647264297533
0.321355102734452	0.91659794686417
0.321310560827017	0.916722346031791
0.321266339364959	0.916845850241371
0.321222434902629	0.916968469116116
0.321178844043602	0.917090212141755
0.321135563439799	0.917211088668991
0.321092589790632	0.917331107915893
0.321049919842167	0.917450278970236
0.321007550386297	0.917568610791803
0.320965478259941	0.917686112214622
0.320923700344259	0.917802791949169
0.320882213563878	0.917918658584521
0.320841014886139	0.918033720590461
0.320800101320356	0.918147986319543
0.320759469917096	0.918261464009114
0.320719117767467	0.918374161783293
0.320679042002424	0.918486087654909
0.320639239792091	0.918597249527401
0.320599708345094	0.918707655196679
0.320560444907907	0.918817312352945
0.320521446764215	0.918926228582479
0.320482711234285	0.919034411369391
0.320444235674354	0.91914186809733
0.320406017476028	0.919248606051169
0.320368054065691	0.919354632418648
0.320330342903928	0.919459954291992
0.320292881484958	0.919564578669486
0.32025566733608	0.91966851245703
0.320218698017129	0.919771762469655
0.320181971119941	0.919874335433017
0.320145484267834	0.919976237984855
0.320109235115088	0.920077476676419
0.320073221346451	0.920178057973882
0.32003744067664	0.920277988259712
0.320001890849861	0.920377273834019
0.319966569639331	0.920475920915888
0.319931474846817	0.920573935644668
0.319896604302178	0.920671324081251
0.319861955862919	0.920768092209321
0.319827527413751	0.920864245936577
0.31979331686616	0.92095979109594
0.319759322157986	0.921054733446726
0.319725541253008	0.921149078675809
0.319691972140537	0.921242832398754
0.31965861283502	0.92133600016093
0.319625461375643	0.921428587438607
0.319592515825951	0.921520599640025
0.319559774273471	0.921612042106449
0.31952723482934	0.921702920113204
0.319494895627942	0.921793238870687
0.319462754826552	0.921883003525364
0.319430810604988	0.921972219160745
0.319399061165262	0.92206089079835
0.319367504731249	0.922149023398644
0.319336139548351	0.922236621861967
0.319304963883174	0.922323691029439
0.31927397602321	0.922410235683854
0.319243174276518	0.922496260550554
0.319212556971424	0.922581770298293
0.319182122456211	0.922666769540074
0.319151869098826	0.922751262833988
0.319121795286589	0.922835254684021
0.319091899425903	0.922918749540859
0.319062179941977	0.923001751802671
0.319032635278545	0.923084265815884
0.319003263897596	0.923166295875941
0.318974064279109	0.923247846228044
0.318945034920788	0.92332892106789
0.318916174337805	0.923409524542387
0.318887481062551	0.923489660750367
0.318858953644379	0.923569333743271
0.318830590649366	0.923648547525841
0.318802390660071	0.923727306056787
0.3187743522753	0.923805613249447
0.318746474109871	0.923883472972435
0.318718754794387	0.923960889050277
0.318691192975013	0.924037865264041
0.318663787313257	0.924114405351948
0.318636536485747	0.92419051300998
0.318609439184027	0.924266191892473
0.318582494114338	0.924341445612705
0.318555699997421	0.924416277743468
0.318529055568308	0.924490691817635
0.318502559576126	0.924564691328715
0.318476210783901	0.924638279731399
0.318450007968363	0.924711460442102
0.318423949919763	0.924784236839486
0.318398035441678	0.924856612264984
0.318372263350835	0.924928590023309
0.318346632476929	0.925000173382957
0.318321141662442	0.925071365576707
0.318295789762476	0.925142169802097
0.318270575644576	0.925212589221916
0.31824549818856	0.925282626964661
0.318220556286361	0.925352286125014
0.318195748841856	0.925421569764287
0.318171074770709	0.925490480910875
0.318146533000211	0.925559022560699
0.318122122469127	0.925627197677636
0.318097842127543	0.925695009193949
0.318073690936711	0.925762460010708
0.318049667868908	0.9258295529982
0.318025771907284	0.92589629099634
0.318002002045721	0.92596267681507
0.317978357288693	0.926028713234755
0.317954836651124	0.926094403006567
0.317931439158254	0.926159748852872
0.317908163845504	0.926224753467604
0.317885009758341	0.926289419516634
0.31786197595215	0.926353749638137
0.317839061492106	0.926417746442947
0.317816265453043	0.926481412514917
0.317793586919337	0.926544750411258
0.317771024984776	0.926607762662887
0.317748578752443	0.926670451774765
0.317726247334597	0.926732820226224
0.317704029852558	0.926794870471297
0.317681925436584	0.926856604939043
0.317659933225768	0.926918026033855
0.317638052367917	0.926979136135782
0.31761628201945	0.927039937600831
0.317594621345283	0.927100432761271
0.317573069518724	0.927160623925929
0.317551625721371	0.927220513380488
0.317530289143005	0.927280103387775
0.317509058981489	0.927339396188042
0.317487934442667	0.927398393999254
0.317466914740265	0.927457099017358
0.317445999095797	0.927515513416561
0.317425186738461	0.927573639349594
0.317404476905054	0.927631478947982
0.317383868839869	0.9276890343223
0.317363361794612	0.927746307562429
0.317342955028305	0.927803300737815
0.317322647807199	0.927860015897711
0.317302439404687	0.927916455071427
0.317282329101217	0.927972620268572
0.317262316184204	0.92802851347929
0.31724239994795	0.928084136674498
0.317222579693557	0.928139491806114
0.317202854728849	0.928194580807289
0.317183224368288	0.928249405592632
0.317163687932898	0.928303968058427
0.317144244750182	0.928358270082859
0.31712489415405	0.928412313526221
0.317105635484741	0.928466100231136
0.317086468088746	0.928519632022756
0.317067391318737	0.92857291070898
0.317048404533493	0.928625938080645
0.317029507097825	0.928678715911738
0.317010698382514	0.928731245959586
0.316991977764229	0.928783529965056
0.316973344625469	0.928835569652743
0.316954798354489	0.928887366731164
0.316936338345234	0.928938922892941
0.316917963997275	0.928990239814988
0.316899674715742	0.929041319158692
0.31688146991126	0.929092162570092
0.316863348999886	0.929142771680058
0.316845311403047	0.92919314810446
0.316827356547478	0.929243293444347
0.316809483865161	0.929293209286111
0.316791692793265	0.929342897201657
0.316773982774089	0.929392358748567
0.316756353255	0.929441595470264
0.316738803688379	0.92949060889617
0.316721333531561	0.929539400541869
0.316703942246783	0.929587971909258
0.316686629301126	0.929636324486704
0.31666939416646	0.929684459749195
0.316652236319394	0.929732379158491
0.316635155241218	0.929780084163271
0.316618150417856	0.929827576199279
0.31660122133981	0.929874856689471
0.31658436750211	0.92992192704415
0.316567588404267	0.929968788661115
0.31655088355022	0.930015442925792
0.316534252448288	0.930061891211375
0.316517694611122	0.930108134878961
0.316501209555658	0.930154175277678
0.316484796803068	0.930200013744821
0.316468455878718	0.930245651605982
0.316452186312116	0.930291090175172
0.316435987636872	0.930336330754954
0.31641985939065	0.930381374636563
0.316403801115128	0.930426223100031
0.31638781235595	0.930470877414306
0.316371892662686	0.930515338837375
0.31635604158879	0.930559608616379
0.316340258691556	0.930603687987731
0.316324543532079	0.930647578177232
0.316308895675211	0.930691280400182
0.316293314689527	0.930734795861496
0.316277800147278	0.930778125755811
0.316262351624358	0.930821271267597
0.316246968700262	0.930864233571265
0.316231650958047	0.930907013831273
0.316216397984299	0.930949613202233
0.316201209369089	0.930992032829011
0.316186084705944	0.931034273846834
0.316171023591803	0.93107633738139
0.316156025626988	0.931118224548924
0.316141090415163	0.931159936456343
0.316126217563305	0.931201474201309
0.316111406681662	0.931242838872338
0.316096657383727	0.931284031548892
0.316081969286199	0.931325053301478
0.31606734200895	0.931365905191734
0.316052775174995	0.931406588272526
0.316038268410459	0.931447103588037
0.316023821344542	0.931487452173854
0.316009433609492	0.93152763505706
0.315995104840569	0.931567653256318
0.315980834676017	0.93160750778196
0.315966622757036	0.931647199636069
0.315952468727744	0.931686729812564
0.315938372235157	0.931726099297285
0.315924332929153	0.931765309068071
0.315910350462444	0.931804360094847
0.31589642449055	0.931843253339696
0.315882554671768	0.931881989756945
0.315868740667147	0.931920570293239
0.315854982140456	0.93195899588762
0.31584127875816	0.931997267471603
0.315827630189394	0.93203538596925
0.315814036105932	0.932073352297246
0.315800496182165	0.932111167364971
0.315787010095073	0.932148832074574
0.3157735775242	0.932186347321043
0.315760198151627	0.932223713992279
0.31574687166195	0.932260932969162
0.315733597742252	0.932298005125624
0.31572037608208	0.932334931328714
0.315707206373421	0.932371712438667
0.315694088310679	0.932408349308974
0.315681021590648	0.932444842786442
0.315668005912493	0.932481193711264
0.315655040977722	0.93251740291708
0.315642126490168	0.932553471231045
0.315629262155963	0.932589399473888
0.315616447683519	0.932625188459976
0.315603682783503	0.932660838997375
0.315590967168815	0.932696351887911
0.315578300554568	0.932731727927232
0.315565682658069	0.932766967904862
0.315553113198792	0.932802072604268
0.315540591898364	0.932837042802909
0.315528118480537	0.932871879272302
0.315515692671175	0.93290658277807
0.31550331419823	0.932941154080008
0.315490982791722	0.932975593932128
0.31547869818372	0.933009903082722
0.315466460108325	0.933044082274412
0.315454268301645	0.933078132244205
0.315442122501784	0.933112053723547
0.315430022448814	0.933145847438371
0.315417967884765	0.933179514109154
0.315405958553603	0.933213054450967
0.315393994201208	0.933246469173521
0.315382074575365	0.933279758981225
0.315370199425737	0.933312924573229
0.315358368503855	0.933345966643475
0.315346581563095	0.933378885880745
0.315334838358664	0.933411682968713
0.315323138647583	0.933444358585984
0.315311482188669	0.933476913406149
0.315299868742518	0.933509348097826
0.315288298071491	0.933541663324709
0.315276769939696	0.93357385974561
0.315265284112972	0.933605938014509
0.315253840358873	0.93363789878059
0.315242438446653	0.933669742688295
0.315231078147252	0.933701470377359
0.315219759233277	0.933733082482856
0.31520848147899	0.933764579635242
0.315197244660289	0.933795962460396
0.3151860485547	0.933827231579662
0.315174892941355	0.933858387609888
0.315163777600982	0.933889431163472
0.31515270231589	0.933920362848394
0.315141666869953	0.933951183268262
0.315130671048598	0.93398189302235
0.315119714638788	0.934012492705635
0.315108797429014	0.934042982908836
0.315097919209274	0.934073364218454
0.315087079771067	0.934103637216808
0.315076278907373	0.934133802482072
0.315065516412644	0.934163860588312
0.31505479208279	0.934193812105523
0.315044105715165	0.934223657599664
0.315033457108557	0.934253397632695
0.315022846063172	0.934283032762611
0.315012272380622	0.934312563543478
0.315001735863916	0.934341990525467
0.314991236317444	0.934371314254888
0.314980773546967	0.934400535274223
0.314970347359603	0.934429654122161
0.314959957563819	0.934458671333632
0.314949603969413	0.934487587439837
0.31493928638751	0.934516402968281
0.314929004630543	0.934545118442807
0.314918758512249	0.934573734383626
0.314908547847652	0.934602251307348
0.314898372453053	0.934630669727016
0.314888232146022	0.934658990152134
0.314878126745383	0.934687213088697
0.314868056071207	0.934715339039223
0.314858019944799	0.934743368502784
0.314848018188686	0.934771301975031
0.314838050626611	0.934799139948228
0.314828117083519	0.934826882911277
0.314818217385549	0.934854531349751
0.314808351360021	0.934882085745916
0.314798518835428	0.934909546578767
0.314788719641427	0.934936914324049
0.314778953608828	0.934964189454288
0.314769220569581	0.934991372438816
0.314759520356774	0.935018463743802
0.314749852804616	0.935045463832272
0.314740217748432	0.935072373164142
0.314730615024651	0.935099192196241
0.314721044470799	0.935125921382337
0.314711505925488	0.935152561173161
0.314701999228408	0.935179112016436
0.314692524220319	0.935205574356901
0.314683080743039	0.935231948636332
0.314673668639438	0.935258235293573
0.314664287753427	0.935284434764554
0.314654937929953	0.93531054748232
0.314645619014986	0.935336573877052
0.314636330855514	0.935362514376092
0.314627073299533	0.935388369403965
0.314617846196038	0.935414139382404
0.314608649395018	0.935439824730373
0.314599482747444	0.935465425864085
0.314590346105264	0.935490943197033
0.314581239321391	0.935516377140004
0.3145721622497	0.935541728101105
0.314563114745018	0.935566996485786
0.314554096663115	0.935592182696858
0.314545107860699	0.935617287134518
0.314536148195406	0.935642310196366
0.314527217525794	0.935667252277433
0.314518315711334	0.935692113770191
0.314509442612404	0.935716895064587
0.314500598090283	0.93574159654805
0.314491782007139	0.935766218605521
0.314482994226028	0.935790761619469
0.314474234610882	0.935815225969911
0.314465503026505	0.935839612034431
0.314456799338563	0.935863920188202
0.314448123413581	0.935888150804003
0.314439475118933	0.935912304252237
0.314430854322838	0.935936380900954
0.314422260894349	0.935960381115865
0.314413694703352	0.935984305260365
0.314405155620554	0.936008153695547
0.31439664351748	0.936031926780222
0.314388158266467	0.93605562487094
0.314379699740653	0.936079248322002
0.314371267813978	0.936102797485481
0.314362862361169	0.936126272711242
0.314354483257742	0.936149674346954
0.314346130379991	0.936173002738109
0.314337803604984	0.936196258228042
0.314329502810553	0.936219441157944
0.314321227875295	0.93624255186688
0.31431297867856	0.936265590691807
0.314304755100449	0.936288557967589
0.314296557021805	0.936311454027012
0.314288384324209	0.936334279200801
0.314280236889976	0.93635703381764
0.314272114602144	0.936379718204179
0.314264017344475	0.936402332685059
0.314255945001445	0.93642487758292
0.31424789745824	0.936447353218423
0.31423987460075	0.936469759910259
0.314231876315565	0.936492097975166
0.314223902489968	0.936514367727949
0.314215953011929	0.936536569481487
0.314208027770105	0.936558703546752
0.314200126653826	0.936580770232822
0.314192249553098	0.936602769846899
0.314184396358594	0.936624702694317
0.314176566961649	0.93664656907856
0.314168761254256	0.936668369301278
0.314160979129061	0.936690103662296
0.314153220479356	0.936711772459631
0.314145485199079	0.936733375989504
0.314137773182802	0.936754914546354
0.314130084325733	0.936776388422854
0.314122418523708	0.936797797909919
0.314114775673186	0.936819143296723
0.314107155671245	0.936840424870712
0.314099558415579	0.936861642917614
0.31409198380449	0.936882797721455
0.314084431736887	0.936903889564571
0.314076902112278	0.936924918727618
0.314069394830768	0.936945885489587
0.314061909793056	0.936966790127818
0.314054446900425	0.936987632918006
0.314047006054745	0.937008414134221
0.314039587158462	0.937029134048912
0.314032190114599	0.937049792932927
0.314024814826746	0.937070391055519
0.314017461199064	0.937090928684358
0.314010129136272	0.937111406085547
0.314002818543649	0.937131823523628
0.313995529327028	0.937152181261599
0.313988261392791	0.937172479560918
0.313981014647867	0.937192718681521
0.313973788999726	0.937212898881833
0.313966584356376	0.93723302041877
0.31395940062636	0.937253083547764
0.313952237718749	0.93727308852276
0.313945095543143	0.937293035596237
0.313937974009663	0.937312925019212
0.313930873028949	0.937332757041255
0.313923792512157	0.937352531910497
0.313916732370952	0.937372249873641
0.313909692517509	0.93739191117597
0.313902672864507	0.937411516061364
0.313895673325124	0.9374310647723
0.313888693813035	0.937450557549872
0.313881734242409	0.937469994633794
0.313874794527905	0.937489376262412
0.313867874584667	0.937508702672715
0.313860974328323	0.937527974100343
0.31385409367498	0.937547190779597
0.313847232541221	0.937566352943449
0.313840390844102	0.937585460823551
0.313833568501147	0.937604514650243
0.313826765430347	0.937623514652566
0.313819981550156	0.937642461058268
0.313813216779487	0.937661354093813
0.313806471037709	0.937680193984392
0.313799744244643	0.937698980953929
0.313793036320562	0.937717715225095
0.313786347186184	0.937736397019311
0.313779676762672	0.93775502655676
0.313773024971628	0.937773604056394
0.313766391735091	0.937792129735946
0.313759776975537	0.937810603811934
0.31375318061587	0.937829026499671
0.313746602579424	0.937847398013276
0.313740042789959	0.937865718565678
0.313733501171655	0.937883988368628
0.313726977649115	0.937902207632703
0.313720472147355	0.93792037656732
0.313713984591807	0.937938495380737
0.313707514908313	0.937956564280069
0.313701063023122	0.937974583471286
0.313694628862891	0.937992553159231
0.313688212354677	0.93801047354762
0.313681813425938	0.938028344839055
0.313675432004528	0.938046167235028
0.313669068018695	0.93806394093593
0.31366272139708	0.938081666141059
0.313656392068712	0.938099343048625
0.313650079963006	0.938116971855764
0.313643785009762	0.938134552758535
0.313637507139158	0.938152085951936
0.313631246281754	0.938169571629907
0.313625002368484	0.938187009985341
0.313618775330654	0.938204401210084
0.313612565099945	0.938221745494949
0.313606371608402	0.93823904302972
0.313600194788438	0.938256294003159
0.313594034572828	0.938273498603014
0.31358789089471	0.938290657016024
0.313581763687579	0.938307769427926
0.313575652885286	0.938324836023465
0.313569558422037	0.938341856986395
0.313563480232388	0.93835883249949
0.313557418251245	0.938375762744551
0.31355137241386	0.938392647902408
0.313545342655829	0.938409488152931
0.313539328913092	0.938426283675032
0.313533331121928	0.938443034646677
0.313527349218952	0.938459741244887
0.313521383141116	0.938476403645747
0.313515432825705	0.938493022024412
0.313509498210334	0.938509596555112
0.313503579232949	0.938526127411159
0.31349767583182	0.938542614764954
0.313491787945543	0.93855905878799
0.313485915513036	0.93857545965086
0.313480058473536	0.938591817523264
0.313474216766601	0.938608132574013
0.313468390332102	0.938624404971034
0.313462579110226	0.938640634881379
0.31345678304147	0.938656822471227
0.313451002066644	0.938672967905894
0.313445236126863	0.938689071349833
0.313439485163549	0.938705132966645
0.313433749118428	0.938721152919081
0.313428027933527	0.93873713136905
0.313422321551174	0.938753068477622
0.313416629913995	0.938768964405035
0.313410952964913	0.9387848193107
0.313405290647142	0.938800633353206
0.313399642904192	0.938816406690325
0.313394009679862	0.93883213947902
0.313388390918238	0.938847831875447
0.313382786563695	0.938863484034959
0.313377196560893	0.938879096112117
0.313371620854772	0.938894668260689
0.313366059390558	0.938910200633657
0.313360512113752	0.938925693383225
0.313354978970136	0.93894114666082
0.313349459905766	0.938956560617098
0.313343954866972	0.938971935401949
0.313338463800358	0.938987271164504
0.313332986652797	0.939002568053136
0.313327523371432	0.939017826215468
0.313322073903675	0.939033045798375
0.313316638197199	0.939048226947993
0.313311216199945	0.939063369809716
0.313305807860115	0.939078474528212
0.313300413126172	0.939093541247416
0.313295031946836	0.939108570110541
0.313289664271087	0.939123561260083
0.313284310048159	0.939138514837821
0.313278969227542	0.939153430984826
0.313273641758976	0.939168309841464
0.313268327592455	0.939183151547399
0.313263026678218	0.939197956241598
0.313257738966757	0.939212724062337
0.313252464408807	0.939227455147204
0.313247202955349	0.939242149633102
0.313241954557606	0.939256807656256
0.313236719167046	0.939271429352215
0.313231496735372	0.939286014855857
0.313226287214531	0.939300564301394
0.313221090556704	0.939315077822374
0.31321590671431	0.939329555551687
0.313210735640001	0.939343997621568
0.313205577286661	0.939358404163602
0.313200431607408	0.939372775308727
0.313195298555589	0.939387111187238
0.31319017808478	0.939401411928791
0.313185070148782	0.93941567766241
0.313179974701626	0.939429908516484
0.313174891697564	0.939444104618778
0.313169821091073	0.939458266096432
0.313164762836851	0.939472393075968
0.313159716889817	0.93948648568329
0.313154683205109	0.939500544043694
0.313149661738082	0.939514568281863
0.313144652444309	0.939528558521879
0.313139655279576	0.939542514887222
0.313134670199885	0.939556437500774
0.313129697161449	0.939570326484826
0.313124736120693	0.939584181961074
0.313119787034252	0.939598004050634
0.313114849858971	0.939611792874032
0.313109924551898	0.939625548551221
0.313105011070293	0.939639271201574
0.313100109371618	0.939652960943893
0.313095219413538	0.939666617896409
0.313090341153922	0.93968024217679
0.313085474550841	0.939693833902141
0.313080619562565	0.939707393189006
0.313075776147561	0.939720920153376
0.313070944264499	0.939734414910687
0.31306612387224	0.939747877575829
0.313061314929844	0.939761308263145
0.313056517396564	0.939774707086433
0.313051731231847	0.939788074158955
0.31304695639533	0.939801409593436
0.313042192846842	0.939814713502067
0.313037440546403	0.939827985996509
0.31303269945422	0.939841227187899
0.313027969530687	0.939854437186848
0.313023250736386	0.939867616103446
0.313018543032084	0.939880764047267
0.31301384637873	0.93989388112737
0.31300916073746	0.939906967452303
0.313004486069588	0.939920023130105
0.312999822336612	0.939933048268309
0.312995169500208	0.939946042973948
0.312990527522232	0.939959007353553
0.312985896364718	0.939971941513159
0.312981275989875	0.939984845558307
0.312976666360091	0.939997719594047
0.312972067437924	0.940010563724943
0.312967479186111	0.940023378055071
0.312962901567558	0.940036162688025
0.312958334545345	0.940048917726923
0.31295377808272	0.9400616432744
0.312949232143103	0.940074339432623
0.312944696690084	0.940087006303283
0.312940171687417	0.940099643987606
0.312935657099025	0.940112252586348
0.312931152888997	0.940124832199807
0.312926659021587	0.940137382927815
0.312922175461213	0.94014990486975
0.312917702172454	0.940162398124533
0.312913239120054	0.940174862790632
0.312908786268917	0.940187298966066
0.312904343584106	0.940199706748405
0.312899911030846	0.940212086234775
0.312895488574518	0.94022443752186
0.312891076180662	0.940236760705903
0.312886673814974	0.940249055882709
0.312882281443305	0.940261323147649
0.312877899031663	0.940273562595662
0.312873526546208	0.940285774321256
0.312869163953254	0.940297958418511
0.312864811219267	0.940310114981084
0.312860468310865	0.940322244102206
0.312856135194816	0.94033434587469
0.312851811838037	0.940346420390929
0.312847498207594	0.940358467742902
0.312843194270704	0.940370488022174
0.312838899994727	0.940382481319899
0.312834615347171	0.940394447726822
0.31283034029569	0.940406387333282
0.312826074808083	0.940418300229212
0.312821818852292	0.940430186504146
0.312817572396402	0.940442046247217
0.312813335408641	0.940453879547158
0.312809107857379	0.940465686492312
0.312804889711124	0.940477467170624
0.312800680938529	0.940489221669652
0.31279648150838	0.940500950076561
0.312792291389607	0.940512652478134
0.312788110551274	0.940524328960766
0.312783938962584	0.940535979610473
0.312779776592874	0.940547604512887
0.312775623411618	0.940559203753264
0.312771479388424	0.940570777416486
0.312767344493035	0.940582325587057
0.312763218695325	0.940593848349112
0.312759101965303	0.940605345786416
0.312754994273107	0.940616817982364
0.312750895589008	0.940628265019987
0.312746805883407	0.940639686981954
0.312742725126833	0.940651083950568
0.312738653289945	0.940662456007775
0.312734590343532	0.940673803235163
0.312730536258506	0.940685125713963
0.312726491005909	0.940696423525054
0.31272245455691	0.94070769674896
0.312718426882799	0.940718945465858
0.312714407954994	0.940730169755575
0.312710397745038	0.940741369697592
0.312706396224593	0.940752545371046
0.312702403365449	0.94076369685473
0.312698419139513	0.940774824227098
0.312694443518817	0.940785927566264
0.312690476475512	0.940797006950006
0.312686517981869	0.940808062455766
0.312682568010279	0.940819094160652
0.312678626533252	0.940830102141442
0.312674693523415	0.940841086474583
0.312670768953513	0.940852047236193
0.312666852796408	0.940862984502065
0.312662945025079	0.940873898347668
0.312659045612619	0.940884788848146
0.312655154532237	0.940895656078325
0.312651271757256	0.940906500112708
0.312647397261113	0.940917321025482
0.312643531017358	0.940928118890519
0.312639672999653	0.940938893781375
0.312635823181773	0.940949645771294
0.312631981537605	0.940960374933209
0.312628148041144	0.940971081339744
0.312624322666497	0.940981765063213
0.312620505387882	0.940992426175628
0.312616696179623	0.941003064748693
0.312612895016155	0.941013680853811
0.312609101872018	0.941024274562082
0.312605316721863	0.941034845944309
0.312601539540446	0.941045395070994
0.312597770302627	0.941055922012344
0.312594008983375	0.941066426838272
0.312590255557763	0.941076909618394
0.312586510000967	0.941087370422039
0.31258277228827	0.941097809318241
0.312579042395055	0.941108226375748
0.312575320296811	0.94111862166302
0.312571605969126	0.941128995248231
0.312567899387693	0.941139347199271
0.312564200528305	0.941149677583746
0.312560509366855	0.941159986468981
0.312556825879337	0.941170273922023
0.312553150041846	0.941180540009638
0.312549481830573	0.941190784798316
0.312545821221811	0.941201008354271
0.312542168191949	0.941211210743444
0.312538522717474	0.941221392031501
0.312534884774971	0.94123155228384
0.312531254341122	0.941241691565585
0.312527631392703	0.941251809941595
0.312524015906588	0.94126190747646
0.312520407859745	0.941271984234504
0.312516807229236	0.941282040279787
0.31251321399222	0.941292075676107
0.312509628125946	0.941302090486998
0.312506049607758	0.941312084775736
0.312502478415094	0.941322058605336
0.312498914525482	0.941332012038557
0.312495357916544	0.9413419451379
0.312491808565991	0.941351857965611
0.312488266451628	0.941361750583684
0.312484731551346	0.941371623053859
0.31248120384313	0.941381475437624
0.312477683305052	0.941391307796219
0.312474169915275	0.941401120190634
0.31247066365205	0.941410912681612
0.312467164493715	0.941420685329651
0.312463672418696	0.941430438195
0.312460187405507	0.94144017133767
0.312456709432749	0.941449884817425
0.312453238479108	0.94145957869379
0.312449774523358	0.941469253026049
0.312446317544356	0.941478907873249
0.312442867521047	0.941488543294196
0.312439424432458	0.941498159347464
0.312435988257702	0.941507756091387
0.312432558975974	0.941517333584069
0.312429136566554	0.941526891883378
0.312425721008805	0.941536431046954
0.312422312282171	0.941545951132202
0.312418910366179	0.941555452196301
0.31241551524044	0.9415649342962
0.312412126884642	0.941574397488621
0.312408745278556	0.941583841830062
0.312405370402035	0.941593267376794
0.31240200223501	0.941602674184864
0.312398640757493	0.941612062310097
0.312395285949574	0.941621431808098
0.312391937791422	0.94163078273425
0.312388596263287	0.941640115143716


==> figures/heatmaps-2-6-2.tsv <==
0.309016994374947	0.951056516295154


==> figures/heatmaps-2-6-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-2-6-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/heatmaps-2-7-1.tsv <==
0.649548785097263	0
0.618591349577053	0.0864596832995594
0.592793486643544	0.158509419382526
0.570964525699806	0.219474580683497
0.55225398774803	0.271730433227187
0.536038188189825	0.317018838765051
0.521849363576395	0.356646193610683
0.509329812446898	0.391611506709769
0.498201322554012	0.422691785020068
0.48824425264985	0.450500455087178
0.479282889736105	0.475528258147577
0.471174989957003	0.498172460916509
0.463804171976	0.518758099797357
0.457074294688998	0.537553683123348
0.450905240509246	0.55478296783884
0.445229710663874	0.570633909777092
0.439990760037377	0.585265548489325
0.435139879827657	0.598813362111763
0.430635491061489	0.61139347476117
0.426441749796436	0.623105993434756
0.422527591282386	0.634037677530102
0.418865959124082	0.644264091683814
0.415433178975671	0.653851354952918
0.412208446108982	0.662857571963289
0.409173403410923	0.671334011502461
0.406311791724181	0.679326083067967
0.40360915846448	0.686874150657611
0.401052613489087	0.694014214593761
0.398630623512399	0.700778485691166
0.3963328381499	0.707195871091268
0.394149942055526	0.713292387221365
0.392073528697464	0.719091512320726
0.390095992165975	0.724614488605831
0.388210434077812	0.729880582273025
0.386410583175474	0.734907308046255
0.384690725646573	0.739710623785119
0.383045644531973	0.744305099709251
0.381470566869057	0.748704066019589
0.379961117442097	0.752919742066997
0.378513278195828	0.756963349704306
0.377123352519411	0.760845213036123
0.375787933732264	0.764574846433359
0.374503877206162	0.768161032392239
0.373268275643309	0.771611890579087
0.372078437101302	0.774934939203458
0.370931865415369	0.778137149696035
0.369826242718218	0.781224995528162
0.368759413799915	0.784204495892495
0.367729372085692	0.787081254864955
0.366734247039747	0.789860496584111
0.365772292828667	0.792547096912628
0.364841878099917	0.795145611984473
0.363941476749514	0.797660303989484
0.363069659568966	0.800095164502272
0.362225086675309	0.802453935624036
0.361406500639919	0.804740129172822
0.360612720241965	0.806957044129221
0.359842634781263	0.809107782519757
0.359095198892935	0.811195263898807
0.358369427812964	0.813222238571218
0.357664393049564	0.81519129968156
0.356979218420344	0.817104894281752
0.356313076419714	0.818965333476382
0.355665184884854	0.820774801734174
0.355034803932017	0.822535365444457
0.354421233137923	0.824248980789133
0.353823808943673	0.82591750099316
0.353241902260963	0.827542683010069
0.352674916262424	0.829126193693211
0.352122284339798	0.830669615498299
0.351583468215237	0.832174451758259
0.351057956192517	0.833642131567357
0.350545261536206	0.83507401430794
0.350044920967998	0.836471393849954
0.349556493270461	0.837835502450492
0.349079557989338	0.839167514378077
0.34861371422638	0.840468549284089
0.348158579515444	0.841739675341688
0.347713788775211	0.842981912170704
0.347278993332511	0.844196233565361
0.34685386001076	0.845383570040136
0.346438070278499	0.846544811207774
0.34603131945346	0.847680808002202
0.345633315957992	0.84879237475804
0.345243780622002	0.849880291157371
0.344862446029928	0.850945304053558
0.344489055908522	0.851988129181075
0.344123364552506	0.853009452759571
0.343765136285388	0.85400993299973
0.343414144952959	0.854990201517865
0.343070173447179	0.855950864665638
0.342733013258345	0.856892504780782
0.342402464053606	0.857815681364256
0.342078333280027	0.858720932188828
0.341760435790555	0.859608774343696
0.341448593491358	0.860479705219425
0.341142635009128	0.86133420343712
0.340842395377033	0.862172729725513
0.340547715738125	0.862995727749306
0.340258443065068	0.863803624891928
0.339974429895158	0.864596832995594
0.339695534079661	0.865375749061356
0.339421618546583	0.866140755911658
0.339152551076037	0.866892222817706
0.338888204087431	0.867630506093824
0.338628454437758	0.868355949660792
0.33837318323032	0.869068885580054
0.338122275633265	0.869769634560525
0.337875620707347	0.870458506439632
0.337633111242369	0.871135800640099
0.337394643601807	0.871801806603891
0.337160117575139	0.872456804204645
0.336929436237432	0.873101064139813
0.336702505815786	0.873734848303678
0.336479235562231	0.874358410142319
0.336259537632733	0.874971994991541
0.336043326971957	0.875575840398713
0.335830521203476	0.876170176429393
0.335621040525128	0.876755225959595
0.335414807609235	0.877331204954444
0.335211747507433	0.877898322733988
0.335011787559857	0.878456782226821
0.334814857308456	0.879006780212187
0.334620888414219	0.879548507551157
0.334429814578105	0.880082149407455
0.334241571465489	0.880607885458475
0.334056096633941	0.88112589009698
0.333873329464168	0.881636332623974
0.333693211093956	0.882139377433186
0.33351568435497	0.882635184187588
0.333340693712256	0.883123907988357
0.333168185206317	0.883605699536632
0.332998106397646	0.884080705288453
0.332830406313571	0.884549067603185
0.33266503539733	0.885010924885768
0.332501945459245	0.885466411723074
0.332341089629901	0.885915659014664
0.332182422315241	0.886358794098204
0.332025899153482	0.886795940869805
0.331871476973761	0.887227219899506
0.331719113756435	0.887652748542143
0.331568768594968	0.888072641043819
0.33142040165931	0.888487008644157
0.33127397416072	0.888895959674555
0.331129448317955	0.889299599652611
0.330986787324774	0.889698031372886
0.330845955318686	0.890091354994182
0.330706917350891	0.890479668123488
0.330569639357372	0.890863065896726
0.330434088131068	0.891241641056465
0.330300231295092	0.891615484026706
0.330168037276955	0.891984682984896
0.330037475283732	0.892349323931255
0.329908515278157	0.892709490755574
0.329781127955577	0.893065265301547
0.329655284721754	0.893416727428781
0.329530957671472	0.893763955072554
0.3294081195679	0.894107024301432
0.329286743822704	0.894446009372823
0.32916680447686	0.894780982786565
0.329048276182142	0.895112015336615
0.32893113418327	0.895439176160934
0.328815354300663	0.895762532789621
0.32870091291381	0.896082151191387
0.328587786945195	0.896398095818421
0.328475953844794	0.896710429649716
0.328365391575079	0.897019214232929
0.328256078596547	0.897324509724806
0.328147993853729	0.897626374930257
0.328041116761669	0.897924867340117
0.327935427192854	0.898220043167645
0.327830905464578	0.898511957383819
0.327727532326723	0.898800663751464
0.327625288949937	0.89908621485826
0.327524156914204	0.899368662148678
0.327424118197775	0.899648055954875
0.32732515516647	0.899924445526597
0.327227250563307	0.900197879060118
0.327130387498475	0.900468403726262
0.32703454943962	0.900736065697526
0.326939720202438	0.901000910174356
0.326845883941561	0.90126298141059
0.326753025141735	0.901522322738114
0.326661128609264	0.901778976590741
0.326570179463727	0.902032984527362
0.326480163129938	0.902284387254376
0.326391065330168	0.902533224647441
0.326302872076588	0.902779535772557
0.326215569663953	0.903023358906509
0.326129144662501	0.903264731556704
0.326043583911063	0.903503690480396
0.325958874510386	0.903740271703355
0.325875003816646	0.903974510537968
0.32579195943516	0.904206441600811
0.325709729214277	0.904436098829705
0.325628301239451	0.904663515500268
0.325547663827487	0.904888724241991
0.325467805520953	0.905111757053842
0.325388715082751	0.905332645319425
0.325310381490848	0.905551419821701
0.325232793933153	0.905768110757289
0.325155941802545	0.905982747750359
0.325079814692038	0.906195359866137
0.32500440239008	0.906405975624019
0.32492969487599	0.906614623010333
0.32485568231552	0.906821329490728
0.324782355056536	0.90702612202223
0.324709703624824	0.907229027064962
0.324637718720008	0.907430070593541
0.324566391211583	0.90762927810816
0.324495712135053	0.907826674645374
0.324425672688174	0.908022284788585
0.324356264227304	0.908216132678255
0.324287478263841	0.908408242021828
0.324219306460765	0.908598636103406
0.324151740629273	0.908787337793147
0.324084772725492	0.90897436955643
0.324018394847296	0.909159753462768
0.323952599231189	0.909343511194489
0.323887378249284	0.909525664055191
0.323822724406352	0.909706232977973
0.323758630336952	0.909885238533459
0.323695088802633	0.910062700937604
0.32363209268921	0.91023864005931
0.323569635004106	0.910413075427839
0.323507708873769	0.910586026240041
0.323446307541147	0.910757511367393
0.323385424363231	0.910927549362869
0.323325052808658	0.911096158467626
0.323265186455379	0.911263356617532
0.323205818988377	0.911429161449522
0.32314694419745	0.911593590307803
0.323088555975043	0.911756660249899
0.323030648314137	0.911918388052555
0.32297321530619	0.912078790217483
0.322916251139124	0.912237882976984
0.322859750095367	0.912395682299416
0.32280370654994	0.91255220389454
0.322748114968589	0.912707463218736
0.322692969905964	0.912861475480087
0.32263826600384	0.913014255643347
0.322583997989382	0.913165818434789
0.322530160673452	0.913316178346933
0.322476748948952	0.913465349643171
0.322423757789212	0.913613346362274
0.322371182246411	0.913760182322795
0.322319017450038	0.913905871127374
0.322267258605388	0.914050426166937
0.322215900992092	0.914193860624799
0.322164939962682	0.914336187480669
0.32211437094119	0.914477419514571
0.322064189421779	0.914617569310665
0.322014390967402	0.914756649260987
0.321964971208496	0.914894671569102
0.321915925841702	0.91503164825367
0.32186725062862	0.91516759115194
0.321818941394583	0.915302511923155
0.321770994027469	0.915436422051889
0.321723404476526	0.915569332851304
0.321676168751242	0.915701255466337
0.321629282920218	0.915832200876814
0.321582743110088	0.915962179900498
0.321536545504444	0.916091203196067
0.321490686342798	0.916219281266027
0.321445161919558	0.916346424459564
0.321399968583032	0.91647264297533
0.321355102734452	0.91659794686417
0.321310560827017	0.916722346031791
0.321266339364959	0.916845850241371
0.321222434902629	0.916968469116116
0.321178844043602	0.917090212141755
0.321135563439799	0.917211088668991
0.321092589790632	0.917331107915893
0.321049919842167	0.917450278970236
0.321007550386297	0.917568610791803
0.320965478259941	0.917686112214622
0.320923700344259	0.917802791949169
0.320882213563878	0.917918658584521
0.320841014886139	0.918033720590461
0.320800101320356	0.918147986319543
0.320759469917096	0.918261464009114
0.320719117767467	0.918374161783293
0.320679042002424	0.918486087654909
0.320639239792091	0.918597249527401
0.320599708345094	0.918707655196679
0.320560444907907	0.918817312352945
0.320521446764215	0.918926228582479
0.320482711234285	0.919034411369391
0.320444235674354	0.91914186809733
0.320406017476028	0.919248606051169
0.320368054065691	0.919354632418648
0.320330342903928	0.919459954291992
0.320292881484958	0.919564578669486
0.32025566733608	0.91966851245703
0.320218698017129	0.919771762469655
0.320181971119941	0.919874335433017
0.320145484267834	0.919976237984855
0.320109235115088	0.920077476676419
0.320073221346451	0.920178057973882
0.32003744067664	0.920277988259712
0.320001890849861	0.920377273834019
0.319966569639331	0.920475920915888
0.319931474846817	0.920573935644668
0.319896604302178	0.920671324081251
0.319861955862919	0.920768092209321
0.319827527413751	0.920864245936577
0.31979331686616	0.92095979109594
0.319759322157986	0.921054733446726
0.319725541253008	0.921149078675809
0.319691972140537	0.921242832398754
0.31965861283502	0.92133600016093
0.319625461375643	0.921428587438607
0.319592515825951	0.921520599640025
0.319559774273471	0.921612042106449
0.31952723482934	0.921702920113204
0.319494895627942	0.921793238870687
0.319462754826552	0.921883003525364
0.319430810604988	0.921972219160745
0.319399061165262	0.92206089079835
0.319367504731249	0.922149023398644
0.319336139548351	0.922236621861967
0.319304963883174	0.922323691029439
0.31927397602321	0.922410235683854
0.319243174276518	0.922496260550554
0.319212556971424	0.922581770298293
0.319182122456211	0.922666769540074
0.319151869098826	0.922751262833988
0.319121795286589	0.922835254684021
0.319091899425903	0.922918749540859
0.319062179941977	0.923001751802671
0.319032635278545	0.923084265815884
0.319003263897596	0.923166295875941
0.318974064279109	0.923247846228044
0.318945034920788	0.92332892106789
0.318916174337805	0.923409524542387
0.318887481062551	0.923489660750367
0.318858953644379	0.923569333743271
0.318830590649366	0.923648547525841
0.318802390660071	0.923727306056787
0.3187743522753	0.923805613249447
0.318746474109871	0.923883472972435
0.318718754794387	0.923960889050277
0.318691192975013	0.924037865264041
0.318663787313257	0.924114405351948
0.318636536485747	0.92419051300998
0.318609439184027	0.924266191892473
0.318582494114338	0.924341445612705
0.318555699997421	0.924416277743468
0.318529055568308	0.924490691817635
0.318502559576126	0.924564691328715
0.318476210783901	0.924638279731399
0.318450007968363	0.924711460442102
0.318423949919763	0.924784236839486
0.318398035441678	0.924856612264984
0.318372263350835	0.924928590023309
0.318346632476929	0.925000173382957
0.318321141662442	0.925071365576707
0.318295789762476	0.925142169802097
0.318270575644576	0.925212589221916
0.31824549818856	0.925282626964661
0.318220556286361	0.925352286125014
0.318195748841856	0.925421569764287
0.318171074770709	0.925490480910875
0.318146533000211	0.925559022560699
0.318122122469127	0.925627197677636
0.318097842127543	0.925695009193949
0.318073690936711	0.925762460010708
0.318049667868908	0.9258295529982
0.318025771907284	0.92589629099634
0.318002002045721	0.92596267681507
0.317978357288693	0.926028713234755
0.317954836651124	0.926094403006567
0.317931439158254	0.926159748852872
0.317908163845504	0.926224753467604
0.317885009758341	0.926289419516634
0.31786197595215	0.926353749638137
0.317839061492106	0.926417746442947
0.317816265453043	0.926481412514917
0.317793586919337	0.926544750411258
0.317771024984776	0.926607762662887
0.317748578752443	0.926670451774765
0.317726247334597	0.926732820226224
0.317704029852558	0.926794870471297
0.317681925436584	0.926856604939043
0.317659933225768	0.926918026033855
0.317638052367917	0.926979136135782
0.31761628201945	0.927039937600831
0.317594621345283	0.927100432761271
0.317573069518724	0.927160623925929
0.317551625721371	0.927220513380488
0.317530289143005	0.927280103387775
0.317509058981489	0.927339396188042
0.317487934442667	0.927398393999254
0.317466914740265	0.927457099017358
0.317445999095797	0.927515513416561
0.317425186738461	0.927573639349594
0.317404476905054	0.927631478947982
0.317383868839869	0.9276890343223
0.317363361794612	0.927746307562429
0.317342955028305	0.927803300737815
0.317322647807199	0.927860015897711
0.317302439404687	0.927916455071427
0.317282329101217	0.927972620268572
0.317262316184204	0.92802851347929
0.31724239994795	0.928084136674498
0.317222579693557	0.928139491806114
0.317202854728849	0.928194580807289
0.317183224368288	0.928249405592632
0.317163687932898	0.928303968058427
0.317144244750182	0.928358270082859
0.31712489415405	0.928412313526221
0.317105635484741	0.928466100231136
0.317086468088746	0.928519632022756
0.317067391318737	0.92857291070898
0.317048404533493	0.928625938080645
0.317029507097825	0.928678715911738
0.317010698382514	0.928731245959586
0.316991977764229	0.928783529965056
0.316973344625469	0.928835569652743
0.316954798354489	0.928887366731164
0.316936338345234	0.928938922892941
0.316917963997275	0.928990239814988
0.316899674715742	0.929041319158692
0.31688146991126	0.929092162570092
0.316863348999886	0.929142771680058
0.316845311403047	0.92919314810446
0.316827356547478	0.929243293444347
0.316809483865161	0.929293209286111
0.316791692793265	0.929342897201657
0.316773982774089	0.929392358748567
0.316756353255	0.929441595470264
0.316738803688379	0.92949060889617
0.316721333531561	0.929539400541869
0.316703942246783	0.929587971909258
0.316686629301126	0.929636324486704
0.31666939416646	0.929684459749195
0.316652236319394	0.929732379158491
0.316635155241218	0.929780084163271
0.316618150417856	0.929827576199279
0.31660122133981	0.929874856689471
0.31658436750211	0.92992192704415
0.316567588404267	0.929968788661115
0.31655088355022	0.930015442925792
0.316534252448288	0.930061891211375
0.316517694611122	0.930108134878961
0.316501209555658	0.930154175277678
0.316484796803068	0.930200013744821
0.316468455878718	0.930245651605982
0.316452186312116	0.930291090175172
0.316435987636872	0.930336330754954
0.31641985939065	0.930381374636563
0.316403801115128	0.930426223100031
0.31638781235595	0.930470877414306
0.316371892662686	0.930515338837375
0.31635604158879	0.930559608616379
0.316340258691556	0.930603687987731
0.316324543532079	0.930647578177232
0.316308895675211	0.930691280400182
0.316293314689527	0.930734795861496
0.316277800147278	0.930778125755811
0.316262351624358	0.930821271267597
0.316246968700262	0.930864233571265
0.316231650958047	0.930907013831273
0.316216397984299	0.930949613202233
0.316201209369089	0.930992032829011
0.316186084705944	0.931034273846834
0.316171023591803	0.93107633738139
0.316156025626988	0.931118224548924
0.316141090415163	0.931159936456343
0.316126217563305	0.931201474201309
0.316111406681662	0.931242838872338
0.316096657383727	0.931284031548892
0.316081969286199	0.931325053301478
0.31606734200895	0.931365905191734
0.316052775174995	0.931406588272526
0.316038268410459	0.931447103588037
0.316023821344542	0.931487452173854
0.316009433609492	0.93152763505706
0.315995104840569	0.931567653256318
0.315980834676017	0.93160750778196
0.315966622757036	0.931647199636069
0.315952468727744	0.931686729812564
0.315938372235157	0.931726099297285
0.315924332929153	0.931765309068071
0.315910350462444	0.931804360094847
0.31589642449055	0.931843253339696
0.315882554671768	0.931881989756945
0.315868740667147	0.931920570293239
0.315854982140456	0.93195899588762
0.31584127875816	0.931997267471603
0.315827630189394	0.93203538596925
0.315814036105932	0.932073352297246
0.315800496182165	0.932111167364971
0.315787010095073	0.932148832074574
0.3157735775242	0.932186347321043
0.315760198151627	0.932223713992279
0.31574687166195	0.932260932969162
0.315733597742252	0.932298005125624
0.31572037608208	0.932334931328714
0.315707206373421	0.932371712438667
0.315694088310679	0.932408349308974
0.315681021590648	0.932444842786442
0.315668005912493	0.932481193711264
0.315655040977722	0.93251740291708
0.315642126490168	0.932553471231045
0.315629262155963	0.932589399473888
0.315616447683519	0.932625188459976
0.315603682783503	0.932660838997375
0.315590967168815	0.932696351887911
0.315578300554568	0.932731727927232
0.315565682658069	0.932766967904862
0.315553113198792	0.932802072604268
0.315540591898364	0.932837042802909
0.315528118480537	0.932871879272302
0.315515692671175	0.93290658277807
0.31550331419823	0.932941154080008
0.315490982791722	0.932975593932128
0.31547869818372	0.933009903082722
0.315466460108325	0.933044082274412
0.315454268301645	0.933078132244205
0.315442122501784	0.933112053723547
0.315430022448814	0.933145847438371
0.315417967884765	0.933179514109154
0.315405958553603	0.933213054450967
0.315393994201208	0.933246469173521
0.315382074575365	0.933279758981225
0.315370199425737	0.933312924573229
0.315358368503855	0.933345966643475
0.315346581563095	0.933378885880745
0.315334838358664	0.933411682968713
0.315323138647583	0.933444358585984
0.315311482188669	0.933476913406149
0.315299868742518	0.933509348097826
0.315288298071491	0.933541663324709
0.315276769939696	0.93357385974561
0.315265284112972	0.933605938014509
0.315253840358873	0.93363789878059
0.315242438446653	0.933669742688295
0.315231078147252	0.933701470377359
0.315219759233277	0.933733082482856
0.31520848147899	0.933764579635242
0.315197244660289	0.933795962460396
0.3151860485547	0.933827231579662
0.315174892941355	0.933858387609888
0.315163777600982	0.933889431163472
0.31515270231589	0.933920362848394
0.315141666869953	0.933951183268262
0.315130671048598	0.93398189302235
0.315119714638788	0.934012492705635
0.315108797429014	0.934042982908836
0.315097919209274	0.934073364218454
0.315087079771067	0.934103637216808
0.315076278907373	0.934133802482072
0.315065516412644	0.934163860588312
0.31505479208279	0.934193812105523
0.315044105715165	0.934223657599664
0.315033457108557	0.934253397632695
0.315022846063172	0.934283032762611
0.315012272380622	0.934312563543478
0.315001735863916	0.934341990525467
0.314991236317444	0.934371314254888
0.314980773546967	0.934400535274223
0.314970347359603	0.934429654122161
0.314959957563819	0.934458671333632
0.314949603969413	0.934487587439837
0.31493928638751	0.934516402968281
0.314929004630543	0.934545118442807
0.314918758512249	0.934573734383626
0.314908547847652	0.934602251307348
0.314898372453053	0.934630669727016
0.314888232146022	0.934658990152134
0.314878126745383	0.934687213088697
0.314868056071207	0.934715339039223
0.314858019944799	0.934743368502784
0.314848018188686	0.934771301975031
0.314838050626611	0.934799139948228
0.314828117083519	0.934826882911277
0.314818217385549	0.934854531349751
0.314808351360021	0.934882085745916
0.314798518835428	0.934909546578767
0.314788719641427	0.934936914324049
0.314778953608828	0.934964189454288
0.314769220569581	0.934991372438816
0.314759520356774	0.935018463743802
0.314749852804616	0.935045463832272
0.314740217748432	0.935072373164142
0.314730615024651	0.935099192196241
0.314721044470799	0.935125921382337
0.314711505925488	0.935152561173161
0.314701999228408	0.935179112016436
0.314692524220319	0.935205574356901
0.314683080743039	0.935231948636332
0.314673668639438	0.935258235293573
0.314664287753427	0.935284434764554
0.314654937929953	0.93531054748232
0.314645619014986	0.935336573877052
0.314636330855514	0.935362514376092
0.314627073299533	0.935388369403965
0.314617846196038	0.935414139382404
0.314608649395018	0.935439824730373
0.314599482747444	0.935465425864085
0.314590346105264	0.935490943197033
0.314581239321391	0.935516377140004
0.3145721622497	0.935541728101105
0.314563114745018	0.935566996485786
0.314554096663115	0.935592182696858
0.314545107860699	0.935617287134518
0.314536148195406	0.935642310196366
0.314527217525794	0.935667252277433
0.314518315711334	0.935692113770191
0.314509442612404	0.935716895064587
0.314500598090283	0.93574159654805
0.314491782007139	0.935766218605521
0.314482994226028	0.935790761619469
0.314474234610882	0.935815225969911
0.314465503026505	0.935839612034431
0.314456799338563	0.935863920188202
0.314448123413581	0.935888150804003
0.314439475118933	0.935912304252237
0.314430854322838	0.935936380900954
0.314422260894349	0.935960381115865
0.314413694703352	0.935984305260365
0.314405155620554	0.936008153695547
0.31439664351748	0.936031926780222
0.314388158266467	0.93605562487094
0.314379699740653	0.936079248322002
0.314371267813978	0.936102797485481
0.314362862361169	0.936126272711242
0.314354483257742	0.936149674346954
0.314346130379991	0.936173002738109
0.314337803604984	0.936196258228042
0.314329502810553	0.936219441157944
0.314321227875295	0.93624255186688
0.31431297867856	0.936265590691807
0.314304755100449	0.936288557967589
0.314296557021805	0.936311454027012
0.314288384324209	0.936334279200801
0.314280236889976	0.93635703381764
0.314272114602144	0.936379718204179
0.314264017344475	0.936402332685059
0.314255945001445	0.93642487758292
0.31424789745824	0.936447353218423
0.31423987460075	0.936469759910259
0.314231876315565	0.936492097975166
0.314223902489968	0.936514367727949
0.314215953011929	0.936536569481487
0.314208027770105	0.936558703546752
0.314200126653826	0.936580770232822
0.314192249553098	0.936602769846899
0.314184396358594	0.936624702694317
0.314176566961649	0.93664656907856
0.314168761254256	0.936668369301278
0.314160979129061	0.936690103662296
0.314153220479356	0.936711772459631
0.314145485199079	0.936733375989504
0.314137773182802	0.936754914546354
0.314130084325733	0.936776388422854
0.314122418523708	0.936797797909919
0.314114775673186	0.936819143296723
0.314107155671245	0.936840424870712
0.314099558415579	0.936861642917614
0.31409198380449	0.936882797721455
0.314084431736887	0.936903889564571
0.314076902112278	0.936924918727618
0.314069394830768	0.936945885489587
0.314061909793056	0.936966790127818
0.314054446900425	0.936987632918006
0.314047006054745	0.937008414134221
0.314039587158462	0.937029134048912
0.314032190114599	0.937049792932927
0.314024814826746	0.937070391055519
0.314017461199064	0.937090928684358
0.314010129136272	0.937111406085547
0.314002818543649	0.937131823523628
0.313995529327028	0.937152181261599
0.313988261392791	0.937172479560918
0.313981014647867	0.937192718681521
0.313973788999726	0.937212898881833
0.313966584356376	0.93723302041877
0.31395940062636	0.937253083547764
0.313952237718749	0.93727308852276
0.313945095543143	0.937293035596237
0.313937974009663	0.937312925019212
0.313930873028949	0.937332757041255
0.313923792512157	0.937352531910497
0.313916732370952	0.937372249873641
0.313909692517509	0.93739191117597
0.313902672864507	0.937411516061364
0.313895673325124	0.9374310647723
0.313888693813035	0.937450557549872
0.313881734242409	0.937469994633794
0.313874794527905	0.937489376262412
0.313867874584667	0.937508702672715
0.313860974328323	0.937527974100343
0.31385409367498	0.937547190779597
0.313847232541221	0.937566352943449
0.313840390844102	0.937585460823551
0.313833568501147	0.937604514650243
0.313826765430347	0.937623514652566
0.313819981550156	0.937642461058268
0.313813216779487	0.937661354093813
0.313806471037709	0.937680193984392
0.313799744244643	0.937698980953929
0.313793036320562	0.937717715225095
0.313786347186184	0.937736397019311
0.313779676762672	0.93775502655676
0.313773024971628	0.937773604056394
0.313766391735091	0.937792129735946
0.313759776975537	0.937810603811934
0.31375318061587	0.937829026499671
0.313746602579424	0.937847398013276
0.313740042789959	0.937865718565678
0.313733501171655	0.937883988368628
0.313726977649115	0.937902207632703
0.313720472147355	0.93792037656732
0.313713984591807	0.937938495380737
0.313707514908313	0.937956564280069
0.313701063023122	0.937974583471286
0.313694628862891	0.937992553159231
0.313688212354677	0.93801047354762
0.313681813425938	0.938028344839055
0.313675432004528	0.938046167235028
0.313669068018695	0.93806394093593
0.31366272139708	0.938081666141059
0.313656392068712	0.938099343048625
0.313650079963006	0.938116971855764
0.313643785009762	0.938134552758535
0.313637507139158	0.938152085951936
0.313631246281754	0.938169571629907
0.313625002368484	0.938187009985341
0.313618775330654	0.938204401210084
0.313612565099945	0.938221745494949
0.313606371608402	0.93823904302972
0.313600194788438	0.938256294003159
0.313594034572828	0.938273498603014
0.31358789089471	0.938290657016024
0.313581763687579	0.938307769427926
0.313575652885286	0.938324836023465
0.313569558422037	0.938341856986395
0.313563480232388	0.93835883249949
0.313557418251245	0.938375762744551
0.31355137241386	0.938392647902408
0.313545342655829	0.938409488152931
0.313539328913092	0.938426283675032
0.313533331121928	0.938443034646677
0.313527349218952	0.938459741244887
0.313521383141116	0.938476403645747
0.313515432825705	0.938493022024412
0.313509498210334	0.938509596555112
0.313503579232949	0.938526127411159
0.31349767583182	0.938542614764954
0.313491787945543	0.93855905878799
0.313485915513036	0.93857545965086
0.313480058473536	0.938591817523264
0.313474216766601	0.938608132574013
0.313468390332102	0.938624404971034
0.313462579110226	0.938640634881379
0.31345678304147	0.938656822471227
0.313451002066644	0.938672967905894
0.313445236126863	0.938689071349833
0.313439485163549	0.938705132966645
0.313433749118428	0.938721152919081
0.313428027933527	0.93873713136905
0.313422321551174	0.938753068477622
0.313416629913995	0.938768964405035
0.313410952964913	0.9387848193107
0.313405290647142	0.938800633353206
0.313399642904192	0.938816406690325
0.313394009679862	0.93883213947902
0.313388390918238	0.938847831875447
0.313382786563695	0.938863484034959
0.313377196560893	0.938879096112117
0.313371620854772	0.938894668260689
0.313366059390558	0.938910200633657
0.313360512113752	0.938925693383225
0.313354978970136	0.93894114666082
0.313349459905766	0.938956560617098
0.313343954866972	0.938971935401949
0.313338463800358	0.938987271164504
0.313332986652797	0.939002568053136
0.313327523371432	0.939017826215468
0.313322073903675	0.939033045798375
0.313316638197199	0.939048226947993
0.313311216199945	0.939063369809716
0.313305807860115	0.939078474528212
0.313300413126172	0.939093541247416
0.313295031946836	0.939108570110541
0.313289664271087	0.939123561260083
0.313284310048159	0.939138514837821
0.313278969227542	0.939153430984826
0.313273641758976	0.939168309841464
0.313268327592455	0.939183151547399
0.313263026678218	0.939197956241598
0.313257738966757	0.939212724062337
0.313252464408807	0.939227455147204
0.313247202955349	0.939242149633102
0.313241954557606	0.939256807656256
0.313236719167046	0.939271429352215
0.313231496735372	0.939286014855857
0.313226287214531	0.939300564301394
0.313221090556704	0.939315077822374
0.31321590671431	0.939329555551687
0.313210735640001	0.939343997621568
0.313205577286661	0.939358404163602
0.313200431607408	0.939372775308727
0.313195298555589	0.939387111187238
0.31319017808478	0.939401411928791
0.313185070148782	0.93941567766241
0.313179974701626	0.939429908516484
0.313174891697564	0.939444104618778
0.313169821091073	0.939458266096432
0.313164762836851	0.939472393075968
0.313159716889817	0.93948648568329
0.313154683205109	0.939500544043694
0.313149661738082	0.939514568281863
0.313144652444309	0.939528558521879
0.313139655279576	0.939542514887222
0.313134670199885	0.939556437500774
0.313129697161449	0.939570326484826
0.313124736120693	0.939584181961074
0.313119787034252	0.939598004050634
0.313114849858971	0.939611792874032
0.313109924551898	0.939625548551221
0.313105011070293	0.939639271201574
0.313100109371618	0.939652960943893
0.313095219413538	0.939666617896409
0.313090341153922	0.93968024217679
0.313085474550841	0.939693833902141
0.313080619562565	0.939707393189006
0.313075776147561	0.939720920153376
0.313070944264499	0.939734414910687
0.31306612387224	0.939747877575829
0.313061314929844	0.939761308263145
0.313056517396564	0.939774707086433
0.313051731231847	0.939788074158955
0.31304695639533	0.939801409593436
0.313042192846842	0.939814713502067
0.313037440546403	0.939827985996509
0.31303269945422	0.939841227187899
0.313027969530687	0.939854437186848
0.313023250736386	0.939867616103446
0.313018543032084	0.939880764047267
0.31301384637873	0.93989388112737
0.31300916073746	0.939906967452303
0.313004486069588	0.939920023130105
0.312999822336612	0.939933048268309
0.312995169500208	0.939946042973948
0.312990527522232	0.939959007353553
0.312985896364718	0.939971941513159
0.312981275989875	0.939984845558307
0.312976666360091	0.939997719594047
0.312972067437924	0.940010563724943
0.312967479186111	0.940023378055071
0.312962901567558	0.940036162688025
0.312958334545345	0.940048917726923
0.31295377808272	0.9400616432744
0.312949232143103	0.940074339432623
0.312944696690084	0.940087006303283
0.312940171687417	0.940099643987606
0.312935657099025	0.940112252586348
0.312931152888997	0.940124832199807
0.312926659021587	0.940137382927815
0.312922175461213	0.94014990486975
0.312917702172454	0.940162398124533
0.312913239120054	0.940174862790632
0.312908786268917	0.940187298966066
0.312904343584106	0.940199706748405
0.312899911030846	0.940212086234775
0.312895488574518	0.94022443752186
0.312891076180662	0.940236760705903
0.312886673814974	0.940249055882709
0.312882281443305	0.940261323147649
0.312877899031663	0.940273562595662
0.312873526546208	0.940285774321256
0.312869163953254	0.940297958418511
0.312864811219267	0.940310114981084
0.312860468310865	0.940322244102206
0.312856135194816	0.94033434587469
0.312851811838037	0.940346420390929
0.312847498207594	0.940358467742902
0.312843194270704	0.940370488022174
0.312838899994727	0.940382481319899
0.312834615347171	0.940394447726822
0.31283034029569	0.940406387333282
0.312826074808083	0.940418300229212
0.312821818852292	0.940430186504146
0.312817572396402	0.940442046247217
0.312813335408641	0.940453879547158
0.312809107857379	0.940465686492312
0.312804889711124	0.940477467170624
0.312800680938529	0.940489221669652
0.31279648150838	0.940500950076561
0.312792291389607	0.940512652478134
0.312788110551274	0.940524328960766
0.312783938962584	0.940535979610473
0.312779776592874	0.940547604512887
0.312775623411618	0.940559203753264
0.312771479388424	0.940570777416486
0.312767344493035	0.940582325587057
0.312763218695325	0.940593848349112
0.312759101965303	0.940605345786416
0.312754994273107	0.940616817982364
0.312750895589008	0.940628265019987
0.312746805883407	0.940639686981954
0.312742725126833	0.940651083950568
0.312738653289945	0.940662456007775
0.312734590343532	0.940673803235163
0.312730536258506	0.940685125713963
0.312726491005909	0.940696423525054
0.31272245455691	0.94070769674896
0.312718426882799	0.940718945465858
0.312714407954994	0.940730169755575
0.312710397745038	0.940741369697592
0.312706396224593	0.940752545371046
0.312702403365449	0.94076369685473
0.312698419139513	0.940774824227098
0.312694443518817	0.940785927566264
0.312690476475512	0.940797006950006
0.312686517981869	0.940808062455766
0.312682568010279	0.940819094160652
0.312678626533252	0.940830102141442
0.312674693523415	0.940841086474583
0.312670768953513	0.940852047236193
0.312666852796408	0.940862984502065
0.312662945025079	0.940873898347668
0.312659045612619	0.940884788848146
0.312655154532237	0.940895656078325
0.312651271757256	0.940906500112708
0.312647397261113	0.940917321025482
0.312643531017358	0.940928118890519
0.312639672999653	0.940938893781375
0.312635823181773	0.940949645771294
0.312631981537605	0.940960374933209
0.312628148041144	0.940971081339744
0.312624322666497	0.940981765063213
0.312620505387882	0.940992426175628
0.312616696179623	0.941003064748693
0.312612895016155	0.941013680853811
0.312609101872018	0.941024274562082
0.312605316721863	0.941034845944309
0.312601539540446	0.941045395070994
0.312597770302627	0.941055922012344
0.312594008983375	0.941066426838272
0.312590255557763	0.941076909618394
0.312586510000967	0.941087370422039
0.31258277228827	0.941097809318241
0.312579042395055	0.941108226375748
0.312575320296811	0.94111862166302
0.312571605969126	0.941128995248231
0.312567899387693	0.941139347199271
0.312564200528305	0.941149677583746
0.312560509366855	0.941159986468981
0.312556825879337	0.941170273922023
0.312553150041846	0.941180540009638
0.312549481830573	0.941190784798316
0.312545821221811	0.941201008354271
0.312542168191949	0.941211210743444
0.312538522717474	0.941221392031501
0.312534884774971	0.94123155228384
0.312531254341122	0.941241691565585
0.312527631392703	0.941251809941595
0.312524015906588	0.94126190747646
0.312520407859745	0.941271984234504
0.312516807229236	0.941282040279787
0.31251321399222	0.941292075676107
0.312509628125946	0.941302090486998
0.312506049607758	0.941312084775736
0.312502478415094	0.941322058605336
0.312498914525482	0.941332012038557
0.312495357916544	0.9413419451379
0.312491808565991	0.941351857965611
0.312488266451628	0.941361750583684
0.312484731551346	0.941371623053859
0.31248120384313	0.941381475437624
0.312477683305052	0.941391307796219
0.312474169915275	0.941401120190634
0.31247066365205	0.941410912681612
0.312467164493715	0.941420685329651
0.312463672418696	0.941430438195
0.312460187405507	0.94144017133767
0.312456709432749	0.941449884817425
0.312453238479108	0.94145957869379
0.312449774523358	0.941469253026049
0.312446317544356	0.941478907873249
0.312442867521047	0.941488543294196
0.312439424432458	0.941498159347464
0.312435988257702	0.941507756091387
0.312432558975974	0.941517333584069
0.312429136566554	0.941526891883378
0.312425721008805	0.941536431046954
0.312422312282171	0.941545951132202
0.312418910366179	0.941555452196301
0.31241551524044	0.9415649342962
0.312412126884642	0.941574397488621
0.312408745278556	0.941583841830062
0.312405370402035	0.941593267376794
0.31240200223501	0.941602674184864
0.312398640757493	0.941612062310097
0.312395285949574	0.941621431808098
0.312391937791422	0.94163078273425
0.312388596263287	0.941640115143716


==> figures/heatmaps-2-7-2.tsv <==
0.309016994374947	0.951056516295154


==> figures/heatmaps-2-7-3.tsv <==
0.649548785097263	0


==> figures/heatmaps-2-7-4.tsv <==
1	0
0.999950000416665	0.00999983333416666
0.999800006666578	0.0199986666933331
0.999550033748988	0.0299955002024957
0.999200106660978	0.0399893341866342
0.998750260394966	0.0499791692706783
0.998200539935204	0.0599640064794446
0.99755100025328	0.0699428473375328
0.996801706302619	0.0799146939691727
0.995952733011994	0.089878549198011
0.995004165278026	0.0998334166468282
0.993956097956697	0.109778300837175
0.992808635853866	0.119712207288919
0.991561893714788	0.129634142619695
0.990215996212637	0.139543114644236
0.988771077936042	0.149438132473599
0.987227283375627	0.159318206614246
0.985584766909561	0.169182349066996
0.983843692788121	0.179029573425824
0.98200423511727	0.188858894976501
0.980066577841242	0.198669330795061
0.978030914724148	0.2084598998461
0.975897449330606	0.218229623080869
0.973666395005375	0.227977523535188
0.97133797485203	0.237702626427135
0.968912421710645	0.247403959254523
0.966389978134513	0.257080551892155
0.963770896365891	0.266731436688831
0.961055438310771	0.276355648564114
0.958243875512697	0.285952225104836
0.955336489125606	0.29552020666134
0.952333569885713	0.305058636443443
0.949235418082441	0.314566560616118
0.946042343528387	0.324043028394868
0.942754665528346	0.333487092140814
0.939372712847379	0.342897807455451
0.935896823677935	0.35227423327509
0.932327345606034	0.361615431964962
0.92866463557651	0.370920469412983
0.924909059857313	0.380188415123161
0.921060994002885	0.389418342308651
0.917120822816605	0.398609327984423
0.913088940312308	0.40776045305957
0.908965749674885	0.416870802429211
0.904751663219963	0.425939465066
0.900447102352677	0.43496553411123
0.896052497525525	0.44394810696552
0.891568288195329	0.452886285379068
0.886994922779284	0.461779175541483
0.882332858610121	0.470625888171158
0.877582561890373	0.479425538604203
0.872744507645751	0.488177246882908
0.86781917967765	0.496880137843737
0.862807070514761	0.505533341204847
0.857708681363824	0.514135991653113
0.852524522059506	0.522687228930659
0.847255111013416	0.531186197920883
0.841900975162269	0.539632048733969
0.836462649915187	0.548023936791874
0.830940679100164	0.556361022912784
0.825335614909678	0.564642473395035
0.819648017845479	0.572867460100481
0.813878456662534	0.581035160537305
0.808027508312152	0.58914475794227
0.802095757884293	0.597195441362392
0.796083798549056	0.60518640573604
0.789992231497365	0.613116851973434
0.783821665880849	0.62098598703656
0.777572718750928	0.628793024018469
0.771246014997107	0.636537182221968
0.764842187284488	0.644217687237691
0.758361875990508	0.651833771021537
0.751805729140895	0.659384671971473
0.74517440234487	0.666869635003698
0.738468558729588	0.674287911628145
0.731688868873821	0.681638760023334
0.724836010740905	0.688921445110551
0.717910669610943	0.696135238627357
0.710913538012277	0.70327941920041
0.703845315652236	0.710353272417608
0.696706709347165	0.717356090899523
0.689498432951747	0.724287174370143
0.682221207287613	0.731145829726896
0.674875760071267	0.737931371109963
0.667462825841308	0.744643119970859
0.659983145884982	0.751280405140293
0.652437468164052	0.757842562895277
0.644826547240001	0.764328937025505
0.63715114419858	0.770738878898969
0.629412026573697	0.777071747526824
0.621609968270664	0.783326909627483
0.613745749488812	0.78950373968995
0.605820156643463	0.795601620036366
0.597833982287298	0.801619940883777
0.589788025031098	0.807558100405114
0.581683089463883	0.813415504789374
0.573519986072457	0.819191568300998
0.565299531160354	0.82488571333845
0.557022546766217	0.83049737049197
0.548689860581588	0.836025978600521
0.54030230586814	0.841470984807897
0.531860721374355	0.846831844618015
0.52336595125165	0.852108021949363
0.514818844969955	0.857298989188603
0.506220257232778	0.862404227243338
0.497571047891727	0.867423225594017
0.488872081860527	0.872355482344986
0.480124229028534	0.877200504274682
0.47132836417374	0.881957806884948
0.462485366875301	0.886626914449487
0.453596121425577	0.891207360061435
0.444661516741707	0.895698685680048
0.435682446276712	0.900100442176505
0.426659807930157	0.904412189378826
0.417594503958358	0.908633496115883
0.408487440884157	0.912763940260521
0.399339529406273	0.916803108771767
0.39015168430823	0.920750597736136
0.380924824366882	0.92460601240802
0.371659872260533	0.928368967249167
0.362357754476674	0.932039085967226
0.35301940121933	0.935616001553386
0.343645746316047	0.939099356319068
0.334237727124503	0.942488801931697
0.324796284438776	0.945783999449539
0.315322362395269	0.948984619355586
0.305816908378289	0.952090341590516
0.296280872925319	0.955100855584692
0.286715209631956	0.958015860289225
0.277120875056558	0.960835064206073
0.267498828624587	0.963558185417193
0.25785003253267	0.966184951612734
0.248175451652373	0.968715100118265
0.238476053433723	0.971148377921045
0.228752807808459	0.973484541695319
0.219006687093041	0.975723357826659
0.209238665891419	0.977864602435316
0.199449720997573	0.979908061398614
0.189640831297834	0.98185353037236
0.179812977672999	0.983700814811277
0.169967142900241	0.98544972998846
0.160104311554831	0.98710010101385
0.150225469911686	0.98865176285172
0.140331605846737	0.990104560337178
0.130423708738146	0.991458348191686
0.120502769367367	0.992712991037588
0.11056977982007	0.993868363411645
0.100625733386932	0.994924349777581
0.0906716244643097	0.99588084453764
0.0807084484548006	0.996737752043143
0.0707372016677029	0.997494986604054
0.0607588812193859	0.998152472497548
0.0507744849335792	0.998710143975583
0.040785011241591	0.999167945271476
0.0307914590824661	0.999525830605479
0.0207948278030924	0.999783764189357
0.0107961170582674	0.999941720229966
0.000796326710733263	0.999999682931835
-0.00920354326880834	0.99995764649874
-0.0192024929016926	0.999815615134291
-0.0291995223012888	0.999573603041505
-0.0391936317729877	0.999231634421391
-0.0491838219141706	0.998789743470524
-0.0591690937141484	0.998247974377632
-0.0691484486540622	0.997606381319174
-0.0791208888067341	0.996865028453919
-0.0890854169364592	0.996023989916537
-0.099041036598728	0.99508334981018
-0.108986752239871	0.994043202198076
-0.118921569296612	0.992903651094118
-0.128844494295525	0.991664810452469
-0.138754534952378	0.990326804156158
-0.148650700271364	0.988889766004701
-0.158532000644198	0.987353839700716
-0.168397447949077	0.985719178835553
-0.178246055649492	0.983985946873937
-0.18807683889288	0.982154317137618
-0.197888814609109	0.980224472788045
-0.207681001608784	0.978196606808045
-0.217452420681365	0.976070921982524
-0.227202094693087	0.973847630878195
-0.236929048684675	0.971526955822315
-0.246632309968834	0.969109128880456
-0.256310908227523	0.966594391833298
-0.26596387560898	0.963982996152448
-0.275590246824513	0.9612752029753
-0.285189059245021	0.958471283078914
-0.294759352997261	0.955571516852944
-0.304300171059833	0.952576194271595
-0.313810559358882	0.94948561486463
-0.323289566863504	0.946300087687414
-0.332736245680845	0.94301993129001
-0.342149651150898	0.939645473685325
-0.35152884194096	0.936177052316306
-0.360872880139767	0.9326150140222
-0.370180831351287	0.928959715003869
-0.379451764788155	0.925211520788168
-0.388684753364752	0.921370806191395
-0.397878873789916	0.91743795528181
-0.407033206659266	0.913413361341225
-0.416146836547142	0.909297426825682
-0.425218852098153	0.905090563325201
-0.4342483461183	0.900793191522627
-0.443234415665709	0.89640574115156
-0.452176162140912	0.89192865095338
-0.461072691376713	0.887362368633375
-0.469923113727602	0.882707350815974
-0.47872654415872	0.877964062999078
-0.487482102334359	0.873132979507516
-0.496188912705999	0.868214583445613
-0.504846104599858	0.863209366648874
-0.513452812303959	0.858117829634809
-0.522008175154707	0.852940481552876
-0.530511337622945	0.84767784013357
-0.538961449399512	0.842330431636646
-0.547357665480271	0.836898790798498
-0.555699146250613	0.831383460778683
-0.56398505756941	0.825784993105608
-0.572214570852437	0.820103947621374
-0.580386863155222	0.814340892425796
-0.588501117255346	0.80849640381959
-0.59655652173416	0.802571066246747
-0.60455227105793	0.796565472236087
-0.612487565658385	0.790480222342005
-0.62036161201268	0.78431592508442
-0.628173622722739	0.778073196887921
-0.635922816594003	0.771752662020126
-0.643608418713541	0.765354952529254
-0.651229660527546	0.758880708180922
-0.658785779918188	0.752330576394171
-0.666276021279824	0.74570521217672
-0.673699635594561	0.739005278059471
-0.681055880507152	0.732231444030251
-0.688344020399238	0.72538438746682
-0.695563326462902	0.718464793069126
-0.702713076773554	0.711473352790844
-0.70979255636212	0.704410765770176
-0.716801057286543	0.697277738259938
-0.723737878702569	0.690074983556936
-0.730602326933837	0.68280322193064
-0.737393715541245	0.675463180551151
-0.744111365391593	0.668055593416491
-0.750754604725491	0.660581201279201
-0.757322769224544	0.653040751572265
-0.763815202077774	0.645434998334371
-0.770231254047307	0.637764702134504
-0.776570283533293	0.630030629995892
-0.782831656638065	0.622233555319305
-0.789014747229531	0.614374257805712
-0.795118937003784	0.606453523378315
-0.801143615546934	0.598472144103956
-0.807088180396146	0.590430918113913
-0.81295203709989	0.582330649524082
-0.818734599277382	0.574172148354572
-0.824435288677222	0.565956230448703
-0.830053535235222	0.557683717391417
-0.835588777131408	0.549355436427127
-0.841040460846201	0.540972220376989
-0.846408041215776	0.532534907555621
-0.851690981486566	0.524044341687276
-0.856888753368947	0.515501371821464
-0.862000837090063	0.506906852248053
-0.867026721445802	0.498261642411839
-0.871965903851917	0.4895666068266
-0.876817890394281	0.480822614988648
-0.881582195878286	0.472030541289883
-0.886258343877352	0.463191264930345
-0.890845866780576	0.454305669830306
-0.895344305839492	0.445374644541871
-0.899753211213941	0.436399082160126
-0.904072142017061	0.42737988023383
-0.90830066635937	0.418317940675659
-0.912438361391958	0.409214169672017
-0.916484813348769	0.40006947759242
-0.920439617587981	0.390884778898452
-0.924302378632464	0.381660992052332
-0.928072710209333	0.372399039425055
-0.931750235288572	0.363099847204168
-0.935334586120739	0.353764345301143
-0.938825404273736	0.34439346725839
-0.942222340668658	0.334988150155905
-0.945525055614696	0.32554933451756
-0.948733218843107	0.316077964217054
-0.951846509540242	0.306574986383523
-0.954864616379626	0.297041351306832
-0.95778723755309	0.287478012342544
-0.960614080800952	0.277885925816587
-0.963344863441243	0.268266050929618
-0.965979312397975	0.258619349661111
-0.968517164228447	0.248946786673153
-0.970958165149591	0.239249329213982
-0.973302071063349	0.229527947021264
-0.975548647581083	0.219783612225117
-0.977697670047013	0.210017299250899
-0.979748923560684	0.200229984721771
-0.981702202998454	0.190422647361027
-0.983557313034006	0.180596267894233
-0.985314068157884	0.170751828951145
-0.986972292696038	0.160890314967456
-0.988531820827396	0.151012712086344
-0.989992496600445	0.141120008059867
-0.991354173948826	0.131213192150184
-0.992616716705937	0.12129325503063
-0.993779998618556	0.11136118868665
-0.994843903359459	0.101417986316602
-0.995808324539061	0.0914646422324367
-0.996673165716047	0.0815021517602691
-0.997438340407019	0.0715315111408433
-0.998103772095146	0.0615537174299131
-0.998669394237814	0.0515697683985346
-0.999135150273279	0.0415806624332905
-0.999500993626328	0.0315873984364539
-0.999766887712928	0.021590975726096
-0.999932805943894	0.0115923939361583
-0.99999873172754	0.00159265291648683
-0.999964658471342	-0.00840724736714906
-0.999830589582598	-0.0184063069330538
-0.999596538468086	-0.0284035258836042
-0.999262528532721	-0.0383979045052354
-0.998828593177219	-0.0483884433684146
-0.998294775794753	-0.0583741434275801
-0.997661129766618	-0.0683540061210478
-0.996927718456887	-0.0783270334708653
-0.996094615206081	-0.0882922281826076
-0.99516190332383	-0.0982485937451087
-0.994129676080546	-0.108195134530108
-0.992998036698093	-0.118130855891818
-0.991767098339465	-0.12805476426638
-0.990436984097473	-0.137965867271227
-0.989007826982433	-0.147863173804319
-0.987479769908865	-0.157745694143249
-0.985852965681203	-0.167612440044218
-0.984127576978514	-0.177462424840861
-0.982303776338232	-0.187294663542903
-0.980381746138899	-0.19710817293467
-0.978361678581934	-0.2069019716734
-0.97624377567241	-0.21667508038738
-0.974028249198852	-0.226426521773883
-0.971715320712062	-0.236155320696897
-0.969305221502961	-0.245860504284637
-0.966798192579461	-0.255541102026832
-0.964194484642366	-0.265196145871773
-0.961494358060299	-0.274824670323124
-0.958698082843669	-0.284425712536463
-0.955805938617666	-0.293998312415568
-0.952818214594305	-0.303541512708429
-0.949735209543496	-0.313054359102971
-0.946557231763177	-0.322535900322479
-0.943284599048476	-0.331985188220734
-0.939917638659938	-0.341401277876821
-0.936456687290796	-0.35078322768962
-0.932902091033303	-0.360130099471969
-0.929254205344123	-0.369440958544477
-0.925513395008784	-0.378714873828998
-0.921680034105203	-0.38795091794173
-0.917754505966276	-0.39714816728596
-0.913737203141545	-0.406305702144417
-0.909628527357944	-0.415422606771246
-0.90542888947963	-0.424497969483583
-0.901138709466888	-0.433530882752718
-0.896758416334147	-0.442520443294852
-0.892288448107068	-0.451465752161424
-0.88772925177875	-0.460365914828998
-0.883081283265026	-0.469220041288728
-0.878345007358874	-0.478027246135343
-0.873520897683938	-0.4867866486557
-0.868609436647165	-0.495497372916845
-0.863611115390566	-0.504158547853612
-0.858526433742102	-0.512769307355724
-0.853355900165699	-0.521328790354407
-0.848100031710408	-0.529836140908493
-0.842759353958693	-0.538290508290018
-0.83733440097388	-0.546691047069287
-0.831825715246746	-0.555036917199424
-0.826233847641272	-0.56332728410037
-0.820559357339561	-0.571561318742344
-0.814802811785912	-0.579738197728743
-0.808964786630086	-0.587857103378483
-0.803045865669731	-0.595917223807764
-0.797046640792012	-0.603917753011261
-0.790967711914417	-0.611857890942719
-0.784809686924768	-0.619736843594963
-0.778573181620432	-0.627553823079294
-0.772258819646744	-0.635308047704276
-0.765867232434637	-0.642998742053909
-0.759399059137508	-0.650625137065167
-0.752854946567295	-0.658186470104905
-0.746235549129803	-0.665681985046119
-0.739541528759258	-0.673110932343562
-0.73277355485212	-0.680472569108694
-0.72593230420014	-0.687766159183974
-0.719018460922681	-0.694990973216472
-0.71203271639831	-0.702146288730806
-0.704975769195658	-0.709231390201386
-0.697848325003563	-0.716245569123971
-0.690651096560507	-0.723188124086512
-0.683384803583336	-0.7300583608393
-0.676050172695292	-0.736855592364383
-0.668647937353351	-0.743579138944275
-0.66117883777488	-0.750228328229919
-0.653643620863612	-0.756802495307928
-0.646043040134959	-0.763300982767073
-0.63837785564066	-0.769723140764024
-0.630648833892775	-0.776068327088332
-0.622856747787041	-0.782335907226653
-0.615002376525574	-0.788525254426196
-0.607086505538954	-0.794635749757397
-0.599109926407685	-0.800666782175818
-0.591073436783031	-0.806617748583241
-0.582977840307259	-0.812488053887984
-0.574823946533269	-0.81827711106441
-0.566612570843644	-0.823984341211626
-0.55834453436911	-0.829609173611371
-0.550020663906424	-0.835151045785094
-0.541641791835698	-0.840609403550195
-0.533208756037154	-0.845983701075447
-0.524722399807346	-0.851273400935574
-0.516183571774825	-0.856477974165001
-0.507593125815277	-0.861596900310741
-0.49895192096614	-0.866629667484444
-0.490260821340699	-0.871575772413588
-0.481520696041673	-0.876434720491802
-0.472732419074309	-0.881206025828326
-0.46389686925898	-0.885889211296603
-0.455014930143305	-0.890483808581989
-0.446087489913793	-0.894989358228583
-0.437115441307028	-0.899405409685178
-0.428099681520394	-0.903731521350305
-0.419041112122356	-0.907967260616405
-0.409940638962306	-0.91211220391308
-0.400799172079975	-0.916165936749455
-0.391617625614435	-0.920128053755624
-0.38239691771268	-0.923998158723188
-0.373137970437818	-0.927775864644875
-0.363841709676858	-0.931460793753243
-0.354509065048131	-0.935052577558449
-0.345140969808323	-0.938550856885108
-0.335738360759151	-0.941955281908201
-0.326302178153684	-0.945265512188063
-0.316833365602318	-0.948481216704426
-0.307332869978419	-0.951602073889516
-0.297801641323633	-0.954627771660216
-0.288240632752882	-0.957558007449271
-0.278650800359055	-0.960392488235543
-0.269033103117399	-0.963130930573317
-0.259388502789626	-0.965773060620639
-0.249717963827731	-0.968318614166707
-0.240022453277549	-0.970767336658289
-0.230302940682059	-0.973118983225174
-0.220560397984419	-0.975373318704666
-0.21079579943078	-0.977530117665097
-0.20101012147286	-0.979589164428367
-0.191204342670301	-0.981550253091516
-0.181379443592811	-0.983413187547311
-0.171536406722112	-0.985177781503859
-0.161676216353686	-0.986843858503237
-0.151799858498355	-0.988411251939131
-0.141908320783673	-0.989879805073504
-0.13200259235517	-0.991249371052267
-0.122083663777433	-0.992519812919963
-0.112152526935054	-0.993691003633465
-0.102210174933442	-0.994762826074676
-0.0922576019995117	-0.995735173062245
-0.0822958033822624	-0.996607947362286
-0.0723257752532536	-0.997381061698093
-0.0623485146069917	-0.998054438758879
-0.0523650191612259	-0.998628011207499
-0.0423762872571815	-0.999101721687185
-0.0323833177597247	-0.999475522827284
-0.0223871099574771	-0.999749377247994
-0.0123886634628906	-0.999923257564101
-0.00238897811228154	-0.999997146387718
0.00761094613414879	-0.999971036330024
0.0176101092923073	-0.999844930002004
0.0276075114542115	-0.999618840014185
0.0376021528879766	-0.999292788975378
0.0475930341377878	-0.998866809490414
0.0575791561238469	-0.998340944156888
0.0675595202422752	-0.997715245560893
0.0775331284649787	-0.99698977627177
0.0874989834394473	-0.996164608835841
0.0974560885884866	-0.995239825769163
0.10740344820988	-0.994215519549271
0.117340067575955	-0.993091792605935
0.127264953033056	-0.991868757310913
0.137177112100908	-0.990546535966713
0.147075553571863	-0.98912526079437
0.156959287610023	-0.987605073920215
0.166827325850222	-0.98598612736167
0.176678681496858	-0.984268583012041
0.186512369422576	-0.982452612624332
0.196327406266778	-0.980538397794069
0.206122810533958	-0.978526129941139
0.215897602691854	-0.97641601029065
0.225650805269396	-0.974208249852809
0.235381442954451	-0.971903069401821
0.245088542691362	-0.969500699453809
0.254771133778244	-0.967001380243766
0.264428247964056	-0.96440536170153
0.274058919545427	-0.961712903426793
0.283662185463226	-0.958924274663138
0.293237085398863	-0.956039754271118
0.302782661870324	-0.953059630700367
0.312297960327916	-0.949984201960761
0.321782029249722	-0.946813775592609
0.331233920236755	-0.943548668635906
0.34065268810779	-0.940189207598628
0.350037390993891	-0.936735728424079
0.35938709043259	-0.933188576457298
0.368700851461733	-0.929548106410525
0.377977742712981	-0.925814682327732
0.387216836504937	-0.921988677548216
0.396417208935922	-0.918070474669267
0.405577939976361	-0.914060465507907
0.414698113560783	-0.90995905106171
0.423776817679428	-0.905766641468704
0.432813144469452	-0.901483655966355
0.441806190305705	-0.897110522849642
0.450755055891099	-0.892647679428235
0.459658846346532	-0.888095571982754
0.468516671300377	-0.883454655720153
0.477327644977522	-0.87872539472819
0.486090886287941	-0.873908261929022
0.494805518914805	-0.869003739031916
0.503470671402114	-0.864012316485074
0.512085477241841	-0.858934493426592
0.520649074960579	-0.853770777634543
0.529160608205696	-0.848521685476204
0.537619225830956	-0.843187741856417
0.546024081981648	-0.837769480165098
0.554374336179162	-0.832267442223901
0.562669153405033	-0.826682178232036
0.570907704184454	-0.821014246711247
0.57908916466921	-0.815264214449963
0.587212716720073	-0.809432656446619
0.595277547988607	-0.803520155852155
0.603282851998404	-0.797527303911704
0.611227828225735	-0.791454699905466
0.619111682179599	-0.785302951088781
0.62693362548117	-0.779072672631403
0.634692875942635	-0.772764487555987
0.642388657645414	-0.766379026675784
0.650020201017752	-0.759916928531561
0.65758674291167	-0.753378839327746
0.665087526679283	-0.746765412867812
0.672521802248466	-0.740077310488894
0.679888826197857	-0.733315200995657
0.687187861831201	-0.726479760593412
0.694418179251016	-0.719571672820507
0.701579055431586	-0.712591628479961
0.70866977429126	-0.705540325570392
0.715689626764061	-0.698418469216214
0.722637910870592	-0.691226771597126
0.729513931788232	-0.683965951876901
0.736317001920619	-0.676636736131457
0.74304644096641	-0.669239857276261
0.749701575987308	-0.661776054993037
0.756281741475356	-0.654246075655791
0.762786279419489	-0.646650672256183
0.769214539371333	-0.638990604328224
0.77556587851025	-0.631266637872321
0.781839661707619	-0.623479545278685
0.788035261590348	-0.615630105250086
0.794152058603611	-0.607719102723986
0.800189441072806	-0.599747328794043
0.806146805264716	-0.591715580631009
0.812023555447886	-0.583624661403007
0.817819103952194	-0.575475380195217
0.823532871227622	-0.567268551928968
0.829164285902202	-0.559004997280249
0.83471278483916	-0.550685542597638
0.840177813193225	-0.54231101981967
0.845558824466117	-0.533882266391643
0.850855280561193	-0.525400125181879
0.856066651837255	-0.516865444397429
0.861192417161521	-0.508279077499258
0.866232063961728	-0.499641883116902
0.871185088277397	-0.490954724962601
0.876050994810224	-0.482218471744932
0.880829296973609	-0.473433997081935
0.885519516941319	-0.464602179413757
0.890121185695266	-0.455723901914805
0.894633843072407	-0.44680005240543
0.899057037810768	-0.437831523263147
0.903390327594559	-0.428819211333396
0.907633279098414	-0.419764017839859
0.911785468030717	-0.410666848294341
0.915846479176035	-0.401528612406215
0.919815906436639	-0.392350223991454
0.92369335287311	-0.383132600881251
0.927478430744036	-0.373876664830236
0.931170761544783	-0.364583341424301
0.934769976045349	-0.355253559988043
0.938275714327283	-0.345888253491828
0.941687625819678	-0.336488358458504
0.945005369334228	-0.327054814869741
0.948228613099346	-0.317588566072035
0.951357034793342	-0.308090558682377
0.954390321576654	-0.298561742493594
0.957328170123131	-0.289003070379361
0.960170286650366	-0.279415498198926
0.962916386949075	-0.269799984701516
0.965566196411518	-0.260157491430468
0.968119450058955	-0.250488982627075
0.970575892568149	-0.240795425134159
0.972935278296897	-0.231077788299392
0.975197371308593	-0.221337043878359
0.977361945395819	-0.211574165937385
0.979428784102971	-0.201790130756129
0.981397680747901	-0.191985916729955
0.983268438442585	-0.182162504272095
0.985040870112812	-0.17232087571561
0.986714798516892	-0.162462015215154
0.98829005626338	-0.152586908648561
0.989766485827815	-0.142696543518258
0.991143939568469	-0.132791908852517
0.992422279741117	-0.12287399510655
0.993601378512806	-0.112943794063467
0.994681117974643	-0.103002298735097
0.99566139015358	-0.0930505032626889
0.996542097023217	-0.0830894028174964
0.997323150513601	-0.0731199935012631
0.998004472520033	-0.0631432722466119
0.998585994910881	-0.0531602367173561
0.99906765953439	-0.0431718852087287
0.999449418224499	-0.0331792165475568
0.999731232805658	-0.0231832299923786
0.999913075096642	-0.0131849251335213
0.999994926913375	-0.00318530179313799


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomA-1.tsv <==
80	91.4
60	91.8
40	90.7
20	90.8
0	90.4
-20	90.6
-40	90.3
-60	91.6
-80	91.9


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomA-2.tsv <==
80	86.8
70	88.9
60	87.9
50	86.3
40	87.5
30	88.2
20	86.3
10	86.3
0	84.4
-10	83.4
-20	86.3
-30	85.4
-40	87
-50	87
-60	88.5
-70	88.1
-80	88.1
-90	87.5


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomA-3.tsv <==
20	82.9
10	82.1
0	78.7
-10	81.7
-20	82.6
-30	84.7
-40	82.9


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomA-4.tsv <==
80	92.1
60	92.5
40	91.9
20	91.9
0	87.9
-20	91.5
-40	92.5
-60	91.7
-80	90.8


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomA-5.tsv <==
80	90.6
70	89.8
60	89.9
50	90
40	90.3
30	90
20	89.3
10	85.3
0	71.4
-10	81.5
-20	88.2
-30	89.1
-40	89.9
-50	89.5
-60	90.7
-70	90.9
-80	91.7
-90	91.2


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomA-6.tsv <==
20	84.8
10	83.4
0	73
-10	85.8
-20	85.8
-30	87
-40	87.5


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomB-1.tsv <==
80	78.2
60	78.9
40	76.4
20	77.1
0	78.7
-20	76.9
-40	74.8
-60	72.9
-80	75.4


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomB-2.tsv <==
90	46.1
80	47
70	47.8
60	48.8
50	48.4
40	47.5
30	47.7
20	48
10	47.8
0	48.3
-10	48.4
-20	49.5
-30	42.4
-40	45.4
-50	43.2
-60	46.1
-70	48.2
-80	45.4
-90	41.2


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomB-3.tsv <==
40	26.6
30	31.8
20	34.4
10	29.8
0	32.3
-10	31.4
-20	28.4
-30	30.7
-40	32.3
-50	30.6
-60	34.9


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomB-4.tsv <==
80	88.7
60	90.2
40	90.1
20	86.1
0	52.8
-20	83.8
-40	89.9
-60	87.2
-80	87.7


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomB-5.tsv <==
90	74.3
80	76.7
70	77.5
60	77.8
50	75.6
40	76.2
30	77.7
20	65.1
10	59.8
0	36.9
-10	52.6
-20	61.5
-30	71.2
-40	72.3
-50	72.2
-60	75.5
-70	75.2
-80	74
-90	73.4


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomB-6.tsv <==
40	59.7
30	60.5
20	52.6
10	44.3
0	24.2
-10	37.8
-20	40.6
-30	53.7
-40	63.2
-50	62.2
-60	58.8


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomC-1.tsv <==
-75	59.4
-60	71.1
-45	75.2
-30	75.5
-15	75.7
0	74
15	71.2
30	70.7
45	70.5
60	64.1
75	54.8


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomC-2.tsv <==
-90	16.6
-75	24.2
-60	37.4
-45	46.3
-30	44.5
-15	43.4
0	41
15	37.1
30	38.3
45	35.4
60	28.8
75	21.3
90	13.5


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomC-3.tsv <==
-90	8.2
-75	8.8
-60	11.7
-45	17
-30	14.1
-15	13.1
0	12.7
15	12.5
30	12.9
45	15.4
60	12.6
75	8.5
90	8.09999999999999


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomC-4.tsv <==
-75	82.9
-60	85.8
-45	88.2
-30	86.9
-15	81.9
0	57
15	81
30	85.8
45	86.9
60	83.2
75	76.5


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomC-5.tsv <==
-90	52.7
-75	64.9
-60	69.1
-45	71.1
-30	72.3
-15	58.9
0	22.9
15	61.4
30	69.1
45	72.4
60	64.6
75	59.6
90	50.1


==> figures/wer-angles-distances-cdr_proposed_nodiffuse-roomC-6.tsv <==
-90	35.5
-75	35.9
-60	44.9
-45	51.1
-30	46.1
-15	33.6
0	12.5
15	37.7
30	47.9
45	58.1
60	42.4
75	38.8
90	30.6


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomA-1.tsv <==
80	91.4
60	91.8
40	90.7
20	90.8
0	90.4
-20	90.6
-40	90.3
-60	91.6
-80	91.9


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomA-2.tsv <==
80	86.8
70	88.9
60	87.9
50	86.3
40	87.5
30	88.2
20	86.3
10	86.3
0	84.4
-10	83.4
-20	86.3
-30	85.4
-40	87
-50	87
-60	88.5
-70	88.1
-80	88.1
-90	87.5


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomA-3.tsv <==
20	82.9
10	82.1
0	78.7
-10	81.7
-20	82.6
-30	84.7
-40	82.9


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomA-4.tsv <==
80	91.9
60	92.1
40	90.8
20	91.4
0	91.5
-20	91.2
-40	91.6
-60	92.3
-80	91.6


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomA-5.tsv <==
80	91.2
70	91.6
60	91
50	89.5
40	90.5
30	90.5
20	90.2
10	88.7
0	87.2
-10	87.8
-20	88.7
-30	89.8
-40	89.7
-50	90.2
-60	91.1
-70	91.2
-80	90.7
-90	89.8


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomA-6.tsv <==
20	87.6
10	86.5
0	85.7
-10	87.5
-20	88
-30	89.4
-40	87.9


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomB-1.tsv <==
80	78.2
60	78.9
40	76.4
20	77.1
0	78.7
-20	76.9
-40	74.8
-60	72.9
-80	75.4


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomB-2.tsv <==
90	46.1
80	47
70	47.8
60	48.8
50	48.4
40	47.5
30	47.7
20	48
10	47.8
0	48.3
-10	48.4
-20	49.5
-30	42.4
-40	45.4
-50	43.2
-60	46.1
-70	48.2
-80	45.4
-90	41.2


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomB-3.tsv <==
40	26.6
30	31.8
20	34.4
10	29.8
0	32.3
-10	31.4
-20	28.4
-30	30.7
-40	32.3
-50	30.6
-60	34.9


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomB-4.tsv <==
80	89
60	89.3
40	87.9
20	86.7
0	88.2
-20	86.6
-40	88.2
-60	88.9
-80	89.5


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomB-5.tsv <==
90	72.8
80	73.8
70	75.6
60	75.6
50	72.9
40	73.4
30	72.5
20	75
10	73
0	73.1
-10	74.5
-20	74.1
-30	70.7
-40	73.2
-50	71.6
-60	74.7
-70	74.7
-80	70.6
-90	68.3


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomB-6.tsv <==
40	53.2
30	58.9
20	58.7
10	60.7
0	62.2
-10	62
-20	59
-30	60.2
-40	62.9
-50	61.4
-60	61.8


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomC-1.tsv <==
-75	59.4
-60	71.1
-45	75.2
-30	75.5
-15	75.7
0	74
15	71.2
30	70.7
45	70.5
60	64.1
75	54.8


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomC-2.tsv <==
-90	16.6
-75	24.2
-60	37.4
-45	46.3
-30	44.5
-15	43.4
0	41
15	37.1
30	38.3
45	35.4
60	28.8
75	21.3
90	13.5


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomC-3.tsv <==
-90	8.2
-75	8.8
-60	11.7
-45	17
-30	14.1
-15	13.1
0	12.7
15	12.5
30	12.9
45	15.4
60	12.6
75	8.5
90	8.09999999999999


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomC-4.tsv <==
-75	76.1
-60	81
-45	84.4
-30	86.1
-15	85.1
0	82.6
15	83.1
30	81.2
45	81.6
60	80.3
75	73.2


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomC-5.tsv <==
-90	47.1
-75	56.6
-60	61.8
-45	66.6
-30	67
-15	66.3
0	65.4
15	65.1
30	60.8
45	57.9
60	55.5
75	49.2
90	37.8


==> figures/wer-angles-distances-cdr_proposed_nodoa-roomC-6.tsv <==
-90	22.2
-75	26.8
-60	36.6
-45	48.1
-30	41.8
-15	40.5
0	39.3
15	35.7
30	33.2
45	38.7
60	28.2
75	21.4
90	18.1


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomA-1.tsv <==
80	91.4
60	91.8
40	90.7
20	90.8
0	90.4
-20	90.6
-40	90.3
-60	91.6
-80	91.9


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomA-2.tsv <==
80	86.8
70	88.9
60	87.9
50	86.3
40	87.5
30	88.2
20	86.3
10	86.3
0	84.4
-10	83.4
-20	86.3
-30	85.4
-40	87
-50	87
-60	88.5
-70	88.1
-80	88.1
-90	87.5


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomA-3.tsv <==
20	82.9
10	82.1
0	78.7
-10	81.7
-20	82.6
-30	84.7
-40	82.9


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomA-4.tsv <==
80	91.9
60	92.2
40	91.5
20	91.3
0	91.4
-20	91.8
-40	91.4
-60	92.2
-80	91.3


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomA-5.tsv <==
80	91.4
70	91.3
60	91.1
50	90.4
40	90
30	90.4
20	90.3
10	89.2
0	87.4
-10	88.3
-20	89.1
-30	89.7
-40	90
-50	90.6
-60	90.3
-70	92.2
-80	91
-90	90.6


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomA-6.tsv <==
20	85.8
10	86.7
0	83.8
-10	87.3
-20	88.8
-30	88.7
-40	89.1


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomB-1.tsv <==
80	78.2
60	78.9
40	76.4
20	77.1
0	78.7
-20	76.9
-40	74.8
-60	72.9
-80	75.4


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomB-2.tsv <==
90	46.1
80	47
70	47.8
60	48.8
50	48.4
40	47.5
30	47.7
20	48
10	47.8
0	48.3
-10	48.4
-20	49.5
-30	42.4
-40	45.4
-50	43.2
-60	46.1
-70	48.2
-80	45.4
-90	41.2


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomB-3.tsv <==
40	26.6
30	31.8
20	34.4
10	29.8
0	32.3
-10	31.4
-20	28.4
-30	30.7
-40	32.3
-50	30.6
-60	34.9


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomB-4.tsv <==
80	90.9
60	90.3
40	89.6
20	89.4
0	88.9
-20	87.7
-40	91.1
-60	90.4
-80	90.6


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomB-5.tsv <==
90	81.7
80	80.7
70	81.8
60	81.7
50	80.1
40	81.5
30	79.8
20	80.1
10	75.3
0	75.6
-10	76.1
-20	77.3
-30	77.8
-40	79
-50	79
-60	79.2
-70	81.6
-80	81
-90	78.3


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomB-6.tsv <==
40	65.5
30	67.5
20	65.6
10	64.7
0	63.5
-10	64.1
-20	63
-30	64.3
-40	72.2
-50	72.2
-60	71.3


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomC-1.tsv <==
-75	59.4
-60	71.1
-45	75.2
-30	75.5
-15	75.7
0	74
15	71.2
30	70.7
45	70.5
60	64.1
75	54.8


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomC-2.tsv <==
-90	16.6
-75	24.2
-60	37.4
-45	46.3
-30	44.5
-15	43.4
0	41
15	37.1
30	38.3
45	35.4
60	28.8
75	21.3
90	13.5


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomC-3.tsv <==
-90	8.2
-75	8.8
-60	11.7
-45	17
-30	14.1
-15	13.1
0	12.7
15	12.5
30	12.9
45	15.4
60	12.6
75	8.5
90	8.09999999999999


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomC-4.tsv <==
-75	85.7
-60	87.3
-45	89.6
-30	87.7
-15	86.3
0	82.6
15	85.2
30	89.7
45	88.7
60	88.8
75	83.4


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomC-5.tsv <==
-90	64.1
-75	72.8
-60	74.4
-45	75.7
-30	74.7
-15	69.6
0	66.1
15	71.1
30	76
45	78
60	73.8
75	69.4
90	63.4


==> figures/wer-angles-distances-cdr_proposed_robust_unbiased-roomC-6.tsv <==
-90	45.3
-75	43.1
-60	53.2
-45	65
-30	54.2
-15	45.9
0	42.5
15	45.6
30	55.7
45	66.6
60	54.3
75	42.9
90	40.6

